A Shift Selection Strategy for Parallel Shift-Invert Spectrum Slicing in Symmetric Self-Consistent Eigenvalue Computation

The central importance of large scale eigenvalue problems in scientific computation necessitates the development of massively parallel algorithms for their solution. Recent advances in dense numerical linear algebra have enabled the routine treatment of eigenvalue problems with dimensions on the order of hundreds of thousands on the world's largest supercomputers. In cases where dense treatments are not feasible, Krylov subspace methods offer an attractive alternative due to the fact that they do not require storage of the problem matrices. However, demonstration of scalability of either of these classes of eigenvalue algorithms on computing architectures capable of expressing massive parallelism is non-trivial due to communication requirements and serial bottlenecks, respectively. In this work, we introduce the SISLICE method: a parallel shift-invert algorithm for the solution of the symmetric self-consistent field (SCF) eigenvalue problem. The SISLICE method drastically reduces the communication requirement of current parallel shift-invert eigenvalue algorithms through various shift selection and migration techniques based on density of states estimation and k-means clustering, respectively. This work demonstrates the robustness and parallel performance of the SISLICE method on a representative set of SCF eigenvalue problems and outlines research directions which will be explored in future work.

==> figs/BasisDimConv.dat <==
x,y1,y2,y3,y4,y5,y6,y7,y8
4.000000000000000000e+00,-2.441994800175108615e+00,-3.351445572639641046e+00,-2.977456012742699887e+00,-2.952236651177159832e+00,-3.548909343788100301e+00,-3.457537105938013333e+00,-4.474776533223804087e+00,-4.551724318139527270e+00
8.000000000000000000e+00,-3.873827145026877083e+00,-6.200520414144891745e+00,-7.825326873605755296e+00,-6.531029632143225960e+00,-7.552375936381015897e+00,-7.362157680446937746e+00,-9.116926619464083004e+00,-1.065363797547485092e+01
12.000000000000000000e+00,-5.145761599231448713e+00,-8.892804740324997681e+00,-1.167845997950503190e+01,-1.231482380938679633e+01,-1.199244880764761234e+01,-1.249984836542070177e+01,-1.210090693064568512e+01,-1.249670187199772187e+01
16.000000000000000000e+00,-6.321419415598483305e+00,-1.158696763697355792e+01,-1.238584821801294034e+01,-1.242816453921077979e+01,-1.269645679151480344e+01,-1.175916845789830134e+01,-1.191926025475685691e+01,-1.248854362085556247e+01
20.000000000000000000e+00,-7.461756685878667916e+00,-1.249107101252591967e+01,-1.248877641021127083e+01,-1.249667638654888080e+01,-1.238736231756709216e+01,-1.211092404250458898e+01,-1.207663466031521970e+01,-1.242964223922437483e+01
24.000000000000000000e+00,-8.584128765332843969e+00,-1.240849517904628208e+01,-1.197374841754659869e+01,-1.240171602124730121e+01,-1.246597867491749234e+01,-1.245604407218496767e+01,-1.205970410314720276e+01,-1.221186195254207973e+01
28.000000000000000000e+00,-9.697672440250119763e+00,-1.228867665340504978e+01,-1.252649883339471337e+01,-1.224565854475321203e+01,-1.219492120451689843e+01,-1.242387560074097408e+01,-1.259265317877543566e+01,-1.245640182876851476e+01
32.000000000000000000e+00,-1.080704942899239285e+01,-1.236339926025715386e+01,-1.248461984972767169e+01,-1.251526865688540191e+01,-1.211383784637773608e+01,-1.244069661625278478e+01,-1.254618426149647803e+01,-1.247460255074029334e+01
36.000000000000000000e+00,-1.191422737457533643e+01,-1.247677293739139159e+01,-1.242756451809784579e+01,-1.234223018998052090e+01,-1.254421275985180095e+01,-1.246248389399781686e+01,-1.228871171304757048e+01,-1.243845459817774746e+01
40.000000000000000000e+00,-1.251841929722048086e+01,-1.252058353417255887e+01,-1.239301287202225588e+01,-1.258610854552850356e+01,-1.257966795316309394e+01,-1.193441947710367224e+01,-1.226956256737918416e+01,-1.220345986059114907e+01


==> figs/Graphene720_dynamic_true_eig.dat <==
x,y
1.000000000000000000e+00,7.372323176892070506e-03
2.000000000000000000e+00,5.437919734318619192e-03
3.000000000000000000e+00,4.505484588420705094e-03
4.000000000000000000e+00,3.706905095875345779e-03
5.000000000000000000e+00,3.658602544522437938e-03
6.000000000000000000e+00,3.866700201280215410e-03
7.000000000000000000e+00,3.974919611697824706e-03
8.000000000000000000e+00,4.099165250594838383e-03


==> figs/Graphene720_dynamic_waterfall.dat <==
x,y1,y2
0.000000000000000000e+00,-2.372502465526356907e+00,-2.372502465526356907e+00
1.000000000000000000e+00,-1.599475890622472418e+00,-1.623896061322335216e+00
2.000000000000000000e+00,-2.678892354296581235e+00,-2.254323705258547417e+00
3.000000000000000000e+00,-1.825279307962413666e+00,-1.526431196434584692e+00
4.000000000000000000e+00,-3.787897507669401254e+00,-3.488073195443146535e+00
5.000000000000000000e+00,-4.557186317579862589e+00,-6.938072533734906067e+00
6.000000000000000000e+00,-6.650307372453275079e+00,-6.860279976800211621e+00
7.000000000000000000e+00,-8.081848336628191021e+00,-7.276768637367704073e+00
8.000000000000000000e+00,-7.865173061748426342e+00,-6.782991161704524430e+00


==> figs/Graphene720_fixed_big_cluster_conv.dat <==
x,y1,y2,y3,y4
-1.392731603899999948e+00,-5.183604785704902795e+00,-1.154740511040542295e+01,-1.360597221646264998e+01,-1.365929240685005830e+01
-1.392118731699999890e+00,-5.135078164438118264e+00,-1.148655673207095340e+01,-1.339464654301403357e+01,-1.348436529772058101e+01
-1.391946053100000080e+00,-4.128096202568939610e+00,-1.192854954404573675e+01,-1.354350549198746556e+01,-1.368869939692211091e+01
-1.391945949499999946e+00,-3.562004095762157707e+00,-1.199705101792544149e+01,-1.330229068933255121e+01,-1.328792554264323300e+01
-1.391866884999999998e+00,-2.967433583410104436e+00,-1.208426624944070760e+01,-1.340528062930921749e+01,-1.355015967097633300e+01
-1.391866781999999914e+00,-2.952236651177159832e+00,-1.147693592903077509e+01,-1.353164525264002194e+01,-1.361937542774220056e+01
-1.388862274400000096e+00,-5.874273338124106125e+00,-1.013597913053479971e+01,-1.346431651329417001e+01,-1.363994263568381271e+01
-1.388862059999999898e+00,-5.085811705124887006e+00,-1.042558062110227013e+01,-1.354292213999834438e+01,-1.352668180570836931e+01
-1.388251881299999990e+00,-5.619401975963546292e+00,-9.698571052505000623e+00,-1.354260047321371907e+01,-1.355479792615225598e+01
-1.388251749599999973e+00,-5.275103855467242475e+00,-9.796963989749793100e+00,-1.346233704836440914e+01,-1.329472399673808525e+01
-1.377566443499999904e+00,-6.039002443736809944e+00,-1.374017911767950473e+01,-1.330928516073919532e+01,-1.345905719263963896e+01
-1.377566002000000012e+00,-6.056244250610797408e+00,-1.359371427725212556e+01,-1.366705851801967420e+01,-1.340777942587865823e+01
-1.377420205499999994e+00,-6.205049755173036807e+00,-1.350260462639406001e+01,-1.348617201143106392e+01,-1.351199899462423915e+01
-1.377419910199999986e+00,-6.066436413141413020e+00,-1.351341113534413729e+01,-1.354106328098205125e+01,-1.357511901402745380e+01
-1.377412153899999936e+00,-6.240364984395193382e+00,-1.343875883257103609e+01,-1.346236335121902350e+01,-1.360146407489560971e+01
-1.377411712700000068e+00,-5.602008411515649655e+00,-1.352168827782947957e+01,-1.374279636994859644e+01,-1.370434929856859618e+01
-1.376817123699999978e+00,-6.445009986226517107e+00,-1.354358532326811115e+01,-1.356207592000603768e+01,-1.350625952880717051e+01
-1.376816757300000083e+00,-7.199114464214051878e+00,-1.366376800479487308e+01,-1.344128938819159025e+01,-1.368742759575413359e+01
-1.370283304700000038e+00,-4.804353566782229024e+00,-9.469235146714490625e+00,-1.310030837246150526e+01,-1.332832847429098067e+01
-1.370283278600000099e+00,-4.507266625684207106e+00,-9.618059367736709220e+00,-1.345625138106013452e+01,-1.346515861525235103e+01
-1.368437758200000021e+00,-5.605132982026049149e+00,-1.117021565034848329e+01,-1.359073682323479915e+01,-1.355705333118269884e+01
-1.368437622200000092e+00,-5.770405688689715262e+00,-1.215915436575329878e+01,-1.354272489302390703e+01,-1.364794954294866969e+01
-1.368437532600000006e+00,-5.422518027312559497e+00,-1.085584253382620901e+01,-1.352962634809424358e+01,-1.336326779712695512e+01
-1.368437405000000107e+00,-5.499771721516864886e+00,-1.193365402515976115e+01,-1.352932114709664724e+01,-1.351023226473382799e+01
-1.366717130100000066e+00,-7.013101617340684157e+00,-1.331433690922916391e+01,-1.324305155147970936e+01,-1.332343390462251520e+01
-1.366717113800000050e+00,-6.602996392512014978e+00,-1.340235903526474459e+01,-1.316595648171639255e+01,-1.336792020077333909e+01
-1.366715761800000095e+00,-6.595488668970468815e+00,-1.292284648165287031e+01,-1.328416517481953818e+01,-1.358711137326781859e+01
-1.366715727799999947e+00,-6.756871889565351452e+00,-1.336483274363350660e+01,-1.364894207012787319e+01,-1.335743534546831057e+01
-1.364173922700000041e+00,-8.593748171404003600e+00,-1.344315327717237807e+01,-1.350116678594744180e+01,-1.314716178274126435e+01
-1.364173880999999922e+00,-8.602525494036015630e+00,-1.340261550022727022e+01,-1.328389688643893685e+01,-1.345478502060383974e+01
-1.364110352900000045e+00,-7.983703452363166697e+00,-1.312794960183769000e+01,-1.354896514469031743e+01,-1.353397459822236826e+01
-1.364110306699999997e+00,-8.366942338218535724e+00,-1.291647639067281617e+01,-1.342205296740877074e+01,-1.307878820993898472e+01
-1.359142580799999944e+00,-4.841650307566050415e+00,-1.140308458610822306e+01,-1.359751368996709253e+01,-1.363101585469335575e+01
-1.359142420800000028e+00,-4.942818814786322790e+00,-1.184370150230065555e+01,-1.353777169436487426e+01,-1.362103228355086060e+01
-1.358899449199999943e+00,-4.959693241362630012e+00,-1.183207088318420475e+01,-1.344370250791953580e+01,-1.358028739276066688e+01
-1.358824529899999911e+00,-5.076928230714731427e+00,-1.234017756184679904e+01,-1.361742145591807862e+01,-1.376293049555876635e+01
-1.358548592300000024e+00,-5.285804921467723183e+00,-1.273841577272060022e+01,-1.357176241068398426e+01,-1.366612789247412785e+01
-1.358548242099999914e+00,-4.851918280872319578e+00,-1.277805443740932922e+01,-1.353812146105961745e+01,-1.345926973277913774e+01
-1.358438967899999961e+00,-5.141255893497288731e+00,-1.348028093815904604e+01,-1.356744750338275018e+01,-1.347083531634220499e+01
-1.358364990699999941e+00,-4.790676237932845360e+00,-1.332619240305888120e+01,-1.349157116216941432e+01,-1.330485410525178303e+01
-1.356063795599999899e+00,-6.377474264026337103e+00,-1.293678496562648306e+01,-1.370680455881174709e+01,-1.349580545584676727e+01
-1.356063782199999901e+00,-5.554995652360307012e+00,-1.203582378499763728e+01,-1.331790763176448955e+01,-1.358455191730502065e+01
-1.356026498699999916e+00,-5.796527355285457261e+00,-1.247438121311311754e+01,-1.342129417381774914e+01,-1.352681120467600273e+01
-1.356026460300000069e+00,-6.379632195587976895e+00,-1.290694078333778627e+01,-1.359137742080515565e+01,-1.355787928408805243e+01
-1.345418234200000063e+00,-5.987183278188810576e+00,-1.344755773896167028e+01,-1.304632272196141862e+01,-1.287294901901459809e+01
-1.345418100799999905e+00,-6.187962511498901641e+00,-1.300100227252015017e+01,-1.328238299995722294e+01,-1.309408929464145999e+01
-1.345417777600000031e+00,-6.284345990919089076e+00,-1.337023816061230974e+01,-1.317447072418221232e+01,-1.259080157758699592e+01
-1.345417646900000097e+00,-6.086866353546655617e+00,-1.327047692003749368e+01,-1.284829943672519192e+01,-1.280220172514091992e+01
-1.338370065699999945e+00,-4.577318856525284474e+00,-1.228883837530544909e+01,-1.356496861497516271e+01,-1.347216204589394373e+01
-1.338370040500000080e+00,-4.689697930277404225e+00,-1.247551367579619175e+01,-1.334284981572237250e+01,-1.358266785361523610e+01
-1.338369821899999978e+00,-4.720858509240501988e+00,-1.269838605051399227e+01,-1.335373985674637076e+01,-1.354641248625169681e+01
-1.338369794799999957e+00,-4.320110710585194802e+00,-1.224845448673513637e+01,-1.355081750715970657e+01,-1.354374345906770039e+01
-1.336813636100000036e+00,-4.409991167837789661e+00,-1.358739903535743032e+01,-1.375539401137323914e+01,-1.358941098619034626e+01
-1.336813499600000066e+00,-4.683555380752358666e+00,-1.328258461908117205e+01,-1.355813275800228723e+01,-1.362245777571273919e+01
-1.336214131900000046e+00,-4.566316358616057336e+00,-1.222735635996276748e+01,-1.357647453803633475e+01,-1.351103813965300837e+01
-1.336213987300000072e+00,-4.658251583487117209e+00,-1.253218632837201696e+01,-1.339675923425532922e+01,-1.353135679274119063e+01
-1.325049841400000039e+00,-6.085077667460681461e+00,-1.214778429220029388e+01,-1.327818447165083526e+01,-1.350368963956120716e+01
-1.324987922999999901e+00,-6.360617729805631448e+00,-1.240718112608623436e+01,-1.342978722196772701e+01,-1.342722193803129294e+01
-1.324246138299999931e+00,-6.359787336375328337e+00,-1.270872447591545118e+01,-1.351735543427294672e+01,-1.353644309822164615e+01
-1.324245946300000032e+00,-6.706266869421750876e+00,-1.311630602628731346e+01,-1.362067005812389198e+01,-1.355104813047849532e+01
-1.324194121999999973e+00,-6.288725573281569226e+00,-1.305497648605230054e+01,-1.349841455193545947e+01,-1.344769696629488287e+01
-1.324193945500000025e+00,-6.706394187689391551e+00,-1.319113257100381986e+01,-1.337586845737414443e+01,-1.357282135660744871e+01
-1.323144451599999938e+00,-8.254877454022681249e+00,-1.324658821671553000e+01,-1.361700150299421530e+01,-1.347381143384576596e+01
-1.322610867100000087e+00,-1.149135065557033464e+01,-1.364082098423252809e+01,-1.358650761522951811e+01,-1.363771980492975366e+01
-1.322515199399999952e+00,-1.310108014168825008e+01,-1.355023171850575636e+01,-1.341315167117267038e+01,-1.361498791304428302e+01
-1.321850268299999964e+00,-8.191679876613301658e+00,-1.345324466883140602e+01,-1.339426615470829063e+01,-1.341323012363545431e+01
-1.321850091800000015e+00,-7.887077863740168837e+00,-1.335124066165586143e+01,-1.336560772881083636e+01,-1.348508639189353531e+01
-1.321789670300000052e+00,-8.412577034656276709e+00,-1.364283577830666516e+01,-1.355979653188449596e+01,-1.348543060124766235e+01
-1.321789496699999900e+00,-7.412801221567999477e+00,-1.330895405015198385e+01,-1.341736503299756400e+01,-1.320547865304911994e+01
-1.321660373799999899e+00,-7.473638628104360748e+00,-1.339090335020315692e+01,-1.359021373125454879e+01,-1.341791877438926406e+01
-1.321660321099999980e+00,-7.070652217671280049e+00,-1.338308819686141860e+01,-1.352590621851024899e+01,-1.350447562723552153e+01
-1.321660263500000099e+00,-7.262953949954024324e+00,-1.362953006402283052e+01,-1.357217837035644514e+01,-1.368441022004564900e+01
-1.321660212799999901e+00,-7.805283780006485372e+00,-1.343351135998999979e+01,-1.351188743105057100e+01,-1.335842030672155900e+01
-1.319209703000000067e+00,-5.261608058829186696e+00,-1.033032665036048492e+01,-1.341086945728569191e+01,-1.368037094387163499e+01
-1.319208291300000058e+00,-5.392128008642028902e+00,-1.026573057936084510e+01,-1.371151152044545185e+01,-1.366426229836429407e+01
-1.314012630099999912e+00,-5.895725139116582803e+00,-1.154858007574641832e+01,-1.372809006845416668e+01,-1.363973345351430133e+01
-1.314012605600000105e+00,-5.835876477409304819e+00,-1.153478389231755763e+01,-1.348836560122068740e+01,-1.353557756677103008e+01
-1.313850051399999996e+00,-6.505557524434685490e+00,-1.181745438021848571e+01,-1.372814387303540684e+01,-1.372804016396714388e+01
-1.313850024599999999e+00,-6.579165770180832595e+00,-1.218167468322747382e+01,-1.366836677827937940e+01,-1.367851890354499922e+01
-1.313403520400000080e+00,-6.532045902679840310e+00,-1.232321168764871722e+01,-1.371286562747055982e+01,-1.360056261006447720e+01
-1.313403133500000042e+00,-6.945186476232581008e+00,-1.252458975732868574e+01,-1.344906143269681742e+01,-1.354111704031666541e+01
-1.313350116799999912e+00,-7.502366140217158197e+00,-1.306134520739959370e+01,-1.363305732980083995e+01,-1.378488375373017938e+01
-1.313349742800000053e+00,-7.089300207753399086e+00,-1.268823854900479731e+01,-1.355364225222758101e+01,-1.361666915269941391e+01
-1.309025651400000045e+00,-6.024056299504388257e+00,-1.248914925249052921e+01,-1.370726391738267225e+01,-1.369355299706111850e+01
-1.308983581099999904e+00,-5.946235527491380068e+00,-1.238008099163796061e+01,-1.370164340897128596e+01,-1.367605788820684154e+01
-1.308358846199999981e+00,-5.611341971347107105e+00,-1.126164790787466607e+01,-1.369532198755337760e+01,-1.359681739815310308e+01
-1.308358360800000009e+00,-5.592229978660864909e+00,-1.125137843725953246e+01,-1.353278617344338208e+01,-1.364564426443925882e+01
-1.308296388900000107e+00,-5.692653583565370212e+00,-1.164702362781136280e+01,-1.357964474429933510e+01,-1.370713477378167511e+01
-1.308295910400000039e+00,-5.713947319627012078e+00,-1.145257373299058479e+01,-1.359027921015493945e+01,-1.371526003012158235e+01
-1.307005774899999917e+00,-5.246357102299429087e+00,-9.832067950434062453e+00,-1.362250950027650553e+01,-1.370228860865601916e+01
-1.307005673899999998e+00,-5.022660611049433399e+00,-9.711637250309705038e+00,-1.378717904558326168e+01,-1.360963148140186973e+01
-1.306987913299999970e+00,-5.151938105792670974e+00,-9.838230360986656819e+00,-1.361809940571018807e+01,-1.366097874325226513e+01
-1.306987823300000073e+00,-5.191179967117472316e+00,-9.692606462823109226e+00,-1.331393501294939874e+01,-1.347469301194752589e+01


==> figs/Graphene720_fixed_big_cluster_conv_nokmeans.dat <==
x,y1,y2,y3,y4
-1.392731603899999948e+00,-5.183604785704902795e+00,-6.531029632143225960e+00,-1.301561451255387247e+01,-1.338230130423980846e+01
-1.392118731699999890e+00,-5.135078164438118264e+00,-9.112881466015258169e+00,-1.334460090239969610e+01,-1.311264326936349178e+01
-1.391946053100000080e+00,-4.128096202568939610e+00,-9.632582302032918875e+00,-1.290770252256145056e+01,-1.344080121109160331e+01
-1.391945949499999946e+00,-3.562004095762157707e+00,-8.534885137801879296e+00,-1.274748585691884983e+01,-1.316079119611946702e+01
-1.391866884999999998e+00,-2.967433583410104436e+00,-8.443293826552803694e+00,-1.260820982945131696e+01,-1.290960184792305654e+01
-1.391866781999999914e+00,-2.952236651177159832e+00,-8.450297043299729083e+00,-1.258637837451886554e+01,-1.319754911793324936e+01
-1.388862274400000096e+00,-5.874273338124106125e+00,-1.098612490737879632e+01,-1.362974446963228203e+01,-1.358450123183224889e+01
-1.388862059999999898e+00,-5.085811705124887006e+00,-1.062994993916221986e+01,-1.338742857391345353e+01,-1.368801949980345256e+01
-1.388251881299999990e+00,-5.619401975963546292e+00,-1.118731541528916651e+01,-1.348424590322943217e+01,-1.358574378242611758e+01
-1.388251749599999973e+00,-5.275103855467242475e+00,-1.090719139058094989e+01,-1.327874647389707086e+01,-1.337832661090364716e+01
-1.377566443499999904e+00,-6.039002443736809944e+00,-1.209324019069994272e+01,-1.370579291264413335e+01,-1.374207358411234026e+01
-1.377566002000000012e+00,-6.056244250610797408e+00,-1.177077239895102778e+01,-1.354128171851986906e+01,-1.367710418568771580e+01
-1.377420205499999994e+00,-6.205049755173036807e+00,-1.258785157012073697e+01,-1.362870957471278466e+01,-1.376371241177371907e+01
-1.377419910199999986e+00,-6.066436413141413020e+00,-1.231976019368368114e+01,-1.373909620712635160e+01,-1.366326996286530715e+01
-1.377412153899999936e+00,-6.240364984395193382e+00,-1.266735737625078606e+01,-1.356504282546605999e+01,-1.375131733203589413e+01
-1.377411712700000068e+00,-5.602008411515649655e+00,-1.232729242837930350e+01,-1.373161510479460290e+01,-1.373275485010967145e+01
-1.376817123699999978e+00,-6.445009986226517107e+00,-1.317734519548225514e+01,-1.369334609918232992e+01,-1.363947974092502946e+01
-1.376816757300000083e+00,-7.199114464214051878e+00,-1.345962889721207034e+01,-1.354494109576145888e+01,-1.355113672160868354e+01
-1.370283304700000038e+00,-4.804353566782229024e+00,-9.179097158922628452e+00,-1.267221573617968566e+01,-1.380348547803964188e+01
-1.370283278600000099e+00,-4.507266625684207106e+00,-8.965461075412600067e+00,-1.260649171380303990e+01,-1.358154989937009205e+01
-1.368437758200000021e+00,-5.605132982026049149e+00,-1.009553092084489734e+01,-1.368633920333116372e+01,-1.338456451520626445e+01
-1.368437622200000092e+00,-5.770405688689715262e+00,-1.024468831238411859e+01,-1.334696162538924646e+01,-1.332744403766992747e+01
-1.368437532600000006e+00,-5.422518027312559497e+00,-9.822648092027035815e+00,-1.341440391358191953e+01,-1.345723458302058262e+01
-1.368437405000000107e+00,-5.499771721516864886e+00,-1.008944290741916205e+01,-1.354193303890338562e+01,-1.332710731318601027e+01
-1.366717130100000066e+00,-7.013101617340684157e+00,-1.183098037810540326e+01,-1.333130577460263666e+01,-1.346137459333848874e+01
-1.366717113800000050e+00,-6.602996392512014978e+00,-1.161748538894107874e+01,-1.331662858685035467e+01,-1.337862289301459207e+01
-1.366715761800000095e+00,-6.595488668970468815e+00,-1.140074367848280623e+01,-1.344699453169188175e+01,-1.349097734980370156e+01
-1.366715727799999947e+00,-6.756871889565351452e+00,-1.237130316679792941e+01,-1.343919026190311961e+01,-1.363868961117452905e+01
-1.364173922700000041e+00,-8.593748171404003600e+00,-1.330419457739929179e+01,-1.354188333551907064e+01,-1.339803937016609936e+01
-1.364173880999999922e+00,-8.602525494036015630e+00,-1.338102183573575843e+01,-1.330042155880896715e+01,-1.324238658684897629e+01
-1.364110352900000045e+00,-7.983703452363166697e+00,-1.332080142528965538e+01,-1.323605991930453030e+01,-1.326359472381236593e+01
-1.364110306699999997e+00,-8.366942338218535724e+00,-1.309373982370162182e+01,-1.343231279043169124e+01,-1.365064595501151423e+01
-1.359142580799999944e+00,-4.841650307566050415e+00,-8.698535372187942372e+00,-1.320806828453008208e+01,-1.341152172354877159e+01
-1.359142420800000028e+00,-4.942818814786322790e+00,-9.398986606924003340e+00,-1.358855755339536309e+01,-1.349178512115560835e+01
-1.358899449199999943e+00,-4.959693241362630012e+00,-9.276671652797272571e+00,-1.343766358935327254e+01,-1.345770398667942835e+01
-1.358824529899999911e+00,-5.076928230714731427e+00,-9.420654862401979912e+00,-1.365274273014316719e+01,-1.352158752159964372e+01
-1.358548592300000024e+00,-5.285804921467723183e+00,-9.125006318765263913e+00,-1.313407709785358257e+01,-1.350096379099367105e+01
-1.358548242099999914e+00,-4.851918280872319578e+00,-9.054939883717725735e+00,-1.309591918534101396e+01,-1.350211439886349929e+01
-1.358438967899999961e+00,-5.141255893497288731e+00,-9.970671359864516248e+00,-1.347769854633980025e+01,-1.336788074878365862e+01
-1.358364990699999941e+00,-4.790676237932845360e+00,-9.032121011007847144e+00,-1.331078870579657192e+01,-1.334046316490613471e+01
-1.356063795599999899e+00,-6.377474264026337103e+00,-1.273173484869043470e+01,-1.289037133739173946e+01,-1.319241618128777205e+01
-1.356063782199999901e+00,-5.554995652360307012e+00,-1.229724567416492675e+01,-1.331202899362236991e+01,-1.352062932704875742e+01
-1.356026498699999916e+00,-5.796527355285457261e+00,-1.154167191324732400e+01,-1.357523069684885364e+01,-1.358263127984518626e+01
-1.356026460300000069e+00,-6.379632195587976895e+00,-1.231802440001338717e+01,-1.339187701718031498e+01,-1.351713639446444937e+01
-1.345418234200000063e+00,-5.987183278188810576e+00,-1.255317767041075072e+01,-1.318002083063004370e+01,-1.341422803335009917e+01
-1.345418100799999905e+00,-6.187962511498901641e+00,-1.291330782476574157e+01,-1.343340850959773825e+01,-1.308641432678953365e+01
-1.345417777600000031e+00,-6.284345990919089076e+00,-1.326438279449662971e+01,-1.321703359254819432e+01,-1.334105614307576460e+01
-1.345417646900000097e+00,-6.086866353546655617e+00,-1.267611011166578550e+01,-1.361771163341074242e+01,-1.340168543374597299e+01
-1.338370065699999945e+00,-4.577318856525284474e+00,-9.567751435654711756e+00,-1.355700198004474188e+01,-1.352051728452756585e+01
-1.338370040500000080e+00,-4.689697930277404225e+00,-9.507236374834999282e+00,-1.333293717667378431e+01,-1.369228355874139957e+01
-1.338369821899999978e+00,-4.720858509240501988e+00,-9.591041555484780545e+00,-1.344380698754901715e+01,-1.352067600604435249e+01
-1.338369794799999957e+00,-4.320110710585194802e+00,-9.247708931426252832e+00,-1.336976504343770955e+01,-1.373509113971584306e+01
-1.336813636100000036e+00,-4.409991167837789661e+00,-1.067383648898337967e+01,-1.356326093602724470e+01,-1.366194996045598309e+01
-1.336813499600000066e+00,-4.683555380752358666e+00,-1.034273785571980930e+01,-1.370989217320511244e+01,-1.344278622374400634e+01
-1.336214131900000046e+00,-4.566316358616057336e+00,-1.086530820118405138e+01,-1.328003194840100853e+01,-1.347607290969809846e+01
-1.336213987300000072e+00,-4.658251583487117209e+00,-1.081204410120096426e+01,-1.357431897163581880e+01,-1.324677650224199432e+01
-1.325049841400000039e+00,-6.085077667460681461e+00,-1.214443548923324023e+01,-1.342473633170370384e+01,-1.340681107375927184e+01
-1.324987922999999901e+00,-6.360617729805631448e+00,-1.239186854369818747e+01,-1.353231084684052909e+01,-1.351519528678887383e+01
-1.324246138299999931e+00,-6.359787336375328337e+00,-1.273686065480932328e+01,-1.368773461756157950e+01,-1.348695239270414348e+01
-1.324245946300000032e+00,-6.706266869421750876e+00,-1.307116904202062813e+01,-1.351381250033720072e+01,-1.357227123012819270e+01
-1.324194121999999973e+00,-6.288725573281569226e+00,-1.304589886871268156e+01,-1.340779830910748061e+01,-1.352974848279609787e+01
-1.324193945500000025e+00,-6.706394187689391551e+00,-1.326806758351809457e+01,-1.355738297990083652e+01,-1.343112483885338548e+01
-1.323144451599999938e+00,-8.254877454022681249e+00,-1.355649806370189125e+01,-1.355253426400027195e+01,-1.361826500006612406e+01
-1.322610867100000087e+00,-1.149135065557033464e+01,-1.352133891822678535e+01,-1.329116995651126309e+01,-1.338639698857124394e+01
-1.322515199399999952e+00,-1.310108014168825008e+01,-1.352232520087021150e+01,-1.365755961303685950e+01,-1.344033863886668634e+01
-1.321850268299999964e+00,-8.191679876613301658e+00,-1.340298121277008292e+01,-1.359103319104288765e+01,-1.343256310281572574e+01
-1.321850091800000015e+00,-7.887077863740168837e+00,-1.336943166247923998e+01,-1.339585001709041734e+01,-1.329230120341724408e+01
-1.321789670300000052e+00,-8.412577034656276709e+00,-1.353387689581632181e+01,-1.363300070091934835e+01,-1.354671369633177491e+01
-1.321789496699999900e+00,-7.412801221567999477e+00,-1.324539970760828034e+01,-1.340644659086508028e+01,-1.349356128477148253e+01
-1.321660373799999899e+00,-7.473638628104360748e+00,-1.336429337216030966e+01,-1.340362605152171405e+01,-1.359469749760102530e+01
-1.321660321099999980e+00,-7.070652217671280049e+00,-1.344614714339809680e+01,-1.358330676958344441e+01,-1.336398435668644069e+01
-1.321660263500000099e+00,-7.262953949954024324e+00,-1.346068289269420504e+01,-1.363552905966332851e+01,-1.348100343683906921e+01
-1.321660212799999901e+00,-7.805283780006485372e+00,-1.345064526935892779e+01,-1.341040148779006458e+01,-1.360840939764532997e+01
-1.319209703000000067e+00,-5.261608058829186696e+00,-1.023459630998114278e+01,-1.340209785241256846e+01,-1.351465224050714298e+01
-1.319208291300000058e+00,-5.392128008642028902e+00,-1.017049822689218885e+01,-1.355844193196936764e+01,-1.349717822992272787e+01
-1.314012630099999912e+00,-5.895725139116582803e+00,-1.155248242182772955e+01,-1.357632386033629857e+01,-1.336760073268502325e+01
-1.314012605600000105e+00,-5.835876477409304819e+00,-1.159809115057128714e+01,-1.346405379668012081e+01,-1.360528692110923465e+01
-1.313850051399999996e+00,-6.505557524434685490e+00,-1.207975560303163753e+01,-1.330729108766848334e+01,-1.321343493784411294e+01
-1.313850024599999999e+00,-6.579165770180832595e+00,-1.243214828089318402e+01,-1.348879507733143868e+01,-1.346329460555198843e+01
-1.313403520400000080e+00,-6.532045902679840310e+00,-1.271433325741845977e+01,-1.317987463590228181e+01,-1.352913431178492942e+01
-1.313403133500000042e+00,-6.945186476232581008e+00,-1.292554364396157141e+01,-1.334371824495391934e+01,-1.317724559370312676e+01
-1.313350116799999912e+00,-7.502366140217158197e+00,-1.339554562039111296e+01,-1.351041869692682340e+01,-1.356975347204106974e+01
-1.313349742800000053e+00,-7.089300207753399086e+00,-1.322830415396654757e+01,-1.351217148902536458e+01,-1.346448187369233729e+01
-1.309025651400000045e+00,-6.024056299504388257e+00,-1.044619864743186177e+01,-1.315145558542390347e+01,-1.370389983978410697e+01
-1.308983581099999904e+00,-5.946235527491380068e+00,-1.091714294571246668e+01,-1.304062382748796090e+01,-1.349394734695829534e+01
-1.308358846199999981e+00,-5.611341971347107105e+00,-1.033911660314789671e+01,-1.300918850142333305e+01,-1.347041144069488716e+01
-1.308358360800000009e+00,-5.592229978660864909e+00,-1.041023156551210427e+01,-1.315153947006386659e+01,-1.348239497382915353e+01
-1.308296388900000107e+00,-5.692653583565370212e+00,-1.060715226934472177e+01,-1.308882555876373743e+01,-1.339088707698225278e+01
-1.308295910400000039e+00,-5.713947319627012078e+00,-9.693499287607174608e+00,-1.325446400586768902e+01,-1.355344253327136173e+01
-1.307005774899999917e+00,-5.246357102299429087e+00,-9.169646764239136161e+00,-1.318909290832069736e+01,-1.316017468340283614e+01
-1.307005673899999998e+00,-5.022660611049433399e+00,-8.888847265926402841e+00,-1.322088284439304573e+01,-1.346690302476063827e+01
-1.306987913299999970e+00,-5.151938105792670974e+00,-9.382784949302637401e+00,-1.338998389501195518e+01,-1.346547262321124094e+01
-1.306987823300000073e+00,-5.191179967117472316e+00,-9.480931136393214942e+00,-1.323184435287332050e+01,-1.349643360130570180e+01


==> figs/Graphene720_fixed_big_cluster_dos.dat <==
x,y
-1.399999999999999911e+00,1.359989033966895931e+03
-1.399899899899899713e+00,1.360191072792999194e+03
-1.399799799799799738e+00,1.360369259688845432e+03
-1.399699699699699540e+00,1.360523620305309578e+03
-1.399599599599599564e+00,1.360654182335550786e+03
-1.399499499499499366e+00,1.360760975511483366e+03
-1.399399399399399391e+00,1.360844031600001017e+03
-1.399299299299299193e+00,1.360903384399010520e+03
-1.399199199199199217e+00,1.360939069733226006e+03
-1.399099099099099019e+00,1.360951125449768369e+03
-1.398998998998998822e+00,1.360939591413535254e+03
-1.398898898898898846e+00,1.360904509502366409e+03
-1.398798798798798648e+00,1.360845923601984623e+03
-1.398698698698698673e+00,1.360763879600730661e+03
-1.398598598598598475e+00,1.360658425384088559e+03
-1.398498498498498499e+00,1.360529610828982413e+03
-1.398398398398398301e+00,1.360377487797887397e+03
-1.398298298298298104e+00,1.360202110132703183e+03
-1.398198198198198128e+00,1.360003533648443408e+03
-1.398098098098097930e+00,1.359781816126684134e+03
-1.397997997997997954e+00,1.359537017308832674e+03
-1.397897897897897757e+00,1.359269198889182917e+03
-1.397797797797797781e+00,1.358978424507745785e+03
-1.397697697697697583e+00,1.358664759742896877e+03
-1.397597597597597607e+00,1.358328272103800828e+03
-1.397497497497497410e+00,1.357969031022641730e+03
-1.397397397397397212e+00,1.357587107846654362e+03
-1.397297297297297236e+00,1.357182575829933285e+03
-1.397197197197197038e+00,1.356755510125060482e+03
-1.397097097097097063e+00,1.356305987774532241e+03
-1.396996996996996865e+00,1.355834087701966382e+03
-1.396896896896896889e+00,1.355339890703139872e+03
-1.396796796796796691e+00,1.354823479436804064e+03
-1.396696696696696716e+00,1.354284938415322586e+03
-1.396596596596596518e+00,1.353724353995097999e+03
-1.396496496496496320e+00,1.353141814366824065e+03
-1.396396396396396344e+00,1.352537409545532682e+03
-1.396296296296296147e+00,1.351911231360446209e+03
-1.396196196196196171e+00,1.351263373444653325e+03
-1.396096096096095973e+00,1.350593931224588005e+03
-1.395995995995995997e+00,1.349903001909324530e+03
-1.395895895895895800e+00,1.349190684479675383e+03
-1.395795795795795602e+00,1.348457079677131787e+03
-1.395695695695695626e+00,1.347702289992588248e+03
-1.395595595595595428e+00,1.346926419654906113e+03
-1.395495495495495453e+00,1.346129574619301593e+03
-1.395395395395395255e+00,1.345311862555521202e+03
-1.395295295295295279e+00,1.344473392835898721e+03
-1.395195195195195081e+00,1.343614276523166836e+03
-1.395095095095095106e+00,1.342734626358160995e+03
-1.394994994994994908e+00,1.341834556747294300e+03
-1.394894894894894710e+00,1.340914183749901213e+03
-1.394794794794794734e+00,1.339973625065401848e+03
-1.394694694694694537e+00,1.339013000020278696e+03
-1.394594594594594561e+00,1.338032429554918508e+03
-1.394494494494494363e+00,1.337032036210253636e+03
-1.394394394394394388e+00,1.336011944114294693e+03
-1.394294294294294190e+00,1.334972278968433329e+03
-1.394194194194194214e+00,1.333913168033643615e+03
-1.394094094094094016e+00,1.332834740116498779e+03
-1.393993993993993818e+00,1.331737125555035846e+03
-1.393893893893893843e+00,1.330620456204472021e+03
-1.393793793793793645e+00,1.329484865422749635e+03
-1.393693693693693669e+00,1.328330488055976730e+03
-1.393593593593593472e+00,1.327157460423658222e+03
-1.393493493493493496e+00,1.325965920303829080e+03
-1.393393393393393298e+00,1.324756006918016737e+03
-1.393293293293293322e+00,1.323527860916086638e+03
-1.393193193193193125e+00,1.322281624360895648e+03
-1.393093093093092927e+00,1.321017440712882944e+03
-1.392992992992992951e+00,1.319735454814458080e+03
-1.392892892892892753e+00,1.318435812874274916e+03
-1.392792792792792778e+00,1.317118662451394584e+03
-1.392692692692692580e+00,1.315784152439286800e+03
-1.392592592592592604e+00,1.314432433049726569e+03
-1.392492492492492406e+00,1.313063655796531748e+03
-1.392392392392392209e+00,1.311677973479229877e+03
-1.392292292292292233e+00,1.310275540166546762e+03
-1.392192192192192035e+00,1.308856511179803192e+03
-1.392092092092092059e+00,1.307421043076196611e+03
-1.391991991991991862e+00,1.305969293631948176e+03
-1.391891891891891886e+00,1.304501421825356147e+03
-1.391791791791791688e+00,1.303017587819722166e+03
-1.391691691691691712e+00,1.301517952946177502e+03
-1.391591591591591515e+00,1.300002679686394686e+03
-1.391491491491491317e+00,1.298471931655199796e+03
-1.391391391391391341e+00,1.296925873583085377e+03
-1.391291291291291143e+00,1.295364671298595795e+03
-1.391191191191191168e+00,1.293788491710665767e+03
-1.391091091091090970e+00,1.292197502790800172e+03
-1.390990990990990994e+00,1.290591873555220673e+03
-1.390890890890890796e+00,1.288971774046862038e+03
-1.390790790790790821e+00,1.287337375317337319e+03
-1.390690690690690623e+00,1.285688849408759779e+03
-1.390590590590590425e+00,1.284026369335524578e+03
-1.390490490490490449e+00,1.282350109065988818e+03
-1.390390390390390252e+00,1.280660243504050868e+03
-1.390290290290290276e+00,1.278956948470711495e+03
-1.390190190190190078e+00,1.277240400685475834e+03
-1.390090090090090102e+00,1.275510777747768088e+03
-1.389989989989989905e+00,1.273768258118199356e+03
-1.389889889889889707e+00,1.272013021099828848e+03
-1.389789789789789731e+00,1.270245246819318254e+03
-1.389689689689689533e+00,1.268465116208024710e+03
-1.389589589589589558e+00,1.266672810983067620e+03
-1.389489489489489360e+00,1.264868513628283381e+03
-1.389389389389389384e+00,1.263052407375176472e+03
-1.389289289289289187e+00,1.261224676183762313e+03
-1.389189189189189211e+00,1.259385504723417853e+03
-1.389089089089089013e+00,1.257535078353612334e+03
-1.388988988988988815e+00,1.255673583104668069e+03
-1.388888888888888840e+00,1.253801205658408662e+03
-1.388788788788788642e+00,1.251918133328793374e+03
-1.388688688688688666e+00,1.250024554042533282e+03
-1.388588588588588468e+00,1.248120656319610589e+03
-1.388488488488488493e+00,1.246206629253841584e+03
-1.388388388388388295e+00,1.244282662493308408e+03
-1.388288288288288319e+00,1.242348946220877679e+03
-1.388188188188188121e+00,1.240405671134567910e+03
-1.388088088088087924e+00,1.238453028427996742e+03
-1.387987987987987948e+00,1.236491209770732212e+03
-1.387887887887887750e+00,1.234520407288650631e+03
-1.387787787787787774e+00,1.232540813544292632e+03
-1.387687687687687577e+00,1.230552621517156240e+03
-1.387587587587587601e+00,1.228556024584032230e+03
-1.387487487487487403e+00,1.226551216499275142e+03
-1.387387387387387205e+00,1.224538391375104084e+03
-1.387287287287287230e+00,1.222517743661885106e+03
-1.387187187187187032e+00,1.220489468128377439e+03
-1.387087087087087056e+00,1.218453759842049976e+03
-1.386986986986986858e+00,1.216410814149304770e+03
-1.386886886886886883e+00,1.214360826655797155e+03
-1.386786786786786685e+00,1.212303993206673113e+03
-1.386686686686686709e+00,1.210240509866896218e+03
-1.386586586586586511e+00,1.208170572901503874e+03
-1.386486486486486314e+00,1.206094378755949492e+03
-1.386386386386386338e+00,1.204012124036409205e+03
-1.386286286286286140e+00,1.201924005490104491e+03
-1.386186186186186164e+00,1.199830219985693248e+03
-1.386086086086085967e+00,1.197730964493613556e+03
-1.385985985985985991e+00,1.195626436066521819e+03
-1.385885885885885793e+00,1.193516831819673371e+03
-1.385785785785785817e+00,1.191402348911423360e+03
-1.385685685685685620e+00,1.189283184523673071e+03
-1.385585585585585422e+00,1.187159535842423111e+03
-1.385485485485485446e+00,1.185031600038300894e+03
-1.385385385385385248e+00,1.182899574247144756e+03
-1.385285285285285273e+00,1.180763655550663088e+03
-1.385185185185185075e+00,1.178624040957061652e+03
-1.385085085085085099e+00,1.176480927381796619e+03
-1.384984984984984902e+00,1.174334511628300334e+03
-1.384884884884884926e+00,1.172184990368814624e+03
-1.384784784784784728e+00,1.170032560125216833e+03
-1.384684684684684530e+00,1.167877417249961582e+03
-1.384584584584584555e+00,1.165719757907022085e+03
-1.384484484484484357e+00,1.163559778052907404e+03
-1.384384384384384381e+00,1.161397673417759734e+03
-1.384284284284284183e+00,1.159233639486464654e+03
-1.384184184184184208e+00,1.157067871479885071e+03
-1.384084084084084010e+00,1.154900564336094703e+03
-1.383983983983983812e+00,1.152731912691734124e+03
-1.383883883883883836e+00,1.150562110863411817e+03
-1.383783783783783639e+00,1.148391352829153675e+03
-1.383683683683683663e+00,1.146219832209978449e+03
-1.383583583583583465e+00,1.144047742251496175e+03
-1.383483483483483489e+00,1.141875275805626188e+03
-1.383383383383383292e+00,1.139702625312346072e+03
-1.383283283283283316e+00,1.137529982781580657e+03
-1.383183183183183118e+00,1.135357539775115356e+03
-1.383083083083082920e+00,1.133185487388642514e+03
-1.382982982982982945e+00,1.131014016233862549e+03
-1.382882882882882747e+00,1.128843316420670362e+03
-1.382782782782782771e+00,1.126673577539486587e+03
-1.382682682682682573e+00,1.124504988643586330e+03
-1.382582582582582598e+00,1.122337738231627782e+03
-1.382482482482482400e+00,1.120172014230179457e+03
-1.382382382382382424e+00,1.118008003976435020e+03
-1.382282282282282226e+00,1.115845894200936755e+03
-1.382182182182182029e+00,1.113685871010490700e+03
-1.382082082082082053e+00,1.111528119871113859e+03
-1.381981981981981855e+00,1.109372825591107357e+03
-1.381881881881881879e+00,1.107220172304273774e+03
-1.381781781781781682e+00,1.105070343453169244e+03
-1.381681681681681706e+00,1.102923521772547019e+03
-1.381581581581581508e+00,1.100779889272827177e+03
-1.381481481481481310e+00,1.098639627223771413e+03
-1.381381381381381335e+00,1.096502916138194678e+03
-1.381281281281281137e+00,1.094369935755814595e+03
-1.381181181181181161e+00,1.092240865027265272e+03
-1.381081081081080963e+00,1.090115882098147267e+03
-1.380980980980980988e+00,1.087995164293282642e+03
-1.380880880880880790e+00,1.085878888101017992e+03
-1.380780780780780814e+00,1.083767229157722795e+03
-1.380680680680680616e+00,1.081660362232337320e+03
-1.380580580580580419e+00,1.079558461211116310e+03
-1.380480480480480443e+00,1.077461699082462246e+03
-1.380380380380380245e+00,1.075370247921882537e+03
-1.380280280280280270e+00,1.073284278877115639e+03
-1.380180180180180072e+00,1.071203962153335397e+03
-1.380080080080080096e+00,1.069129466998555699e+03
-1.379979979979979898e+00,1.067060961689091300e+03
-1.379879879879879923e+00,1.064998613515238731e+03
-1.379779779779779725e+00,1.062942588767008829e+03
-1.379679679679679527e+00,1.060893052720078003e+03
-1.379579579579579551e+00,1.058850169621827717e+03
-1.379479479479479354e+00,1.056814102677524943e+03
-1.379379379379379378e+00,1.054785014036690200e+03
-1.379279279279279180e+00,1.052763064779546085e+03
-1.379179179179179204e+00,1.050748414903674984e+03
-1.379079079079079007e+00,1.048741223310754094e+03
-1.378978978978978809e+00,1.046741647793503716e+03
-1.378878878878878833e+00,1.044749845022737190e+03
-1.378778778778778635e+00,1.042765970534570670e+03
-1.378678678678678660e+00,1.040790178717799563e+03
-1.378578578578578462e+00,1.038822622801397983e+03
-1.378478478478478486e+00,1.036863454842196916e+03
-1.378378378378378288e+00,1.034912825712692438e+03
-1.378278278278278313e+00,1.032970885089029707e+03
-1.378178178178178115e+00,1.031037781439106993e+03
-1.378078078078077917e+00,1.029113662010880944e+03
-1.377977977977977941e+00,1.027198672820803722e+03
-1.377877877877877744e+00,1.025292958642385656e+03
-1.377777777777777768e+00,1.023396662994987992e+03
-1.377677677677677570e+00,1.021509928132702498e+03
-1.377577577577577594e+00,1.019632895033447767e+03
-1.377477477477477397e+00,1.017765703388167822e+03
-1.377377377377377421e+00,1.015908491590261406e+03
-1.377277277277277223e+00,1.014061396725094255e+03
-1.377177177177177025e+00,1.012224554559743183e+03
-1.377077077077077050e+00,1.010398099532861465e+03
-1.376976976976976852e+00,1.008582164744709644e+03
-1.376876876876876876e+00,1.006776881947380957e+03
-1.376776776776776678e+00,1.004982381535147738e+03
-1.376676676676676703e+00,1.003198792535010853e+03
-1.376576576576576505e+00,1.001426242597385453e+03
-1.376476476476476307e+00,9.996648579869801097e+02
-1.376376376376376331e+00,9.979147635738229383e+02
-1.376276276276276134e+00,9.961760828244416643e+02
-1.376176176176176158e+00,9.944489377932635534e+02
-1.376076076076075960e+00,9.927334491141165245e+02
-1.375975975975975985e+00,9.910297359919559312e+02
-1.375875875875875787e+00,9.893379161947113971e+02
-1.375775775775775811e+00,9.876581060453495411e+02
-1.375675675675675613e+00,9.859904204140558477e+02
-1.375575575575575415e+00,9.843349727106360660e+02
-1.375475475475475440e+00,9.826918748770546017e+02
-1.375375375375375242e+00,9.810612373801393460e+02
-1.375275275275275266e+00,9.794431692044913689e+02
-1.375175175175175069e+00,9.778377778455161433e+02
-1.375075075075075093e+00,9.762451693026816884e+02
-1.374974974974974895e+00,9.746654480728897170e+02
-1.374874874874874919e+00,9.730987171440666543e+02
-1.374774774774774722e+00,9.715450779888830084e+02
-1.374674674674674524e+00,9.700046305586874951e+02
-1.374574574574574548e+00,9.684774732775766779e+02
-1.374474474474474350e+00,9.669637030366419594e+02
-1.374374374374374375e+00,9.654634151884170024e+02
-1.374274274274274177e+00,9.639767035414442944e+02
-1.374174174174174201e+00,9.625036603550763630e+02
-1.374074074074074003e+00,9.610443763343780574e+02
-1.373973973973974028e+00,9.595989406252708704e+02
-1.373873873873873830e+00,9.581674408097792366e+02
-1.373773773773773632e+00,9.567499629015126175e+02
-1.373673673673673656e+00,9.553465913412699138e+02
-1.373573573573573459e+00,9.539574089928313469e+02
-1.373473473473473483e+00,9.525824971389355369e+02
-1.373373373373373285e+00,9.512219354773907298e+02
-1.373273273273273309e+00,9.498758021174020314e+02
-1.373173173173173112e+00,9.485441735760236952e+02
-1.373073073073072914e+00,9.472271247748185488e+02
-1.372972972972972938e+00,9.459247290366650986e+02
-1.372872872872872740e+00,9.446370580827259573e+02
-1.372772772772772765e+00,9.433641820296178366e+02
-1.372672672672672567e+00,9.421061693867108033e+02
-1.372572572572572591e+00,9.408630870536330804e+02
-1.372472472472472393e+00,9.396350003179078385e+02
-1.372372372372372418e+00,9.384219728527887128e+02
-1.372272272272272220e+00,9.372240667152343576e+02
-1.372172172172172022e+00,9.360413423440754741e+02
-1.372072072072072046e+00,9.348738585583315626e+02
-1.371971971971971849e+00,9.337216725556900201e+02
-1.371871871871871873e+00,9.325848399111722529e+02
-1.371771771771771675e+00,9.314634145759329158e+02
-1.371671671671671699e+00,9.303574488762577630e+02
-1.371571571571571502e+00,9.292669935126912151e+02
-1.371471471471471526e+00,9.281920975593590128e+02
-1.371371371371371328e+00,9.271328084634239985e+02
-1.371271271271271130e+00,9.260891720447291391e+02
-1.371171171171171155e+00,9.250612324955840222e+02
-1.371071071071070957e+00,9.240490323807188133e+02
-1.370970970970970981e+00,9.230526126374097657e+02
-1.370870870870870784e+00,9.220720125757256938e+02
-1.370770770770770808e+00,9.211072698789978404e+02
-1.370670670670670610e+00,9.201584206043745553e+02
-1.370570570570570412e+00,9.192254991835959572e+02
-1.370470470470470437e+00,9.183085384238886490e+02
-1.370370370370370239e+00,9.174075695090175486e+02
-1.370270270270270263e+00,9.165226220005272353e+02
-1.370170170170170065e+00,9.156537238390811808e+02
-1.370070070070070090e+00,9.148009013460210781e+02
-1.369969969969969892e+00,9.139641792250092749e+02
-1.369869869869869916e+00,9.131435805638922147e+02
-1.369769769769769718e+00,9.123391268366586928e+02
-1.369669669669669521e+00,9.115508379055839896e+02
-1.369569569569569545e+00,9.107787320235138395e+02
-1.369469469469469347e+00,9.100228258362842553e+02
-1.369369369369369371e+00,9.092831343853176804e+02
-1.369269269269269174e+00,9.085596711103310099e+02
-1.369169169169169198e+00,9.078524478522277832e+02
-1.369069069069069000e+00,9.071614748561070201e+02
-1.368968968968969024e+00,9.064867607744259885e+02
-1.368868868868868827e+00,9.058283126703114476e+02
-1.368768768768768629e+00,9.051861360210067460e+02
-1.368668668668668653e+00,9.045602347214730798e+02
-1.368568568568568455e+00,9.039506110881040968e+02
-1.368468468468468480e+00,9.033572658626147813e+02
-1.368368368368368282e+00,9.027801982160474381e+02
-1.368268268268268306e+00,9.022194057529247857e+02
-1.368168168168168108e+00,9.016748845155250365e+02
-1.368068068068068133e+00,9.011466289883228455e+02
-1.367967967967967935e+00,9.006346321025281441e+02
-1.367867867867867737e+00,9.001388852407948207e+02
-1.367767767767767761e+00,8.996593782420359275e+02
-1.367667667667667564e+00,8.991960994063737189e+02
-1.367567567567567588e+00,8.987490355002461229e+02
-1.367467467467467390e+00,8.983181717615976822e+02
-1.367367367367367414e+00,8.979034919052509167e+02
-1.367267267267267217e+00,8.975049781283643142e+02
-1.367167167167167019e+00,8.971226111160307255e+02
-1.367067067067067043e+00,8.967563700470128651e+02
-1.366966966966966845e+00,8.964062325995819265e+02
-1.366866866866866870e+00,8.960721749574985324e+02
-1.366766766766766672e+00,8.957541718161000972e+02
-1.366666666666666696e+00,8.954521963885210880e+02
-1.366566566566566499e+00,8.951662204120267461e+02
-1.366466466466466523e+00,8.948962141544676570e+02
-1.366366366366366325e+00,8.946421464208453926e+02
-1.366266266266266127e+00,8.944039845600134413e+02
-1.366166166166166152e+00,8.941816944714663578e+02
-1.366066066066065954e+00,8.939752406122639741e+02
-1.365965965965965978e+00,8.937845860040580419e+02
-1.365865865865865780e+00,8.936096922402373366e+02
-1.365765765765765805e+00,8.934505194931747383e+02
-1.365665665665665607e+00,8.933070265215923200e+02
-1.365565565565565631e+00,8.931791706780312552e+02
-1.365465465465465433e+00,8.930669079164224513e+02
-1.365365365365365236e+00,8.929701927997720077e+02
-1.365265265265265260e+00,8.928889785079513786e+02
-1.365165165165165062e+00,8.928232168455785995e+02
-1.365065065065065086e+00,8.927728582500144512e+02
-1.364964964964964889e+00,8.927378517994571894e+02
-1.364864864864864913e+00,8.927181452211283386e+02
-1.364764764764764715e+00,8.927136848995678520e+02
-1.364664664664664517e+00,8.927244158850201075e+02
-1.364564564564564542e+00,8.927502819019164235e+02
-1.364464464464464344e+00,8.927912253574537544e+02
-1.364364364364364368e+00,8.928471873502612652e+02
-1.364264264264264170e+00,8.929181076791763871e+02
-1.364164164164164195e+00,8.930039248520814681e+02
-1.364064064064063997e+00,8.931045760948609313e+02
-1.363963963963964021e+00,8.932199973604281240e+02
-1.363863863863863823e+00,8.933501233378473216e+02
-1.363763763763763626e+00,8.934948874615320165e+02
-1.363663663663663650e+00,8.936542219205442734e+02
-1.363563563563563452e+00,8.938280576679611613e+02
-1.363463463463463476e+00,8.940163244303302008e+02
-1.363363363363363279e+00,8.942189507172107596e+02
-1.363263263263263303e+00,8.944358638307795673e+02
-1.363163163163163105e+00,8.946669898755360464e+02
-1.363063063063063129e+00,8.949122537680613050e+02
-1.362962962962962932e+00,8.951715792468734207e+02
-1.362862862862862734e+00,8.954448888823445714e+02
-1.362762762762762758e+00,8.957321040866939938e+02
-1.362662662662662560e+00,8.960331451240546130e+02
-1.362562562562562585e+00,8.963479311206102693e+02
-1.362462462462462387e+00,8.966763800748063886e+02
-1.362362362362362411e+00,8.970184088676064675e+02
-1.362262262262262213e+00,8.973739332728591762e+02
-1.362162162162162016e+00,8.977428679676773982e+02
-1.362062062062062040e+00,8.981251265429305022e+02
-1.361961961961961842e+00,8.985206215137668551e+02
-1.361861861861861867e+00,8.989292643302077295e+02
-1.361761761761761669e+00,8.993509653878126073e+02
-1.361661661661661693e+00,8.997856340383837050e+02
-1.361561561561561495e+00,9.002331786007454184e+02
-1.361461461461461520e+00,9.006935063715700380e+02
-1.361361361361361322e+00,9.011665236362698579e+02
-1.361261261261261124e+00,9.016521356799237310e+02
-1.361161161161161148e+00,9.021502467982819553e+02
-1.361061061061060951e+00,9.026607603088050382e+02
-1.360960960960960975e+00,9.031835785617560077e+02
-1.360860860860860777e+00,9.037186029513484300e+02
-1.360760760760760801e+00,9.042657339269305794e+02
-1.360660660660660604e+00,9.048248710042319090e+02
-1.360560560560560628e+00,9.053959127766405572e+02
-1.360460460460460430e+00,9.059787569265369029e+02
-1.360360360360360232e+00,9.065733002366546316e+02
-1.360260260260260257e+00,9.071794386014984184e+02
-1.360160160160160059e+00,9.077970670388029930e+02
-1.360060060060060083e+00,9.084260797010180113e+02
-1.359959959959959885e+00,9.090663698868376059e+02
-1.359859859859859910e+00,9.097178300527655210e+02
-1.359759759759759712e+00,9.103803518247325428e+02
-1.359659659659659514e+00,9.110538260097112016e+02
-1.359559559559559538e+00,9.117381426074052797e+02
-1.359459459459459341e+00,9.124331908219432989e+02
-1.359359359359359365e+00,9.131388590736071365e+02
-1.359259259259259167e+00,9.138550350106112319e+02
-1.359159159159159191e+00,9.145816055208706530e+02
-1.359059059059058994e+00,9.153184567438416934e+02
-1.358958958958959018e+00,9.160654740823488282e+02
-1.358858858858858820e+00,9.168225422144665799e+02
-1.358758758758758622e+00,9.175895451054065006e+02
-1.358658658658658647e+00,9.183663660194282556e+02
-1.358558558558558449e+00,9.191528875317907250e+02
-1.358458458458458473e+00,9.199489915406905993e+02
-1.358358358358358275e+00,9.207545592792589559e+02
-1.358258258258258300e+00,9.215694713275340746e+02
-1.358158158158158102e+00,9.223936076244906417e+02
-1.358058058058058126e+00,9.232268474800525837e+02
-1.357957957957957928e+00,9.240690695871444404e+02
-1.357857857857857731e+00,9.249201520337378497e+02
-1.357757757757757755e+00,9.257799723149203146e+02
-1.357657657657657557e+00,9.266484073449811376e+02
-1.357557557557557582e+00,9.275253334694828027e+02
-1.357457457457457384e+00,9.284106264773743078e+02
-1.357357357357357408e+00,9.293041616130840339e+02
-1.357257257257257210e+00,9.302058135886353512e+02
-1.357157157157157013e+00,9.311154565957673412e+02
-1.357057057057057037e+00,9.320329643180454013e+02
-1.356956956956956839e+00,9.329582099430007247e+02
-1.356856856856856863e+00,9.338910661742427237e+02
-1.356756756756756666e+00,9.348314052435976009e+02
-1.356656656656656690e+00,9.357790989232373704e+02
-1.356556556556556492e+00,9.367340185378019441e+02
-1.356456456456456516e+00,9.376960349765257661e+02
-1.356356356356356319e+00,9.386650187053727450e+02
-1.356256256256256121e+00,9.396408397791409470e+02
-1.356156156156156145e+00,9.406233678535818399e+02
-1.356056056056055947e+00,9.416124721975174907e+02
-1.355955955955955972e+00,9.426080217049282055e+02
-1.355855855855855774e+00,9.436098849070631331e+02
-1.355755755755755798e+00,9.446179299845106243e+02
-1.355655655655655600e+00,9.456320247792793907e+02
-1.355555555555555625e+00,9.466520368068611333e+02
-1.355455455455455427e+00,9.476778332682877135e+02
-1.355355355355355229e+00,9.487092810621647914e+02
-1.355255255255255253e+00,9.497462467966901158e+02
-1.355155155155155056e+00,9.507885968016902325e+02
-1.355055055055055080e+00,9.518361971405824988e+02
-1.354954954954954882e+00,9.528889136223782543e+02
-1.354854854854854906e+00,9.539466118136268733e+02
-1.354754754754754709e+00,9.550091570503752791e+02
-1.354654654654654511e+00,9.560764144500643624e+02
-1.354554554554554535e+00,9.571482489234582545e+02
-1.354454454454454337e+00,9.582245251865130058e+02
-1.354354354354354362e+00,9.593051077722250284e+02
-1.354254254254254164e+00,9.603898610424905655e+02
-1.354154154154154188e+00,9.614786491998891051e+02
-1.354054054054053990e+00,9.625713362994944191e+02
-1.353953953953954015e+00,9.636677862606123881e+02
-1.353853853853853817e+00,9.647678628785414503e+02
-1.353753753753753619e+00,9.658714298362501722e+02
-1.353653653653653643e+00,9.669783507160741465e+02
-1.353553553553553446e+00,9.680884890113613892e+02
-1.353453453453453470e+00,9.692017081380860191e+02
-1.353353353353353272e+00,9.703178714464405630e+02
-1.353253253253253297e+00,9.714368422323873347e+02
-1.353153153153153099e+00,9.725584837491898043e+02
-1.353053053053053123e+00,9.736826592188926952e+02
-1.352952952952952925e+00,9.748092318437874155e+02
-1.352852852852852727e+00,9.759380648178254205e+02
-1.352752752752752752e+00,9.770690213380013347e+02
-1.352652652652652554e+00,9.782019646157175430e+02
-1.352552552552552578e+00,9.793367578880767041e+02
-1.352452452452452381e+00,9.804732644291659653e+02
-1.352352352352352405e+00,9.816113475612830825e+02
-1.352252252252252207e+00,9.827508706661426459e+02
-1.352152152152152231e+00,9.838916971960193223e+02
-1.352052052052052034e+00,9.850336906848679064e+02
-1.351951951951951836e+00,9.861767147593903928e+02
-1.351851851851851860e+00,9.873206331500658735e+02
-1.351751751751751662e+00,9.884653097021435997e+02
-1.351651651651651687e+00,9.896106083865684013e+02
-1.351551551551551489e+00,9.907563933108997389e+02
-1.351451451451451513e+00,9.919025287301390108e+02
-1.351351351351351315e+00,9.930488790575566327e+02
-1.351251251251251340e+00,9.941953088754333976e+02
-1.351151151151151142e+00,9.953416829457866015e+02
-1.351051051051050944e+00,9.964878662210215907e+02
-1.350950950950950968e+00,9.976337238545486343e+02
-1.350850850850850771e+00,9.987791212113637584e+02
-1.350750750750750795e+00,9.999239238785286261e+02
-1.350650650650650597e+00,1.001067997675677134e+03
-1.350550550550550621e+00,1.002211208665396384e+03
-1.350450450450450424e+00,1.003353423163602884e+03
-1.350350350350350226e+00,1.004494507749845866e+03
-1.350250250250250250e+00,1.005634329277559800e+03
-1.350150150150150052e+00,1.006772754884283813e+03
-1.350050050050050077e+00,1.007909652001777204e+03
-1.349949949949949879e+00,1.009044888366147120e+03
-1.349849849849849903e+00,1.010178332027850956e+03
-1.349749749749749705e+00,1.011309851361708184e+03
-1.349649649649649730e+00,1.012439315076797016e+03
-1.349549549549549532e+00,1.013566592226346984e+03
-1.349449449449449334e+00,1.014691552217522940e+03
-1.349349349349349358e+00,1.015814064821189618e+03
-1.349249249249249161e+00,1.016934000181605029e+03
-1.349149149149149185e+00,1.018051228826043484e+03
-1.349049049049048987e+00,1.019165621674378599e+03
-1.348948948948949011e+00,1.020277050048578417e+03
-1.348848848848848814e+00,1.021385385682178935e+03
-1.348748748748748838e+00,1.022490500729650535e+03
-1.348648648648648640e+00,1.023592267775746905e+03
-1.348548548548548442e+00,1.024690559844752443e+03
-1.348448448448448467e+00,1.025785250409687251e+03
-1.348348348348348269e+00,1.026876213401461428e+03
-1.348248248248248293e+00,1.027963323217923516e+03
-1.348148148148148096e+00,1.029046454732902248e+03
-1.348048048048048120e+00,1.030125483305118905e+03
-1.347947947947947922e+00,1.031200284787094688e+03
-1.347847847847847724e+00,1.032270735533950528e+03
-1.347747747747747749e+00,1.033336712412155975e+03
-1.347647647647647551e+00,1.034398092808224192e+03
-1.347547547547547575e+00,1.035454754637306905e+03
-1.347447447447447377e+00,1.036506576351765489e+03
-1.347347347347347402e+00,1.037553436949619936e+03
-1.347247247247247204e+00,1.038595215982999207e+03
-1.347147147147147228e+00,1.039631793566445140e+03
-1.347047047047047030e+00,1.040663050385220458e+03
-1.346946946946946833e+00,1.041688867703486039e+03
-1.346846846846846857e+00,1.042709127372454304e+03
-1.346746746746746659e+00,1.043723711838447116e+03
-1.346646646646646683e+00,1.044732504150887507e+03
-1.346546546546546486e+00,1.045735387970229795e+03
-1.346446446446446510e+00,1.046732247575810106e+03
-1.346346346346346312e+00,1.047722967873622110e+03
-1.346246246246246336e+00,1.048707434404030892e+03
-1.346146146146146139e+00,1.049685533349414982e+03
-1.346046046046045941e+00,1.050657151541715166e+03
-1.345945945945945965e+00,1.051622176469939859e+03
-1.345845845845845767e+00,1.052580496287587721e+03
-1.345745745745745792e+00,1.053531999819973862e+03
-1.345645645645645594e+00,1.054476576571519217e+03
-1.345545545545545618e+00,1.055414116732935327e+03
-1.345445445445445420e+00,1.056344511188364322e+03
-1.345345345345345223e+00,1.057267651522408187e+03
-1.345245245245245247e+00,1.058183430027104578e+03
-1.345145145145145049e+00,1.059091739708851492e+03
-1.345045045045045073e+00,1.059992474295193233e+03
-1.344944944944944876e+00,1.060885528241599104e+03
-1.344844844844844900e+00,1.061770796738109993e+03
-1.344744744744744702e+00,1.062648175715963816e+03
-1.344644644644644726e+00,1.063517561854082260e+03
-1.344544544544544529e+00,1.064378852585537743e+03
-1.344444444444444331e+00,1.065231946103913060e+03
-1.344344344344344355e+00,1.066076741369581441e+03
-1.344244244244244157e+00,1.066913138115938182e+03
-1.344144144144144182e+00,1.067741036855512903e+03
-1.344044044044043984e+00,1.068560338886047930e+03
-1.343943943943944008e+00,1.069370946296460261e+03
-1.343843843843843811e+00,1.070172761972757144e+03
-1.343743743743743835e+00,1.070965689603845931e+03
-1.343643643643643637e+00,1.071749633687287997e+03
-1.343543543543543439e+00,1.072524499534972165e+03
-1.343443443443443464e+00,1.073290193278676952e+03
-1.343343343343343266e+00,1.074046621875615074e+03
-1.343243243243243290e+00,1.074793693113833342e+03
-1.343143143143143092e+00,1.075531315617582322e+03
-1.343043043043043117e+00,1.076259398852577988e+03
-1.342942942942942919e+00,1.076977853131206984e+03
-1.342842842842842721e+00,1.077686589617621848e+03
-1.342742742742742745e+00,1.078385520332788019e+03
-1.342642642642642548e+00,1.079074558159440130e+03
-1.342542542542542572e+00,1.079753616846941441e+03
-1.342442442442442374e+00,1.080422611016096198e+03
-1.342342342342342398e+00,1.081081456163851044e+03
-1.342242242242242201e+00,1.081730068667936621e+03
-1.342142142142142225e+00,1.082368365791414362e+03
-1.342042042042042027e+00,1.082996265687159394e+03
-1.341941941941941829e+00,1.083613687402250889e+03
-1.341841841841841854e+00,1.084220550882278985e+03
-1.341741741741741656e+00,1.084816776975592347e+03
-1.341641641641641680e+00,1.085402287437429777e+03
-1.341541541541541482e+00,1.085977004934016804e+03
-1.341441441441441507e+00,1.086540853046532447e+03
-1.341341341341341309e+00,1.087093756275044825e+03
-1.341241241241241333e+00,1.087635640042316936e+03
-1.341141141141141135e+00,1.088166430697572196e+03
-1.341041041041040938e+00,1.088686055520162427e+03
-1.340940940940940962e+00,1.089194442723143538e+03
-1.340840840840840764e+00,1.089691521456800047e+03
-1.340740740740740788e+00,1.090177221812057041e+03
-1.340640640640640591e+00,1.090651474823841227e+03
-1.340540540540540615e+00,1.091114212474328269e+03
-1.340440440440440417e+00,1.091565367696144449e+03
-1.340340340340340219e+00,1.092004874375457803e+03
-1.340240240240240244e+00,1.092432667355008107e+03
-1.340140140140140046e+00,1.092848682437051139e+03
-1.340040040040040070e+00,1.093252856386214262e+03
-1.339939939939939872e+00,1.093645126932287894e+03
-1.339839839839839897e+00,1.094025432772906697e+03
-1.339739739739739699e+00,1.094393713576205528e+03
-1.339639639639639723e+00,1.094749909983319640e+03
-1.339539539539539525e+00,1.095093963610872152e+03
-1.339439439439439328e+00,1.095425817053344645e+03
-1.339339339339339352e+00,1.095745413885374774e+03
-1.339239239239239154e+00,1.096052698663981346e+03
-1.339139139139139179e+00,1.096347616930696631e+03
-1.339039039039038981e+00,1.096630115213635236e+03
-1.338938938938939005e+00,1.096900141029460883e+03
-1.338838838838838807e+00,1.097157642885301129e+03
-1.338738738738738832e+00,1.097402570280556574e+03
-1.338638638638638634e+00,1.097634873708644818e+03
-1.338538538538538436e+00,1.097854504658667565e+03
-1.338438438438438460e+00,1.098061415616977229e+03
-1.338338338338338263e+00,1.098255560068698287e+03
-1.338238238238238287e+00,1.098436892499141777e+03
-1.338138138138138089e+00,1.098605368395149071e+03
-1.338038038038038113e+00,1.098760944246360395e+03
-1.337937937937937916e+00,1.098903577546402630e+03
-1.337837837837837718e+00,1.099033226793996846e+03
-1.337737737737737742e+00,1.099149851493989217e+03
-1.337637637637637544e+00,1.099253412158307810e+03
-1.337537537537537569e+00,1.099343870306827739e+03
-1.337437437437437371e+00,1.099421188468176751e+03
-1.337337337337337395e+00,1.099485330180453730e+03
-1.337237237237237197e+00,1.099536259991859879e+03
-1.337137137137137222e+00,1.099573943461277395e+03
-1.337037037037037024e+00,1.099598347158747401e+03
-1.336936936936937048e+00,1.099609438665879907e+03
-1.336836836836836850e+00,1.099607186576194408e+03
-1.336736736736736653e+00,1.099591560495369549e+03
-1.336636636636636677e+00,1.099562531041428429e+03
-1.336536536536536479e+00,1.099520069844837053e+03
-1.336436436436436503e+00,1.099464149548542764e+03
-1.336336336336336306e+00,1.099394743807917393e+03
-1.336236236236236330e+00,1.099311827290643350e+03
-1.336136136136136132e+00,1.099215375676508074e+03
-1.336036036036035934e+00,1.099105365657138236e+03
-1.335935935935935959e+00,1.098981774935649810e+03
-1.335835835835835761e+00,1.098844582226221974e+03
-1.335735735735735785e+00,1.098693767253611441e+03
-1.335635635635635587e+00,1.098529310752571291e+03
-1.335535535535535612e+00,1.098351194467216828e+03
-1.335435435435435414e+00,1.098159401150299118e+03
-1.335335335335335216e+00,1.097953914562428281e+03
-1.335235235235235240e+00,1.097734719471194467e+03
-1.335135135135135043e+00,1.097501801650239031e+03
-1.335035035035035067e+00,1.097255147878251819e+03
-1.334934934934934869e+00,1.096994745937885909e+03
-1.334834834834834894e+00,1.096720584614601194e+03
-1.334734734734734696e+00,1.096432653695450426e+03
-1.334634634634634720e+00,1.096130943967775238e+03
-1.334534534534534522e+00,1.095815447217851442e+03
-1.334434434434434547e+00,1.095486156229440439e+03
-1.334334334334334349e+00,1.095143064782293095e+03
-1.334234234234234151e+00,1.094786167650567677e+03
-1.334134134134134175e+00,1.094415460601191626e+03
-1.334034034034033978e+00,1.094030940392130788e+03
-1.333933933933934002e+00,1.093632604770623630e+03
-1.333833833833833804e+00,1.093220452471319049e+03
-1.333733733733733828e+00,1.092794483214356205e+03
-1.333633633633633631e+00,1.092354697703371585e+03
-1.333533533533533433e+00,1.091901097623456053e+03
-1.333433433433433457e+00,1.091433685639014129e+03
-1.333333333333333259e+00,1.090952465391585292e+03
-1.333233233233233284e+00,1.090457441497580021e+03
-1.333133133133133086e+00,1.089948619545963084e+03
-1.333033033033033110e+00,1.089426006095854746e+03
-1.332932932932932912e+00,1.088889608674084684e+03
-1.332832832832832715e+00,1.088339435772667684e+03
-1.332732732732732739e+00,1.087775496846226133e+03
-1.332632632632632541e+00,1.087197802309327699e+03
-1.332532532532532565e+00,1.086606363533785498e+03
-1.332432432432432368e+00,1.086001192845873675e+03
-1.332332332332332392e+00,1.085382303523497740e+03
-1.332232232232232194e+00,1.084749709793279180e+03
-1.332132132132132218e+00,1.084103426827601879e+03
-1.332032032032032021e+00,1.083443470741577812e+03
-1.331931931931932045e+00,1.082769858589970454e+03
-1.331831831831831847e+00,1.082082608364029511e+03
-1.331731731731731649e+00,1.081381738988296320e+03
-1.331631631631631674e+00,1.080667270317324437e+03
-1.331531531531531476e+00,1.079939223132349298e+03
-1.331431431431431500e+00,1.079197619137909214e+03
-1.331331331331331302e+00,1.078442480958382475e+03
-1.331231231231231327e+00,1.077673832134490794e+03
-1.331131131131131129e+00,1.076891697119726814e+03
-1.331031031031030931e+00,1.076096101276740001e+03
-1.330930930930930955e+00,1.075287070873649554e+03
-1.330830830830830758e+00,1.074464633080301837e+03
-1.330730730730730782e+00,1.073628815964495516e+03
-1.330630630630630584e+00,1.072779648488105977e+03
-1.330530530530530609e+00,1.071917160503213154e+03
-1.330430430430430411e+00,1.071041382748104979e+03
-1.330330330330330435e+00,1.070152346843290843e+03
-1.330230230230230237e+00,1.069250085287419324e+03
-1.330130130130130039e+00,1.068334631453160910e+03
-1.330030030030030064e+00,1.067406019583033640e+03
-1.329929929929929866e+00,1.066464284785164182e+03
-1.329829829829829890e+00,1.065509463029025937e+03
-1.329729729729729693e+00,1.064541591141085291e+03
-1.329629629629629717e+00,1.063560706800440130e+03
-1.329529529529529519e+00,1.062566848534361725e+03
-1.329429429429429543e+00,1.061560055713838437e+03
-1.329329329329329346e+00,1.060540368549008008e+03
-1.329229229229229148e+00,1.059507828084608946e+03
-1.329129129129129172e+00,1.058462476195319141e+03
-1.329029029029028974e+00,1.057404355581089476e+03
-1.328928928928928999e+00,1.056333509762413314e+03
-1.328828828828828801e+00,1.055249983075545515e+03
-1.328728728728728825e+00,1.054153820667685977e+03
-1.328628628628628627e+00,1.053045068492108385e+03
-1.328528528528528430e+00,1.051923773303236430e+03
-1.328428428428428454e+00,1.050789982651700939e+03
-1.328328328328328256e+00,1.049643744879320366e+03
-1.328228228228228280e+00,1.048485109114052875e+03
-1.328128128128128083e+00,1.047314125264905897e+03
-1.328028028028028107e+00,1.046130844016806122e+03
-1.327927927927927909e+00,1.044935316825403106e+03
-1.327827827827827933e+00,1.043727595911869912e+03
-1.327727727727727736e+00,1.042507734257613492e+03
-1.327627627627627538e+00,1.041275785598996890e+03
-1.327527527527527562e+00,1.040031804421983452e+03
-1.327427427427427364e+00,1.038775845956737385e+03
-1.327327327327327389e+00,1.037507966172224315e+03
-1.327227227227227191e+00,1.036228221770728396e+03
-1.327127127127127215e+00,1.034936670182362832e+03
-1.327027027027027017e+00,1.033633369559520133e+03
-1.326926926926927042e+00,1.032318378771303742e+03
-1.326826826826826844e+00,1.030991757397896208e+03
-1.326726726726726646e+00,1.029653565724936243e+03
-1.326626626626626670e+00,1.028303864737810272e+03
-1.326526526526526473e+00,1.026942716115929443e+03
-1.326426426426426497e+00,1.025570182226994120e+03
-1.326326326326326299e+00,1.024186326121173579e+03
-1.326226226226226323e+00,1.022791211525314679e+03
-1.326126126126126126e+00,1.021384902837051186e+03
-1.326026026026025928e+00,1.019967465118942528e+03
-1.325925925925925952e+00,1.018538964092535821e+03
-1.325825825825825754e+00,1.017099466132410043e+03
-1.325725725725725779e+00,1.015649038260208158e+03
-1.325625625625625581e+00,1.014187748138603865e+03
-1.325525525525525605e+00,1.012715664065275064e+03
-1.325425425425425408e+00,1.011232854966812170e+03
-1.325325325325325432e+00,1.009739390392637119e+03
-1.325225225225225234e+00,1.008235340508851436e+03
-1.325125125125125036e+00,1.006720776092093274e+03
-1.325025025025025061e+00,1.005195768523356605e+03
-1.324924924924924863e+00,1.003660389781759704e+03
-1.324824824824824887e+00,1.002114712438335346e+03
-1.324724724724724689e+00,1.000558809649741079e+03
-1.324624624624624714e+00,9.989927551519996314e+02
-1.324524524524524516e+00,9.974166232541690533e+02
-1.324424424424424540e+00,9.958304888320202508e+02
-1.324324324324324342e+00,9.942344273216623378e+02
-1.324224224224224145e+00,9.926285147131875419e+02
-1.324124124124124169e+00,9.910128275442573340e+02
-1.324024024024023971e+00,9.893874428936676395e+02
-1.323923923923923995e+00,9.877524383749258732e+02
-1.323823823823823798e+00,9.861078921297745410e+02
-1.323723723723723822e+00,9.844538828217137052e+02
-1.323623623623623624e+00,9.827904896294917307e+02
-1.323523523523523426e+00,9.811177922405908021e+02
-1.323423423423423451e+00,9.794358708446907258e+02
-1.323323323323323253e+00,9.777448061270955577e+02
-1.323223223223223277e+00,9.760446792621858094e+02
-1.323123123123123079e+00,9.743355719068006238e+02
-1.323023023023023104e+00,9.726175661936671304e+02
-1.322922922922922906e+00,9.708907447247387381e+02
-1.322822822822822930e+00,9.691551905646051637e+02
-1.322722722722722732e+00,9.674109872338005971e+02
-1.322622622622622535e+00,9.656582187021771233e+02
-1.322522522522522559e+00,9.638969693822148201e+02
-1.322422422422422361e+00,9.621273241223213972e+02
-1.322322322322322385e+00,9.603493682001616207e+02
-1.322222222222222188e+00,9.585631873159204588e+02
-1.322122122122122212e+00,9.567688675856051077e+02
-1.322022022022022014e+00,9.549664955342900612e+02
-1.321921921921922038e+00,9.531561580894045846e+02
-1.321821821821821841e+00,9.513379425739533417e+02
-1.321721721721721643e+00,9.495119366997823818e+02
-1.321621621621621667e+00,9.476782285608069287e+02
-1.321521521521521469e+00,9.458369066262284832e+02
-1.321421421421421494e+00,9.439880597337743211e+02
-1.321321321321321296e+00,9.421317770828826497e+02
-1.321221221221221320e+00,9.402681482279504053e+02
-1.321121121121121122e+00,9.383972630714964680e+02
-1.321021021021020925e+00,9.365192118573899052e+02
-1.320920920920920949e+00,9.346340851640372875e+02
-1.320820820820820751e+00,9.327419738975552264e+02
-1.320720720720720776e+00,9.308429692849948651e+02
-1.320620620620620578e+00,9.289371628674874728e+02
-1.320520520520520602e+00,9.270246464934692767e+02
-1.320420420420420404e+00,9.251055123118238726e+02
-1.320320320320320429e+00,9.231798527651004633e+02
-1.320220220220220231e+00,9.212477605826668423e+02
-1.320120120120120033e+00,9.193093287739151265e+02
-1.320020020020020057e+00,9.173646506214305418e+02
-1.319919919919919860e+00,9.154138196741704405e+02
-1.319819819819819884e+00,9.134569297406770829e+02
-1.319719719719719686e+00,9.114940748822266414e+02
-1.319619619619619710e+00,9.095253494060647199e+02
-1.319519519519519513e+00,9.075508478585599050e+02
-1.319419419419419537e+00,9.055706650184353066e+02
-1.319319319319319339e+00,9.035848958899464378e+02
-1.319219219219219141e+00,9.015936356961121874e+02
-1.319119119119119166e+00,8.995969798719194159e+02
-1.319019019019018968e+00,8.975950240575215275e+02
-1.318918918918918992e+00,8.955878640915140068e+02
-1.318818818818818794e+00,8.935755960041142316e+02
-1.318718718718718819e+00,8.915583160104412173e+02
-1.318618618618618621e+00,8.895361205037377204e+02
-1.318518518518518423e+00,8.875091060486507786e+02
-1.318418418418418447e+00,8.854773693744857610e+02
-1.318318318318318250e+00,8.834410073684739473e+02
-1.318218218218218274e+00,8.814001170690842173e+02
-1.318118118118118076e+00,8.793547956592830133e+02
-1.318018018018018100e+00,8.773051404598851377e+02
-1.317917917917917903e+00,8.752512489228249706e+02
-1.317817817817817927e+00,8.731932186245353478e+02
-1.317717717717717729e+00,8.711311472592464042e+02
-1.317617617617617753e+00,8.690651326323813919e+02
-1.317517517517517556e+00,8.669952726538859906e+02
-1.317417417417417358e+00,8.649216653316442489e+02
-1.317317317317317382e+00,8.628444087648707637e+02
-1.317217217217217184e+00,8.607636011374951295e+02
-1.317117117117117209e+00,8.586793407116296066e+02
-1.317017017017017011e+00,8.565917258209747160e+02
-1.316916916916917035e+00,8.545008548643113500e+02
-1.316816816816816837e+00,8.524068262989436562e+02
-1.316716716716716640e+00,8.503097386342230948e+02
-1.316616616616616664e+00,8.482096904250392981e+02
-1.316516516516516466e+00,8.461067802653432182e+02
-1.316416416416416491e+00,8.440011067817156345e+02
-1.316316316316316293e+00,8.418927686269003061e+02
-1.316216216216216317e+00,8.397818644734276177e+02
-1.316116116116116119e+00,8.376684930071720601e+02
-1.316016016016015922e+00,8.355527529210195326e+02
-1.315915915915915946e+00,8.334347429084837131e+02
-1.315815815815815748e+00,8.313145616573719963e+02
-1.315715715715715772e+00,8.291923078434917898e+02
-1.315615615615615575e+00,8.270680801243253200e+02
-1.315515515515515599e+00,8.249419771327981152e+02
-1.315415415415415401e+00,8.228140974709936017e+02
-1.315315315315315425e+00,8.206845397039610361e+02
-1.315215215215215228e+00,8.185534023534816015e+02
-1.315115115115115252e+00,8.164207838919231790e+02
-1.315015015015015054e+00,8.142867827360532829e+02
-1.314914914914914856e+00,8.121514972409381699e+02
-1.314814814814814881e+00,8.100150256938262601e+02
-1.314714714714714683e+00,8.078774663080528171e+02
-1.314614614614614707e+00,8.057389172170173879e+02
-1.314514514514514509e+00,8.035994764681209972e+02
-1.314414414414414534e+00,8.014592420167979299e+02
-1.314314314314314336e+00,7.993183117205077224e+02
-1.314214214214214138e+00,7.971767833328092365e+02
-1.314114114114114162e+00,7.950347544974396214e+02
-1.314014014014013965e+00,7.928923227423930484e+02
-1.313913913913913989e+00,7.907495854740949426e+02
-1.313813813813813791e+00,7.886066399715253965e+02
-1.313713713713713815e+00,7.864635833804510412e+02
-1.313613613613613618e+00,7.843205127075975724e+02
-1.313513513513513420e+00,7.821775248149482422e+02
-1.313413413413413444e+00,7.800347164139925553e+02
-1.313313313313313246e+00,7.778921840600343103e+02
-1.313213213213213271e+00,7.757500241465561430e+02
-1.313113113113113073e+00,7.736083328995536021e+02
-1.313013013013013097e+00,7.714672063719763173e+02
-1.312912912912912899e+00,7.693267404381185770e+02
-1.312812812812812924e+00,7.671870307881247300e+02
-1.312712712712712726e+00,7.650481729224443370e+02
-1.312612612612612750e+00,7.629102621463950982e+02
-1.312512512512512552e+00,7.607733935646914460e+02
-1.312412412412412355e+00,7.586376620760623837e+02
-1.312312312312312379e+00,7.565031623678681854e+02
-1.312212212212212181e+00,7.543699889107449508e+02
-1.312112112112112206e+00,7.522382359533226008e+02
-1.312012012012012008e+00,7.501079975169222962e+02
-1.311911911911912032e+00,7.479793673903468516e+02
-1.311811811811811834e+00,7.458524391246396590e+02
-1.311711711711711636e+00,7.437273060279458150e+02
-1.311611611611611661e+00,7.416040611603624484e+02
-1.311511511511511463e+00,7.394827973288148542e+02
-1.311411411411411487e+00,7.373636070820358555e+02
-1.311311311311311290e+00,7.352465827054882084e+02
-1.311211211211211314e+00,7.331318162164030809e+02
-1.311111111111111116e+00,7.310193993587919294e+02
-1.311011011011011140e+00,7.289094235985540990e+02
-1.310910910910910943e+00,7.268019801185533879e+02
-1.310810810810810745e+00,7.246971598138010222e+02
-1.310710710710710769e+00,7.225950532866239655e+02
-1.310610610610610571e+00,7.204957508418784755e+02
-1.310510510510510596e+00,7.183993424822400584e+02
-1.310410410410410398e+00,7.163059179034605677e+02
-1.310310310310310422e+00,7.142155664897459246e+02
-1.310210210210210224e+00,7.121283773090866589e+02
-1.310110110110110249e+00,7.100444391087064560e+02
-1.310010010010010051e+00,7.079638403104762574e+02
-1.309909909909909853e+00,7.058866690064280647e+02
-1.309809809809809877e+00,7.038130129542687428e+02
-1.309709709709709680e+00,7.017429595729331595e+02
-1.309609609609609704e+00,6.996765959382081519e+02
-1.309509509509509506e+00,6.976140087783488752e+02
-1.309409409409409530e+00,6.955552844697880346e+02
-1.309309309309309333e+00,6.935005090328179449e+02
-1.309209209209209135e+00,6.914497681273886656e+02
-1.309109109109109159e+00,6.894031470488822606e+02
-1.309009009009008961e+00,6.873607307239418560e+02
-1.308908908908908986e+00,6.853226037063819831e+02
-1.308808808808808788e+00,6.832888501730644748e+02
-1.308708708708708812e+00,6.812595539198940742e+02
-1.308608608608608614e+00,6.792347983577823243e+02
-1.308508508508508639e+00,6.772146665087132078e+02
-1.308408408408408441e+00,6.751992410017920747e+02
-1.308308308308308243e+00,6.731886040693885889e+02
-1.308208208208208267e+00,6.711828375432853591e+02
-1.308108108108108070e+00,6.691820228508619266e+02
-1.308008008008008094e+00,6.671862410113662918e+02
-1.307907907907907896e+00,6.651955726321564271e+02
-1.307807807807807920e+00,6.632100979050596834e+02
-1.307707707707707723e+00,6.612298966026963853e+02
-1.307607607607607747e+00,6.592550480749227972e+02
-1.307507507507507549e+00,6.572856312452314569e+02
-1.307407407407407351e+00,6.553217246072747457e+02
-1.307307307307307376e+00,6.533634062213717471e+02
-1.307207207207207178e+00,6.514107537110681960e+02
-1.307107107107107202e+00,6.494638442597678250e+02
-1.307007007007007005e+00,6.475227546073524536e+02
-1.306906906906907029e+00,6.455875610469076946e+02
-1.306806806806806831e+00,6.436583394214178497e+02
-1.306706706706706633e+00,6.417351651205740382e+02
-1.306606606606606658e+00,6.398181130775701604e+02
-1.306506506506506460e+00,6.379072577659522949e+02
-1.306406406406406484e+00,6.360026731965479030e+02
-1.306306306306306286e+00,6.341044329143632012e+02
-1.306206206206206311e+00,6.322126099956075223e+02
-1.306106106106106113e+00,6.303272770446783397e+02
-1.306006006006006137e+00,6.284485061912573656e+02
-1.305905905905905939e+00,6.265763690873872065e+02
-1.305805805805805742e+00,6.247109369046454503e+02
-1.305705705705705766e+00,6.228522803313213672e+02
-1.305605605605605568e+00,6.210004695696337649e+02
-1.305505505505505592e+00,6.191555743330330870e+02
-1.305405405405405395e+00,6.173176638434802044e+02
-1.305305305305305419e+00,6.154868068288393488e+02
-1.305205205205205221e+00,6.136630715202322790e+02
-1.305105105105105245e+00,6.118465256495211406e+02
-1.305005005005005048e+00,6.100372364467448278e+02
-1.304904904904904850e+00,6.082352706376735796e+02
-1.304804804804804874e+00,6.064406944413572091e+02
-1.304704704704704676e+00,6.046535735677208550e+02
-1.304604604604604701e+00,6.028739732152280340e+02
-1.304504504504504503e+00,6.011019580685455139e+02
-1.304404404404404527e+00,5.993375922962970890e+02
-1.304304304304304329e+00,5.975809395487975735e+02
-1.304204204204204132e+00,5.958320629558953669e+02
-1.304104104104104156e+00,5.940910251248080840e+02
-1.304004004004003958e+00,5.923578881380017265e+02
-1.303903903903903982e+00,5.906327135511485267e+02
-1.303803803803803785e+00,5.889155623910752411e+02
-1.303703703703703809e+00,5.872064951537979596e+02
-1.303603603603603611e+00,5.855055718025558917e+02
-1.303503503503503635e+00,5.838128517659282579e+02
-1.303403403403403438e+00,5.821283939359423130e+02
-1.303303303303303240e+00,5.804522566662769805e+02
-1.303203203203203264e+00,5.787844977704677376e+02
-1.303103103103103066e+00,5.771251745201445829e+02
-1.303003003003003091e+00,5.754743436433653869e+02
-1.302902902902902893e+00,5.738320613229138871e+02
-1.302802802802802917e+00,5.721983831947079580e+02
-1.302702702702702720e+00,5.705733643461863949e+02
-1.302602602602602744e+00,5.689570593147957425e+02
-1.302502502502502546e+00,5.673495220864537032e+02
-1.302402402402402348e+00,5.657508060941074746e+02
-1.302302302302302373e+00,5.641609642163019771e+02
-1.302202202202202175e+00,5.625800487757793462e+02
-1.302102102102102199e+00,5.610081115381567542e+02
-1.302002002002002001e+00,5.594452037105888849e+02
-1.301901901901902026e+00,5.578913759405262454e+02
-1.301801801801801828e+00,5.563466783144580177e+02
-1.301701701701701630e+00,5.548111603567425618e+02
-1.301601601601601654e+00,5.532848710284414437e+02
-1.301501501501501457e+00,5.517678587261956409e+02
-1.301401401401401481e+00,5.502601712811717789e+02
-1.301301301301301283e+00,5.487618559579962039e+02
-1.301201201201201307e+00,5.472729594537765934e+02
-1.301101101101101110e+00,5.457935278971157231e+02
-1.301001001001001134e+00,5.443236068472085663e+02
-1.300900900900900936e+00,5.428632412929313205e+02
-1.300800800800800738e+00,5.414124756520076289e+02
-1.300700700700700763e+00,5.399713537701874202e+02
-1.300600600600600565e+00,5.385399189204593995e+02
-1.300500500500500589e+00,5.371182138023330026e+02
-1.300400400400400391e+00,5.357062805411088675e+02
-1.300300300300300416e+00,5.343041606872378679e+02
-1.300200200200200218e+00,5.329118952156601381e+02
-1.300100100100100242e+00,5.315295245252424365e+02
-1.300000000000000044e+00,5.301570884381878841e+02


==> figs/Graphene720_fixed_cdos.dat <==
x,y
-1.723870000000000013e+00,8.519259999999999991e-13
-1.713870000000000005e+00,7.964220000000000465e-06
-1.703869999999999996e+00,2.117310000000000025e-01
-1.693869999999999987e+00,5.308279999999999887e+00
-1.683869999999999978e+00,1.413979999999999926e+01
-1.673869999999999969e+00,2.180699999999999861e+01
-1.663869999999999960e+00,3.055649999999999977e+01
-1.653869999999999951e+00,3.678170000000000073e+01
-1.643869999999999942e+00,4.622180000000000177e+01
-1.633869999999999933e+00,5.515659999999999741e+01
-1.623869999999999925e+00,6.132659999999999911e+01
-1.613869999999999916e+00,6.947220000000000084e+01
-1.603869999999999907e+00,7.942340000000000089e+01
-1.593869999999999898e+00,8.742230000000000700e+01
-1.583869999999999889e+00,9.457540000000000191e+01
-1.573870000000000102e+00,1.037039999999999935e+02
-1.563870000000000093e+00,1.134330000000000069e+02
-1.553870000000000084e+00,1.209240000000000066e+02
-1.543870000000000076e+00,1.265990000000000038e+02
-1.533870000000000067e+00,1.330529999999999973e+02
-1.523870000000000058e+00,1.413079999999999927e+02
-1.513870000000000049e+00,1.498919999999999959e+02
-1.503870000000000040e+00,1.569929999999999950e+02
-1.493870000000000031e+00,1.626049999999999898e+02
-1.483870000000000022e+00,1.683170000000000073e+02
-1.473870000000000013e+00,1.754379999999999882e+02
-1.463870000000000005e+00,1.837189999999999941e+02
-1.453869999999999996e+00,1.917719999999999914e+02
-1.443869999999999987e+00,1.985910000000000082e+02
-1.433869999999999978e+00,2.046750000000000114e+02
-1.423869999999999969e+00,2.117729999999999961e+02
-1.413869999999999960e+00,2.214879999999999995e+02
-1.403869999999999951e+00,2.339139999999999873e+02
-1.393869999999999942e+00,2.474259999999999877e+02
-1.383869999999999933e+00,2.599169999999999732e+02
-1.373869999999999925e+00,2.703960000000000150e+02
-1.363869999999999916e+00,2.795219999999999914e+02
-1.353869999999999907e+00,2.887330000000000041e+02
-1.343869999999999898e+00,2.989329999999999927e+02
-1.333869999999999889e+00,3.098519999999999754e+02
-1.323870000000000102e+00,3.203559999999999945e+02
-1.313870000000000093e+00,3.292789999999999964e+02
-1.303870000000000084e+00,3.361410000000000196e+02
-1.293870000000000076e+00,3.413360000000000127e+02
-1.283870000000000067e+00,3.458299999999999841e+02
-1.273870000000000058e+00,3.506480000000000246e+02
-1.263870000000000049e+00,3.564429999999999836e+02
-1.253870000000000040e+00,3.633000000000000114e+02
-1.243870000000000031e+00,3.707880000000000109e+02
-1.233870000000000022e+00,3.782289999999999850e+02
-1.223870000000000013e+00,3.850579999999999927e+02
-1.213870000000000005e+00,3.911200000000000045e+02
-1.203869999999999996e+00,3.967610000000000241e+02
-1.193869999999999987e+00,4.026610000000000014e+02
-1.183869999999999978e+00,4.095000000000000000e+02
-1.173869999999999969e+00,4.176039999999999850e+02
-1.163869999999999960e+00,4.267549999999999955e+02
-1.153869999999999951e+00,4.362629999999999768e+02
-1.143869999999999942e+00,4.452789999999999964e+02
-1.133869999999999933e+00,4.531850000000000023e+02
-1.123869999999999925e+00,4.598609999999999900e+02
-1.113869999999999916e+00,4.657139999999999986e+02
-1.103869999999999907e+00,4.714700000000000273e+02
-1.093869999999999898e+00,4.778430000000000177e+02
-1.083869999999999889e+00,4.852400000000000091e+02
-1.073870000000000102e+00,4.936150000000000091e+02
-1.063870000000000093e+00,5.025190000000000055e+02
-1.053870000000000084e+00,5.113159999999999741e+02
-1.043870000000000076e+00,5.194819999999999709e+02
-1.033870000000000067e+00,5.268289999999999509e+02
-1.023870000000000058e+00,5.335860000000000127e+02
-1.013870000000000049e+00,5.402989999999999782e+02
-1.003870000000000040e+00,5.476009999999999991e+02
-9.938660000000000272e-01,5.559719999999999800e+02
-9.838660000000000183e-01,5.655539999999999736e+02
-9.738660000000000094e-01,5.760940000000000509e+02
-9.638660000000000005e-01,5.870230000000000246e+02
-9.538659999999999917e-01,5.976399999999999864e+02
-9.438659999999999828e-01,6.073379999999999654e+02
-9.338659999999999739e-01,6.158039999999999736e+02
-9.238659999999999650e-01,6.231250000000000000e+02
-9.138659999999999561e-01,6.297939999999999827e+02
-9.038659999999999473e-01,6.365940000000000509e+02
-8.938660000000000494e-01,6.444149999999999636e+02
-8.838660000000000405e-01,6.540209999999999582e+02
-8.738660000000000316e-01,6.658410000000000082e+02
-8.638660000000000228e-01,6.798250000000000455e+02
-8.538660000000000139e-01,6.954450000000000500e+02
-8.438660000000000050e-01,7.118429999999999609e+02
-8.338659999999999961e-01,7.281250000000000000e+02
-8.238659999999999872e-01,7.436849999999999454e+02
-8.138659999999999783e-01,7.584629999999999654e+02
-8.038659999999999695e-01,7.730090000000000146e+02
-7.938659999999999606e-01,7.883210000000000264e+02
-7.838659999999999517e-01,8.054850000000000136e+02
-7.738660000000000538e-01,8.252430000000000518e+02
-7.638660000000000450e-01,8.476490000000000009e+02
-7.538660000000000361e-01,8.719479999999999791e+02
-7.438660000000000272e-01,8.967609999999999673e+02
-7.338660000000000183e-01,9.205019999999999527e+02
-7.238660000000000094e-01,9.418690000000000282e+02
-7.138660000000000005e-01,9.602380000000000564e+02
-7.038659999999999917e-01,9.757980000000000018e+02
-6.938659999999999828e-01,9.894320000000000164e+02
-6.838659999999999739e-01,1.002389999999999986e+03
-6.738659999999999650e-01,1.015909999999999968e+03
-6.638659999999999561e-01,1.030890000000000100e+03
-6.538659999999999473e-01,1.047630000000000109e+03
-6.438660000000000494e-01,1.065869999999999891e+03
-6.338660000000000405e-01,1.084859999999999900e+03


==> figs/Graphene720_fixed_dos.dat <==
x,y
-1.723870000000000013e+00,1.000329999999999998e-09
-1.713870000000000005e+00,1.131850000000000044e-02
-1.703869999999999996e+00,1.331910000000000025e+02
-1.693869999999999987e+00,6.295539999999999736e+02
-1.683869999999999978e+00,8.762509999999999764e+02
-1.673869999999999969e+00,9.177060000000000173e+02
-1.663869999999999960e+00,6.724370000000000118e+02
-1.653869999999999951e+00,7.449560000000000173e+02
-1.643869999999999942e+00,1.039980000000000018e+03
-1.633869999999999933e+00,6.983600000000000136e+02
-1.623869999999999925e+00,6.470149999999999864e+02
-1.613869999999999916e+00,9.734700000000000273e+02
-1.603869999999999907e+00,9.328769999999999527e+02
-1.593869999999999898e+00,6.949560000000000173e+02
-1.583869999999999889e+00,7.961399999999999864e+02
-1.573870000000000102e+00,9.993840000000000146e+02
-1.563870000000000093e+00,8.886749999999999545e+02
-1.553870000000000084e+00,6.197799999999999727e+02
-1.543870000000000076e+00,5.664420000000000073e+02
-1.533870000000000067e+00,7.428569999999999709e+02
-1.523870000000000058e+00,8.790359999999999445e+02
-1.513870000000000049e+00,8.033110000000000355e+02
-1.503870000000000040e+00,6.173709999999999809e+02
-1.493870000000000031e+00,5.353350000000000364e+02
-1.483870000000000022e+00,6.312649999999999864e+02
-1.473870000000000013e+00,7.878970000000000482e+02
-1.463870000000000005e+00,8.422060000000000173e+02
-1.453869999999999996e+00,7.495919999999999845e+02
-1.443869999999999987e+00,6.230240000000000009e+02
-1.433869999999999978e+00,6.255670000000000073e+02
-1.423869999999999969e+00,8.232319999999999709e+02
-1.413869999999999960e+00,1.121829999999999927e+03
-1.403869999999999951e+00,1.333890000000000100e+03
-1.393869999999999942e+00,1.330369999999999891e+03
-1.383869999999999933e+00,1.150299999999999955e+03
-1.373869999999999925e+00,9.582210000000000036e+02
-1.363869999999999916e+00,8.935190000000000055e+02
-1.353869999999999907e+00,9.647759999999999536e+02
-1.343869999999999898e+00,1.070069999999999936e+03
-1.333869999999999889e+00,1.093339999999999918e+03
-1.323870000000000102e+00,9.867129999999999654e+02
-1.313870000000000093e+00,7.896000000000000227e+02
-1.303870000000000084e+00,5.898690000000000282e+02
-1.293870000000000076e+00,4.661669999999999732e+02
-1.283870000000000067e+00,4.505419999999999732e+02
-1.273870000000000058e+00,5.242699999999999818e+02
-1.263870000000000049e+00,6.360489999999999782e+02
-1.253870000000000040e+00,7.276280000000000427e+02
-1.243870000000000031e+00,7.580679999999999836e+02
-1.233870000000000022e+00,7.202400000000000091e+02
-1.223870000000000013e+00,6.428339999999999463e+02
-1.213870000000000005e+00,5.756340000000000146e+02
-1.203869999999999996e+00,5.643959999999999582e+02
-1.193869999999999987e+00,6.275750000000000455e+02
-1.183869999999999978e+00,7.460470000000000255e+02
-1.173869999999999969e+00,8.710009999999999764e+02
-1.163869999999999960e+00,9.470430000000000064e+02
-1.153869999999999951e+00,9.396799999999999500e+02
-1.143869999999999942e+00,8.527880000000000109e+02
-1.133869999999999933e+00,7.263170000000000073e+02
-1.123869999999999925e+00,6.160529999999999973e+02
-1.113869999999999916e+00,5.673509999999999991e+02
-1.103869999999999907e+00,5.962690000000000055e+02
-1.093869999999999898e+00,6.853060000000000400e+02
-1.083869999999999889e+00,7.932740000000000009e+02
-1.073870000000000102e+00,8.739170000000000300e+02
-1.063870000000000093e+00,8.956779999999999973e+02
-1.053870000000000084e+00,8.546559999999999491e+02
-1.043870000000000076e+00,7.752060000000000173e+02
-1.033870000000000067e+00,6.981810000000000400e+02
-1.023870000000000058e+00,6.628029999999999973e+02
-1.013870000000000049e+00,6.906480000000000246e+02
-1.003870000000000040e+00,7.780570000000000164e+02
-9.938660000000000272e-01,8.986200000000000045e+02
-9.838660000000000183e-01,1.013419999999999959e+03
-9.738660000000000094e-01,1.084769999999999982e+03
-9.638660000000000005e-01,1.088970000000000027e+03
-9.538659999999999917e-01,1.024009999999999991e+03
-9.438659999999999828e-01,9.102730000000000246e+02
-9.338659999999999739e-01,7.843179999999999836e+02
-9.238659999999999650e-01,6.883529999999999518e+02
-9.138659999999999561e-01,6.587659999999999627e+02
-9.038659999999999473e-01,7.164719999999999800e+02
-8.938660000000000494e-01,8.607670000000000528e+02
-8.838660000000000405e-01,1.067869999999999891e+03
-8.738660000000000316e-01,1.295289999999999964e+03
-8.638660000000000228e-01,1.492539999999999964e+03
-8.538660000000000139e-01,1.616589999999999918e+03
-8.438660000000000050e-01,1.647539999999999964e+03
-8.338659999999999961e-01,1.598210000000000036e+03
-8.238659999999999872e-01,1.512670000000000073e+03
-8.138659999999999783e-01,1.452380000000000109e+03
-8.038659999999999695e-01,1.474109999999999900e+03
-7.938659999999999606e-01,1.607130000000000109e+03
-7.838659999999999517e-01,1.838660000000000082e+03
-7.738660000000000538e-01,2.114159999999999854e+03
-7.638660000000000450e-01,2.354070000000000164e+03
-7.538660000000000361e-01,2.482000000000000000e+03
-7.438660000000000272e-01,2.453349999999999909e+03
-7.338660000000000183e-01,2.272400000000000091e+03
-7.238660000000000094e-01,1.990460000000000036e+03
-7.138660000000000005e-01,1.686700000000000045e+03
-7.038659999999999917e-01,1.440619999999999891e+03
-6.938659999999999828e-01,1.307630000000000109e+03
-6.838659999999999739e-01,1.305529999999999973e+03
-6.738659999999999650e-01,1.414210000000000036e+03
-6.638659999999999561e-01,1.585480000000000018e+03
-6.538659999999999473e-01,1.758640000000000100e+03
-6.438660000000000494e-01,1.877259999999999991e+03
-6.338660000000000405e-01,1.903390000000000100e+03


==> figs/Graphene720_fixed_dos_shifts.dat <==
x
-1.693271586899999903e+00
-1.682677527400000095e+00
-1.672083468000000073e+00
-1.661489408600000051e+00
-1.650895349200000028e+00
-1.640301289800000006e+00
-1.629707230399999984e+00
-1.619113170999999962e+00
-1.608519111599999940e+00
-1.597925052199999918e+00
-1.587330992799999896e+00
-1.576736933400000096e+00
-1.566142874000000074e+00
-1.555548814600000052e+00
-1.544954755200000029e+00
-1.534360695800000007e+00
-1.523766636399999985e+00
-1.513172576999999963e+00
-1.502578517499999933e+00
-1.491984458099999911e+00
-1.481390398700000111e+00
-1.470796339300000088e+00
-1.460202279900000066e+00
-1.449608220500000044e+00
-1.439014161100000022e+00
-1.428420101700000000e+00
-1.417826042299999978e+00
-1.407231982899999956e+00
-1.396637923499999934e+00
-1.386043864099999912e+00
-1.375449804699999889e+00
-1.364855745300000089e+00
-1.354261685900000067e+00
-1.343667626500000045e+00
-1.333073567100000023e+00
-1.322479507599999993e+00
-1.311885448199999971e+00
-1.301291388799999948e+00
-1.290697329399999926e+00
-1.280103269999999904e+00
-1.269509210600000104e+00
-1.258915151200000082e+00
-1.248321091800000060e+00
-1.237727032400000038e+00
-1.227132973000000016e+00
-1.216538913599999994e+00
-1.205944854199999972e+00
-1.195350794799999949e+00
-1.184756735399999927e+00
-1.174162675999999905e+00
-1.163568616600000105e+00
-1.152974557100000075e+00
-1.142380497700000053e+00
-1.131786438300000031e+00
-1.121192378900000008e+00
-1.110598319499999986e+00
-1.100004260099999964e+00
-1.089410200699999942e+00
-1.078816141299999920e+00
-1.068222081899999898e+00
-1.057628022500000098e+00
-1.047033963100000076e+00
-1.036439903700000054e+00
-1.025845844300000032e+00
-1.015251784900000009e+00
-1.004657725499999987e+00
-9.940636660599999619e-01
-9.834696066500000500e-01
-9.728755472500000279e-01
-9.622814878400000049e-01
-9.516874284399999828e-01
-9.410933690299999599e-01
-9.304993096200000480e-01
-9.199052502200000259e-01
-9.093111908100000029e-01
-8.987171314099999808e-01
-8.881230719999999579e-01
-8.775290126000000468e-01
-8.669349531900000239e-01
-8.563408937800000009e-01
-8.457468343799999788e-01
-8.351527749699999559e-01
-8.245587155700000448e-01
-8.139646561600000219e-01
-8.033705967499999989e-01
-7.927765373499999768e-01
-7.821824779399999539e-01
-7.715884185400000428e-01
-7.609943591300000199e-01
-7.504002997199999969e-01
-7.398062403199999748e-01
-7.292121809099999519e-01
-7.186181215100000408e-01
-7.080240621000000178e-01
-6.974300026899999949e-01
-6.868359432899999728e-01
-6.762418838799999499e-01
-6.656478244800000388e-01
-6.550537650700000158e-01
-6.444597056599999929e-01


==> figs/Graphene720_fixed_kmeans_shifts.dat <==
x
-1.694840548900000021e+00
-1.682277449299999894e+00
-1.668372029299999948e+00
-1.661808187599999931e+00
-1.649264223200000101e+00
-1.633135631600000082e+00
-1.621004025900000034e+00
-1.600698956300000031e+00
-1.590447784199999992e+00
-1.576931032599999893e+00
-1.562212474499999892e+00
-1.547108269300000005e+00
-1.536074829899999994e+00
-1.524562949599999939e+00
-1.512083464200000060e+00
-1.497234824800000030e+00
-1.491430444499999952e+00
-1.478474395899999960e+00
-1.458656093799999942e+00
-1.448954059000000072e+00
-1.436118249299999983e+00
-1.418450373700000045e+00
-1.405811806200000014e+00
-1.390670397000000058e+00
-1.377303788599999912e+00
-1.366982221300000022e+00
-1.357840859199999972e+00
-1.345417939899999915e+00
-1.337441872200000104e+00
-1.322501427800000018e+00
-1.310474319399999921e+00
-1.283132411800000039e+00
-1.260707958000000017e+00
-1.248119295600000012e+00
-1.230265100800000067e+00
-1.218216949399999915e+00
-1.202168590100000101e+00
-1.192044190999999920e+00
-1.182861479000000049e+00
-1.167264600700000043e+00
-1.149823213499999941e+00
-1.135940333900000043e+00
-1.120461611100000088e+00
-1.106341965599999977e+00
-1.094604285900000029e+00
-1.088883314300000071e+00
-1.078105566000000071e+00
-1.066242572299999969e+00
-1.054972256199999903e+00
-1.047911722899999898e+00
-1.024843815399999913e+00
-1.015315278199999893e+00
-1.008731908099999908e+00
-1.002182381799999966e+00
-9.929376670899999757e-01
-9.720499314299999583e-01
-9.632762556899999717e-01
-9.507824201100000261e-01
-9.325404551799999497e-01
-9.198362879200000508e-01
-9.176324565400000299e-01
-9.074248919899999821e-01
-9.031913854199999925e-01
-8.912535609899999711e-01
-8.755119538300000226e-01
-8.633908822300000452e-01
-8.555411385800000268e-01
-8.485345128800000358e-01
-8.377665934700000427e-01
-8.340538881400000326e-01
-8.268898992700000061e-01
-8.219012577500000027e-01
-8.113878848400000177e-01
-8.066396391100000285e-01
-8.029811899000000031e-01
-7.973753309400000155e-01
-7.885818174500000000e-01
-7.811468765700000372e-01
-7.740340398899999697e-01
-7.659113368900000163e-01
-7.641892754300000368e-01
-7.611684740199999855e-01
-7.543790065800000111e-01
-7.500957050100000023e-01
-7.485871426700000386e-01
-7.447041693000000517e-01
-7.423708830999999897e-01
-7.327058485599999837e-01
-7.307485364800000438e-01
-7.290187358399999873e-01
-7.175226755000000400e-01
-7.106118512000000331e-01
-7.070935367699999752e-01
-7.001129147400000363e-01
-6.944899191300000219e-01
-6.853115675600000012e-01
-6.744775930099999872e-01
-6.647061086100000127e-01
-6.532609853199999872e-01
-6.449644189600000077e-01


==> figs/Graphene720_fixed_waterfall.dat <==
x,y1,y2,y3,y4
0.000000000000000000e+00,-2.952236651177159832e+00,-2.952236651177159832e+00
1.000000000000000000e+00,-9.469235146714490625e+00,-6.531029632143225960e+00
2.000000000000000000e+00,-1.284829943672519192e+01,-1.258637837451886554e+01
3.000000000000000000e+00,-1.277342829892097065e+01,-1.299104096050147028e+01
4.000000000000000000e+00,-1.267229658093649114e+01,-1.282413001849011813e+01
5.000000000000000000e+00,-1.259080157758699592e+01,-1.290960184792305654e+01
6.000000000000000000e+00,-1.165618150498898054e+01,-1.241475781577545590e+01
7.000000000000000000e+00,-1.299232680252452710e+01,-1.307451952915221050e+01
8.000000000000000000e+00,-1.263813715207209931e+01,-1.282717890182762766e+01
9.000000000000000000e+00,-1.294067573071649058e+01,-1.299911692799046747e+01


==> figs/Na5_fixed_big_cluster_conv.dat <==
x,y1,y2,y3,y4
2.000732787600000062e+00,-7.253622159144984316e+00,-1.321570640368646998e+01,-1.291843566249960773e+01,-1.322145466048181994e+01
2.003958959799999828e+00,-1.281253059075995893e+01,-1.309641712809794889e+01,-1.294512968360005978e+01,-1.293327472072882145e+01
2.009824146900000219e+00,-6.655178053819276407e+00,-1.298449967699565377e+01,-1.298311565452496197e+01,-1.289977048806214910e+01
2.011592746499999862e+00,-6.457119146167006996e+00,-1.230141857243155279e+01,-1.325653936313721815e+01,-1.323097986236560075e+01
2.012290814300000008e+00,-6.209285938863376764e+00,-1.203253732258601794e+01,-1.284531005641042789e+01,-1.291336982447102955e+01
2.017774471400000103e+00,-5.398287284228766580e+00,-1.049886737028325001e+01,-1.291580285734136702e+01,-1.336026048884346729e+01
2.030196539199999872e+00,-4.384936031334013329e+00,-8.058043617549662585e+00,-1.257124301662665644e+01,-1.299388809852901261e+01
2.037020343800000077e+00,-3.458976772036913339e+00,-8.608012951548673186e+00,-1.300957426193792621e+01,-1.319739881198256448e+01
2.041710419200000182e+00,-4.002534606587829558e+00,-9.142546058378869134e+00,-1.297993234288624897e+01,-1.300977014497447826e+01
2.044821973799999970e+00,-1.332636265375574558e+00,-1.031300123888473053e+01,-1.304200557234528191e+01,-1.311618211724909067e+01
2.046974252600000099e+00,-3.928296381997949727e+00,-1.059013400134137939e+01,-1.310577401211350868e+01,-1.319246663168335765e+01
2.048173993799999870e+00,-4.218504924272151513e+00,-1.060756944874368202e+01,-1.313995294608333708e+01,-1.314790412292816413e+01
2.055166964800000162e+00,-5.188895628559343720e+00,-1.298060959023345973e+01,-1.280820321048841848e+01,-1.313501251647376122e+01
2.060333360000000003e+00,-6.313799540824403422e+00,-1.341891900454335840e+01,-1.318421824867863990e+01,-1.316666973633186544e+01
2.064135476200000152e+00,-7.509227882971816648e+00,-1.306166893111778116e+01,-1.306223259925159219e+01,-1.316106348209650356e+01
2.073362518400000187e+00,-6.908432092990540951e+00,-1.156018485381133409e+01,-1.326961829201583853e+01,-1.317832474263422071e+01
2.083507953099999810e+00,-5.003726782879498458e+00,-9.509952465901136520e+00,-1.304463151474909743e+01,-1.306095560775304776e+01
2.086617504299999926e+00,-4.651542888116423136e+00,-9.376366974442131408e+00,-1.316163695011503698e+01,-1.311203056775900144e+01
2.100528739800000100e+00,-3.914230299808833191e+00,-7.402109565963201021e+00,-1.116968605754592758e+01,-1.320668826793527018e+01
2.124199794099999927e+00,-6.523997011032149906e+00,-1.026891660443745558e+01,-1.315908218531311391e+01,-1.305718401765389380e+01
2.137116050099999942e+00,-7.076156612940439850e+00,-1.163354810775200399e+01,-1.271177233410605290e+01,-1.317091400238014387e+01
2.161385731499999796e+00,-4.031333651919773331e+00,-1.325674822627126481e+01,-1.323460088303134974e+01,-1.327805711401190081e+01
2.169425704600000060e+00,-4.252758710408580001e+00,-1.014473477602969176e+01,-1.307429333762060253e+01,-1.326216476978768455e+01
2.179645210599999938e+00,-5.305763849891370398e+00,-7.909647536172082383e+00,-1.297965951309660326e+01,-1.321146471884045859e+01
2.192292510100000147e+00,-8.261669499920815340e+00,-6.861725458547274670e+00,-1.120632412884970108e+01,-1.312304664824379330e+01
2.204702023299999869e+00,-6.342311828456103306e+00,-7.196353092357489878e+00,-1.099024436560927320e+01,-1.323636821505871808e+01
2.209266531599999972e+00,-5.444810224797632436e+00,-7.533859933803654485e+00,-1.155034535839192777e+01,-1.319812263207161251e+01
2.222448361900000169e+00,-4.058642307242676495e+00,-8.471956920420097958e+00,-1.314719144485557578e+01,-1.308973436142887969e+01
2.229516287400000074e+00,-3.383723231567067113e+00,-9.832843131813186588e+00,-1.317820014584322585e+01,-1.324677577520489180e+01
2.234399220399999830e+00,-4.312180153587124032e+00,-1.133048392879786270e+01,-1.311773804883408978e+01,-1.326443081349538922e+01
2.244816858600000131e+00,-5.379448258268418215e+00,-1.345434558563722227e+01,-1.188467781298033543e+01,-1.289472390161681936e+01
2.249724287499999864e+00,-6.281365238266515938e+00,-1.293214539438593924e+01,-1.255239853571022834e+01,-1.328101598831122132e+01
2.255686272000000159e+00,-7.643433003195457154e+00,-1.321901871380001126e+01,-1.313226291237156218e+01,-1.326119387898148716e+01
2.261528589300000114e+00,-8.455190172835965967e+00,-1.303278088017012060e+01,-1.274224507416283281e+01,-1.318030017617328475e+01
2.263436895699999951e+00,-7.521802576744098801e+00,-1.253530870092727056e+01,-1.314726628846218048e+01,-1.303480700928662195e+01
2.265970406000000104e+00,-6.830815526436001761e+00,-1.132933378309807004e+01,-1.324491805413497580e+01,-1.329489207590369659e+01
2.272401569199999916e+00,-5.388350138397835387e+00,-9.852209748306687942e+00,-1.304890801298870429e+01,-1.314594797650641667e+01
2.279068404799999836e+00,-4.977401878710718819e+00,-7.780262681658385304e+00,-1.126220600633542368e+01,-1.327500056292352326e+01
2.284844740200000057e+00,-4.367067194143215758e+00,-8.284055264618347181e+00,-1.200541663648814250e+01,-1.320874766611037288e+01
2.287721380799999871e+00,-3.506750276126187948e+00,-8.502693269510459118e+00,-1.261012996526796570e+01,-1.327999544720423408e+01
2.293974924700000084e+00,-4.228921721336690531e+00,-9.584509073135425439e+00,-1.302404465623452445e+01,-1.339597765485495984e+01
2.294138074700000196e+00,-4.265679325100992791e+00,-9.791064869245429847e+00,-1.304148345755701754e+01,-1.325518325594101654e+01


==> figs/Na5_fixed_big_cluster_conv_nokmeans.dat <==
x,y1,y2,y3,y4
2.000732787600000062e+00,-7.253622159144984316e+00,-1.317487406603436995e+01,-1.298422301999209871e+01,-1.320818866511264211e+01
2.003958959799999828e+00,-1.281253059075995893e+01,-1.318991612715322859e+01,-1.312335177728913926e+01,-1.310326985088859786e+01
2.009824146900000219e+00,-6.655178053819276407e+00,-1.297847694113247918e+01,-1.296715215195342452e+01,-1.306277274080901307e+01
2.011592746499999862e+00,-6.457119146167006996e+00,-1.295711553930830817e+01,-1.296852685945112960e+01,-1.304947440610501275e+01
2.012290814300000008e+00,-6.209285938863376764e+00,-1.281832420659537419e+01,-1.312230064413244257e+01,-1.314646756609236000e+01
2.017774471400000103e+00,-5.398287284228766580e+00,-1.107067687565244896e+01,-1.321363446856988766e+01,-1.310044176743304511e+01
2.030196539199999872e+00,-4.384936031334013329e+00,-9.046549501914910252e+00,-1.311363021172430976e+01,-1.317783177976100362e+01
2.037020343800000077e+00,-3.458976772036913339e+00,-8.435784822030727881e+00,-1.252989249480648226e+01,-1.297986387198691460e+01
2.041710419200000182e+00,-4.002534606587829558e+00,-8.803863235511204977e+00,-1.309106672251247083e+01,-1.310685245584362946e+01
2.044821973799999970e+00,-1.332636265375574558e+00,-9.636933229231276599e+00,-1.308577770022002440e+01,-1.310631025492983426e+01
2.046974252600000099e+00,-3.928296381997949727e+00,-9.719281137289550898e+00,-1.313885647255265887e+01,-1.323220032660767131e+01
2.048173993799999870e+00,-4.218504924272151513e+00,-9.914283384761343854e+00,-1.314129014181184196e+01,-1.313578220466027879e+01
2.055166964800000162e+00,-5.188895628559343720e+00,-1.143666584884650561e+01,-1.260629672548589930e+01,-1.301639389136939151e+01
2.060333360000000003e+00,-6.313799540824403422e+00,-1.294827296543805240e+01,-1.318122442434229846e+01,-1.314490648228230718e+01
2.064135476200000152e+00,-7.509227882971816648e+00,-1.307674899354480758e+01,-1.309088598316486340e+01,-1.327479210050967495e+01
2.073362518400000187e+00,-6.908432092990540951e+00,-1.308078779899304500e+01,-1.314897577363099401e+01,-1.311765730285373444e+01
2.083507953099999810e+00,-5.003726782879498458e+00,-1.011775098742769430e+01,-1.324235787209210535e+01,-1.319017401081121221e+01
2.086617504299999926e+00,-4.651542888116423136e+00,-9.348554555840079772e+00,-1.311415805530051237e+01,-1.306190469215731476e+01
2.100528739800000100e+00,-3.914230299808833191e+00,-7.785385022202695460e+00,-1.100149494407944317e+01,-1.299744290519498158e+01
2.124199794099999927e+00,-6.523997011032149906e+00,-1.262449844991744463e+01,-1.309865374079707045e+01,-1.298501661753242686e+01
2.137116050099999942e+00,-7.076156612940439850e+00,-1.285176909163829073e+01,-1.314761462920556845e+01,-1.327937884464257223e+01
2.161385731499999796e+00,-4.031333651919773331e+00,-8.210091633374663189e+00,-1.285910582087033482e+01,-1.332353574806468188e+01
2.169425704600000060e+00,-4.252758710408580001e+00,-8.968632935035124376e+00,-1.305940284687628861e+01,-1.312233075311089436e+01
2.179645210599999938e+00,-5.305763849891370398e+00,-1.069083554585653495e+01,-1.319426113732857431e+01,-1.306530761739623792e+01
2.192292510100000147e+00,-8.261669499920815340e+00,-1.341361408299476210e+01,-1.328184314036579039e+01,-1.328337089759164158e+01
2.204702023299999869e+00,-6.342311828456103306e+00,-1.262769550386308737e+01,-1.326774317817404913e+01,-1.331951489093170871e+01
2.209266531599999972e+00,-5.444810224797632436e+00,-1.109837406766374990e+01,-1.319841371821619269e+01,-1.324248999000642968e+01
2.222448361900000169e+00,-4.058642307242676495e+00,-8.602850684746043086e+00,-1.246802357061580935e+01,-1.304518831754269748e+01
2.229516287400000074e+00,-3.383723231567067113e+00,-8.396764883913162336e+00,-1.218568827523152187e+01,-1.325082672005374107e+01
2.234399220399999830e+00,-4.312180153587124032e+00,-9.394806508327562256e+00,-1.306736506363458972e+01,-1.320806027182244691e+01
2.244816858600000131e+00,-5.379448258268418215e+00,-1.080824705390531548e+01,-1.315432105668328866e+01,-1.318368136787155542e+01
2.249724287499999864e+00,-6.281365238266515938e+00,-1.239236807613163904e+01,-1.195948915816547853e+01,-1.318320778807488658e+01
2.255686272000000159e+00,-7.643433003195457154e+00,-1.320052517631895661e+01,-1.283903329875638732e+01,-1.318439492086993425e+01
2.261528589300000114e+00,-8.455190172835965967e+00,-1.317244839648060051e+01,-1.310263464489872653e+01,-1.302749251041289469e+01
2.263436895699999951e+00,-7.521802576744098801e+00,-1.326348997268494756e+01,-1.302059430751746305e+01,-1.317491883239530281e+01
2.265970406000000104e+00,-6.830815526436001761e+00,-1.290705268841186637e+01,-1.320591439919969368e+01,-1.290819085344090844e+01
2.272401569199999916e+00,-5.388350138397835387e+00,-1.111744803107330881e+01,-1.307419479726391032e+01,-1.109274007567738707e+01
2.279068404799999836e+00,-4.977401878710718819e+00,-9.783684431464703124e+00,-1.309773953799783541e+01,-1.324608405942673350e+01
2.284844740200000057e+00,-4.367067194143215758e+00,-7.268000418110190708e+00,-1.270915772439001756e+01,-1.278690736608427336e+01
2.287721380799999871e+00,-3.506750276126187948e+00,-8.487840318016866448e+00,-1.261737552407833007e+01,-1.297038396403681659e+01
2.293974924700000084e+00,-4.228921721336690531e+00,-8.435929529626898571e+00,-1.246376740819062512e+01,-1.319867012337014955e+01
2.294138074700000196e+00,-4.265679325100992791e+00,-8.560837482898202566e+00,-1.287154777756570390e+01,-1.320198850729387630e+01


==> figs/Na5_fixed_big_cluster_dos.dat <==
x,y
2.000000000000000000e+00,1.367024355168027512e+02
2.000300300300300371e+00,1.368461416089679972e+02
2.000600600600600742e+00,1.369890718205736277e+02
2.000900900900901114e+00,1.371312101662855696e+02
2.001201201201201041e+00,1.372725407274851648e+02
2.001501501501501412e+00,1.374130476537298762e+02
2.001801801801801783e+00,1.375527151642074841e+02
2.002102102102102155e+00,1.376915275491818420e+02
2.002402402402402526e+00,1.378294691714303895e+02
2.002702702702702897e+00,1.379665244676746738e+02
2.003003003003002824e+00,1.381026779499994461e+02
2.003303303303303196e+00,1.382379142072669538e+02
2.003603603603603567e+00,1.383722179065193529e+02
2.003903903903903938e+00,1.385055737943745555e+02
2.004204204204204309e+00,1.386379666984115318e+02
2.004504504504504681e+00,1.387693815285480241e+02
2.004804804804804608e+00,1.388998032784082284e+02
2.005105105105104979e+00,1.390292170266814082e+02
2.005405405405405350e+00,1.391576079384704769e+02
2.005705705705705721e+00,1.392849612666334167e+02
2.006006006006006093e+00,1.394112623531120505e+02
2.006306306306306464e+00,1.395364966302526852e+02
2.006606606606606391e+00,1.396606496221173188e+02
2.006906906906906762e+00,1.397837069457844166e+02
2.007207207207207134e+00,1.399056543126386316e+02
2.007507507507507505e+00,1.400264775296522544e+02
2.007807807807807876e+00,1.401461625006553504e+02
2.008108108108108247e+00,1.402646952275952970e+02
2.008408408408408619e+00,1.403820618117865990e+02
2.008708708708708546e+00,1.404982484551497066e+02
2.009009009009008917e+00,1.406132414614398272e+02
2.009309309309309288e+00,1.407270272374627780e+02
2.009609609609609659e+00,1.408395922942836478e+02
2.009909909909910031e+00,1.409509232484208212e+02
2.010210210210210402e+00,1.410610068230319882e+02
2.010510510510510329e+00,1.411698298490862840e+02
2.010810810810810700e+00,1.412773792665274186e+02
2.011111111111111072e+00,1.413836421254241600e+02
2.011411411411411443e+00,1.414886055871099302e+02
2.011711711711711814e+00,1.415922569253106644e+02
2.012012012012012185e+00,1.416945835272615000e+02
2.012312312312312113e+00,1.417955728948104195e+02
2.012612612612612484e+00,1.418952126455127427e+02
2.012912912912912855e+00,1.419934905137101850e+02
2.013213213213213226e+00,1.420903943516020718e+02
2.013513513513513598e+00,1.421859121303000677e+02
2.013813813813813969e+00,1.422800319408749488e+02
2.014114114114113896e+00,1.423727419953885942e+02
2.014414414414414267e+00,1.424640306279143260e+02
2.014714714714714638e+00,1.425538862955451691e+02
2.015015015015015010e+00,1.426422975793896626e+02
2.015315315315315381e+00,1.427292531855551374e+02
2.015615615615615752e+00,1.428147419461181187e+02
2.015915915915916123e+00,1.428987528200821657e+02
2.016216216216216051e+00,1.429812748943237466e+02
2.016516516516516422e+00,1.430622973845246122e+02
2.016816816816816793e+00,1.431418096360908692e+02
2.017117117117117164e+00,1.432198011250604566e+02
2.017417417417417536e+00,1.432962614589972645e+02
2.017717717717717907e+00,1.433711803778701324e+02
2.018018018018017834e+00,1.434445477549228372e+02
2.018318318318318205e+00,1.435163535975273987e+02
2.018618618618618576e+00,1.435865880480254475e+02
2.018918918918918948e+00,1.436552413845554383e+02
2.019219219219219319e+00,1.437223040218695758e+02
2.019519519519519690e+00,1.437877665121331461e+02
2.019819819819819617e+00,1.438516195457129925e+02
2.020120120120119989e+00,1.439138539519527171e+02
2.020420420420420360e+00,1.439744606999312566e+02
2.020720720720720731e+00,1.440334308992132719e+02
2.021021021021021102e+00,1.440907558005802116e+02
2.021321321321321474e+00,1.441464267967519390e+02
2.021621621621621401e+00,1.442004354230913634e+02
2.021921921921921772e+00,1.442527733582988958e+02
2.022222222222222143e+00,1.443034324250892553e+02
2.022522522522522515e+00,1.443524045908568496e+02
2.022822822822822886e+00,1.443996819683277977e+02
2.023123123123123257e+00,1.444452568161951547e+02
2.023423423423423628e+00,1.444891215397427970e+02
2.023723723723723555e+00,1.445312686914546987e+02
2.024024024024023927e+00,1.445716909716096836e+02
2.024324324324324298e+00,1.446103812288621100e+02
2.024624624624624669e+00,1.446473324608087694e+02
2.024924924924925040e+00,1.446825378145419450e+02
2.025225225225225412e+00,1.447159905871878323e+02
2.025525525525525339e+00,1.447476842264310903e+02
2.025825825825825710e+00,1.447776123310243293e+02
2.026126126126126081e+00,1.448057686512852058e+02
2.026426426426426453e+00,1.448321470895775178e+02
2.026726726726726824e+00,1.448567417007785423e+02
2.027027027027027195e+00,1.448795466927326743e+02
2.027327327327327122e+00,1.449005564266901445e+02
2.027627627627627493e+00,1.449197654177315542e+02
2.027927927927927865e+00,1.449371683351788818e+02
2.028228228228228236e+00,1.449527600029900327e+02
2.028528528528528607e+00,1.449665354001414812e+02
2.028828828828828978e+00,1.449784896609952796e+02
2.029129129129128906e+00,1.449886180756521412e+02
2.029429429429429277e+00,1.449969160902893748e+02
2.029729729729729648e+00,1.450033793074853179e+02
2.030030030030030019e+00,1.450080034865297023e+02
2.030330330330330391e+00,1.450107845437173637e+02
2.030630630630630762e+00,1.450117185526312085e+02
2.030930930930931133e+00,1.450108017444073312e+02
2.031231231231231060e+00,1.450080305079878258e+02
2.031531531531531432e+00,1.450034013903592438e+02
2.031831831831831803e+00,1.449969110967738573e+02
2.032132132132132174e+00,1.449885564909615709e+02
2.032432432432432545e+00,1.449783345953229627e+02
2.032732732732732917e+00,1.449662425911094772e+02
2.033033033033032844e+00,1.449522778185908294e+02
2.033333333333333215e+00,1.449364377772050432e+02
2.033633633633633586e+00,1.449187201256970638e+02
2.033933933933933957e+00,1.448991226822419094e+02
2.034234234234234329e+00,1.448776434245519624e+02
2.034534534534534700e+00,1.448542804899734051e+02
2.034834834834834627e+00,1.448290321755654873e+02
2.035135135135134998e+00,1.448018969381670047e+02
2.035435435435435370e+00,1.447728733944470889e+02
2.035735735735735741e+00,1.447419603209445427e+02
2.036036036036036112e+00,1.447091566540907195e+02
2.036336336336336483e+00,1.446744614902178228e+02
2.036636636636636410e+00,1.446378740855559499e+02
2.036936936936936782e+00,1.445993938562129699e+02
2.037237237237237153e+00,1.445590203781426055e+02
2.037537537537537524e+00,1.445167533870967986e+02
2.037837837837837895e+00,1.444725927785655983e+02
2.038138138138138267e+00,1.444265386077017297e+02
2.038438438438438638e+00,1.443785910892320032e+02
2.038738738738738565e+00,1.443287505973555653e+02
2.039039039039038936e+00,1.442770176656263743e+02
2.039339339339339308e+00,1.442233929868237965e+02
2.039639639639639679e+00,1.441678774128078260e+02
2.039939939939940050e+00,1.441104719543624242e+02
2.040240240240240421e+00,1.440511777810236538e+02
2.040540540540540349e+00,1.439899962208944828e+02
2.040840840840840720e+00,1.439269287604463159e+02
2.041141141141141091e+00,1.438619770443071388e+02
2.041441441441441462e+00,1.437951428750361060e+02
2.041741741741741833e+00,1.437264282128838886e+02
2.042042042042042205e+00,1.436558351755407443e+02
2.042342342342342132e+00,1.435833660378705190e+02
2.042642642642642503e+00,1.435090232316318861e+02
2.042942942942942874e+00,1.434328093451855182e+02
2.043243243243243246e+00,1.433547271231898605e+02
2.043543543543543617e+00,1.432747794662811884e+02
2.043843843843843988e+00,1.431929694307426075e+02
2.044144144144143915e+00,1.431093002281601230e+02
2.044444444444444287e+00,1.430237752250634458e+02
2.044744744744744658e+00,1.429363979425576190e+02
2.045045045045045029e+00,1.428471720559379605e+02
2.045345345345345400e+00,1.427561013942958255e+02
2.045645645645645772e+00,1.426631899401077703e+02
2.045945945945946143e+00,1.425684418288167308e+02
2.046246246246246070e+00,1.424718613483962883e+02
2.046546546546546441e+00,1.423734529389055865e+02
2.046846846846846812e+00,1.422732211920296947e+02
2.047147147147147184e+00,1.421711708506091441e+02
2.047447447447447555e+00,1.420673068081565589e+02
2.047747747747747926e+00,1.419616341083605278e+02
2.048048048048047853e+00,1.418541579445792991e+02
2.048348348348348225e+00,1.417448836593187025e+02
2.048648648648648596e+00,1.416338167437035906e+02
2.048948948948948967e+00,1.415209628369314032e+02
2.049249249249249338e+00,1.414063277257187110e+02
2.049549549549549710e+00,1.412899173437330091e+02
2.049849849849849637e+00,1.411717377710141932e+02
2.050150150150150008e+00,1.410517952333846381e+02
2.050450450450450379e+00,1.409300961018460328e+02
2.050750750750750750e+00,1.408066468919681711e+02
2.051051051051051122e+00,1.406814542632624239e+02
2.051351351351351493e+00,1.405545250185467694e+02
2.051651651651651420e+00,1.404258661032984321e+02
2.051951951951951791e+00,1.402954846049958917e+02
2.052252252252252163e+00,1.401633877524497507e+02
2.052552552552552534e+00,1.400295829151231430e+02
2.052852852852852905e+00,1.398940776024399497e+02
2.053153153153153276e+00,1.397568794630845446e+02
2.053453453453453648e+00,1.396179962842883242e+02
2.053753753753753575e+00,1.394774359911079955e+02
2.054054054054053946e+00,1.393352066456915566e+02
2.054354354354354317e+00,1.391913164465358363e+02
2.054654654654654689e+00,1.390457737277315573e+02
2.054954954954955060e+00,1.388985869582008945e+02
2.055255255255255431e+00,1.387497647409213641e+02
2.055555555555555358e+00,1.385993158121440558e+02
2.055855855855855729e+00,1.384472490405980523e+02
2.056156156156156101e+00,1.382935734266878001e+02
2.056456456456456472e+00,1.381382981016792826e+02
2.056756756756756843e+00,1.379814323268776093e+02
2.057057057057057214e+00,1.378229854927938050e+02
2.057357357357357142e+00,1.376629671183043513e+02
2.057657657657657513e+00,1.375013868497981946e+02
2.057957957957957884e+00,1.373382544603184385e+02
2.058258258258258255e+00,1.371735798486919862e+02
2.058558558558558627e+00,1.370073730386513375e+02
2.058858858858858998e+00,1.368396441779483439e+02
2.059159159159158925e+00,1.366704035374561670e+02
2.059459459459459296e+00,1.364996615102673445e+02
2.059759759759759667e+00,1.363274286107781279e+02
2.060060060060060039e+00,1.361537154737692958e+02
2.060360360360360410e+00,1.359785328534735811e+02
2.060660660660660781e+00,1.358018916226406532e+02
2.060960960960960708e+00,1.356238027715877763e+02
2.061261261261261080e+00,1.354442774072465454e+02
2.061561561561561451e+00,1.352633267522016922e+02
2.061861861861861822e+00,1.350809621437195176e+02
2.062162162162162193e+00,1.348971950327710090e+02
2.062462462462462565e+00,1.347120369830463460e+02
2.062762762762762936e+00,1.345254996699616754e+02
2.063063063063062863e+00,1.343375948796592070e+02
2.063363363363363234e+00,1.341483345079996354e+02
2.063663663663663606e+00,1.339577305595480254e+02
2.063963963963963977e+00,1.337657951465510848e+02
2.064264264264264348e+00,1.335725404879102882e+02
2.064564564564564719e+00,1.333779789081445983e+02
2.064864864864864646e+00,1.331821228363502883e+02
2.065165165165165018e+00,1.329849848051497077e+02
2.065465465465465389e+00,1.327865774496389975e+02
2.065765765765765760e+00,1.325869135063253736e+02
2.066066066066066131e+00,1.323860058120587837e+02
2.066366366366366503e+00,1.321838673029590439e+02
2.066666666666666430e+00,1.319805110133357005e+02
2.066966966966966801e+00,1.317759500746010985e+02
2.067267267267267172e+00,1.315701977141804662e+02
2.067567567567567544e+00,1.313632672544141542e+02
2.067867867867867915e+00,1.311551721114541635e+02
2.068168168168168286e+00,1.309459257941568637e+02
2.068468468468468657e+00,1.307355419029682650e+02
2.068768768768768584e+00,1.305240341288066759e+02
2.069069069069068956e+00,1.303114162519367767e+02
2.069369369369369327e+00,1.300977021408426708e+02
2.069669669669669698e+00,1.298829057510935456e+02
2.069969969969970069e+00,1.296670411242044452e+02
2.070270270270270441e+00,1.294501223864939163e+02
2.070570570570570368e+00,1.292321637479367098e+02
2.070870870870870739e+00,1.290131795010093185e+02
2.071171171171171110e+00,1.287931840195368238e+02
2.071471471471471482e+00,1.285721917575304474e+02
2.071771771771771853e+00,1.283502172480235117e+02
2.072072072072072224e+00,1.281272751019021712e+02
2.072372372372372151e+00,1.279033800067353326e+02
2.072672672672672523e+00,1.276785467255942166e+02
2.072972972972972894e+00,1.274527900958772193e+02
2.073273273273273265e+00,1.272261250281242724e+02
2.073573573573573636e+00,1.269985665048303503e+02
2.073873873873874008e+00,1.267701295792573006e+02
2.074174174174173935e+00,1.265408293742392800e+02
2.074474474474474306e+00,1.263106810809865266e+02
2.074774774774774677e+00,1.260796999578883941e+02
2.075075075075075048e+00,1.258479013293100479e+02
2.075375375375375420e+00,1.256153005843891464e+02
2.075675675675675791e+00,1.253819131758276200e+02
2.075975975975975718e+00,1.251477546186845018e+02
2.076276276276276089e+00,1.249128404891616242e+02
2.076576576576576461e+00,1.246771864233918024e+02
2.076876876876876832e+00,1.244408081162220014e+02
2.077177177177177203e+00,1.242037213199952816e+02
2.077477477477477574e+00,1.239659418433310094e+02
2.077777777777777946e+00,1.237274855499032356e+02
2.078078078078077873e+00,1.234883683572174533e+02
2.078378378378378244e+00,1.232486062353851395e+02
2.078678678678678615e+00,1.230082152058983525e+02
2.078978978978978986e+00,1.227672113404012606e+02
2.079279279279279358e+00,1.225256107594623529e+02
2.079579579579579729e+00,1.222834296313430684e+02
2.079879879879879656e+00,1.220406841707681167e+02
2.080180180180180027e+00,1.217973906376924589e+02
2.080480480480480399e+00,1.215535653360699513e+02
2.080780780780780770e+00,1.213092246126194169e+02
2.081081081081081141e+00,1.210643848555907311e+02
2.081381381381381512e+00,1.208190624935305379e+02
2.081681681681681439e+00,1.205732739940482361e+02
2.081981981981981811e+00,1.203270358625794785e+02
2.082282282282282182e+00,1.200803646411539347e+02
2.082582582582582553e+00,1.198332769071574546e+02
2.082882882882882924e+00,1.195857892720993192e+02
2.083183183183183296e+00,1.193379183803756263e+02
2.083483483483483223e+00,1.190896809080369394e+02
2.083783783783783594e+00,1.188410935615516735e+02
2.084084084084083965e+00,1.185921730765748237e+02
2.084384384384384337e+00,1.183429362167141079e+02
2.084684684684684708e+00,1.180933997722979143e+02
2.084984984984985079e+00,1.178435805591430636e+02
2.085285285285285006e+00,1.175934954173260820e+02
2.085585585585585378e+00,1.173431612099510346e+02
2.085885885885885749e+00,1.170925948219239245e+02
2.086186186186186120e+00,1.168418131587240509e+02
2.086486486486486491e+00,1.165908331451781521e+02
2.086786786786786863e+00,1.163396717242358847e+02
2.087087087087087234e+00,1.160883458557476473e+02
2.087387387387387161e+00,1.158368725152431438e+02
2.087687687687687532e+00,1.155852686927092066e+02
2.087987987987987903e+00,1.153335513913760622e+02
2.088288288288288275e+00,1.150817376264990202e+02
2.088588588588588646e+00,1.148298444241441132e+02
2.088888888888889017e+00,1.145778888199771330e+02
2.089189189189188944e+00,1.143258878580546849e+02
2.089489489489489316e+00,1.140738585896132093e+02
2.089789789789789687e+00,1.138218180718690178e+02
2.090090090090090058e+00,1.135697833668112935e+02
2.090390390390390429e+00,1.133177715400043013e+02
2.090690690690690801e+00,1.130657996593891994e+02
2.090990990990990728e+00,1.128138847940895602e+02
2.091291291291291099e+00,1.125620440132183262e+02
2.091591591591591470e+00,1.123102943846902519e+02
2.091891891891891841e+00,1.120586529740350699e+02
2.092192192192192213e+00,1.118071368432144226e+02
2.092492492492492584e+00,1.115557630494419925e+02
2.092792792792792511e+00,1.113045486440071983e+02
2.093093093093092882e+00,1.110535106711009945e+02
2.093393393393393254e+00,1.108026661666472847e+02
2.093693693693693625e+00,1.105520321571351161e+02
2.093993993993993996e+00,1.103016256584570414e+02
2.094294294294294367e+00,1.100514636747490300e+02
2.094594594594594739e+00,1.098015631972351258e+02
2.094894894894894666e+00,1.095519412030762396e+02
2.095195195195195037e+00,1.093026146542207471e+02
2.095495495495495408e+00,1.090536004962631580e+02
2.095795795795795780e+00,1.088049156573024163e+02
2.096096096096096151e+00,1.085565770468065665e+02
2.096396396396396522e+00,1.083086015544814273e+02
2.096696696696696449e+00,1.080610060491435718e+02
2.096996996996996820e+00,1.078138073775962340e+02
2.097297297297297192e+00,1.075670223635120237e+02
2.097597597597597563e+00,1.073206678063183404e+02
2.097897897897897934e+00,1.070747604800886279e+02
2.098198198198198305e+00,1.068293171324357616e+02
2.098498498498498233e+00,1.065843544834132501e+02
2.098798798798798604e+00,1.063398892244196077e+02
2.099099099099098975e+00,1.060959380171065902e+02
2.099399399399399346e+00,1.058525174922951066e+02
2.099699699699699718e+00,1.056096442488935025e+02
2.100000000000000089e+00,1.053673348528214717e+02
2.100300300300300016e+00,1.051256058359404051e+02
2.100600600600600387e+00,1.048844736949857577e+02
2.100900900900900758e+00,1.046439548905095194e+02
2.101201201201201130e+00,1.044040658458223874e+02
2.101501501501501501e+00,1.041648229459461703e+02
2.101801801801801872e+00,1.039262425365679547e+02
2.102102102102102243e+00,1.036883409230007089e+02
2.102402402402402171e+00,1.034511343691526548e+02
2.102702702702702542e+00,1.032146390964952616e+02
2.103003003003002913e+00,1.029788712830437021e+02
2.103303303303303284e+00,1.027438470623401656e+02
2.103603603603603656e+00,1.025095825224414483e+02
2.103903903903904027e+00,1.022760937049148851e+02
2.104204204204203954e+00,1.020433966038393407e+02
2.104504504504504325e+00,1.018115071648092709e+02
2.104804804804804697e+00,1.015804412839512594e+02
2.105105105105105068e+00,1.013502148069383679e+02
2.105405405405405439e+00,1.011208435280177156e+02
2.105705705705705810e+00,1.008923431890390248e+02
2.106006006006005737e+00,1.006647294784922337e+02
2.106306306306306109e+00,1.004380180305493298e+02
2.106606606606606480e+00,1.002122244241145523e+02
2.106906906906906851e+00,9.998736418187864672e+01
2.107207207207207222e+00,9.976345276938108952e+01
2.107507507507507594e+00,9.954050559407747301e+01
2.107807807807807521e+00,9.931853800441405156e+01
2.108108108108107892e+00,9.909756528890760308e+01
2.108408408408408263e+00,9.887760267523390212e+01
2.108708708708708635e+00,9.865866532932002997e+01
2.109009009009009006e+00,9.844076835444529650e+01
2.109309309309309377e+00,9.822392679034771845e+01
2.109609609609609748e+00,9.800815561233672213e+01
2.109909909909909675e+00,9.779346973041465674e+01
2.110210210210210047e+00,9.757988398840068101e+01
2.110510510510510418e+00,9.736741316306718375e+01
2.110810810810810789e+00,9.715607196327734130e+01
2.111111111111111160e+00,9.694587502913365995e+01
2.111411411411411532e+00,9.673683693113018478e+01
2.111711711711711459e+00,9.652897216931435764e+01
2.112012012012011830e+00,9.632229517245215789e+01
2.112312312312312201e+00,9.611682029720482490e+01
2.112612612612612573e+00,9.591256182730836599e+01
2.112912912912912944e+00,9.570953397276198871e+01
2.113213213213213315e+00,9.550775086902267219e+01
2.113513513513513242e+00,9.530722657620817984e+01
2.113813813813813614e+00,9.510797507830453412e+01
2.114114114114113985e+00,9.491001028238343906e+01
2.114414414414414356e+00,9.471334601782459117e+01
2.114714714714714727e+00,9.451799603554616169e+01
2.115015015015015098e+00,9.432397400724164527e+01
2.115315315315315026e+00,9.413129352462492250e+01
2.115615615615615397e+00,9.393996809868049525e+01
2.115915915915915768e+00,9.375001115892393955e+01
2.116216216216216139e+00,9.356143605266630914e+01
2.116516516516516511e+00,9.337425604428754866e+01
2.116816816816816882e+00,9.318848431451691283e+01
2.117117117117117253e+00,9.300413395972050523e+01
2.117417417417417180e+00,9.282121799119583727e+01
2.117717717717717552e+00,9.263974933447268256e+01
2.118018018018017923e+00,9.245974082862467469e+01
2.118318318318318294e+00,9.228120522558364769e+01
2.118618618618618665e+00,9.210415518946378199e+01
2.118918918918919037e+00,9.192860329589365165e+01
2.119219219219218964e+00,9.175456203135381372e+01
2.119519519519519335e+00,9.158204379252146055e+01
2.119819819819819706e+00,9.141106088562581533e+01
2.120120120120120077e+00,9.124162552580607155e+01
2.120420420420420449e+00,9.107374983648040256e+01
2.120720720720720820e+00,9.090744584872048506e+01
2.121021021021020747e+00,9.074272550063400899e+01
2.121321321321321118e+00,9.057960063675365348e+01
2.121621621621621490e+00,9.041808300743491600e+01
2.121921921921921861e+00,9.025818426826045027e+01
2.122222222222222232e+00,9.009991597945105468e+01
2.122522522522522603e+00,8.994328960528569894e+01
2.122822822822822530e+00,8.978831651352720655e+01
2.123123123123122902e+00,8.963500797485622229e+01
2.123423423423423273e+00,8.948337516231291033e+01
2.123723723723723644e+00,8.933342915074499047e+01
2.124024024024024015e+00,8.918518091626344813e+01
2.124324324324324387e+00,8.903864133570674255e+01
2.124624624624624758e+00,8.889382118611018768e+01
2.124924924924924685e+00,8.875073114418501063e+01
2.125225225225225056e+00,8.860938178580204294e+01
2.125525525525525428e+00,8.846978358548660992e+01
2.125825825825825799e+00,8.833194691591677383e+01
2.126126126126126170e+00,8.819588204743172355e+01
2.126426426426426541e+00,8.806159914754516649e+01
2.126726726726726469e+00,8.792910828046908023e+01
2.127027027027026840e+00,8.779841940664041999e+01
2.127327327327327211e+00,8.766954238226075802e+01
2.127627627627627582e+00,8.754248695883791243e+01
2.127927927927927954e+00,8.741726278273733897e+01
2.128228228228228325e+00,8.729387939474207769e+01
2.128528528528528252e+00,8.717234622961696289e+01
2.128828828828828623e+00,8.705267261568127424e+01
2.129129129129128994e+00,8.693486777439073876e+01
2.129429429429429366e+00,8.681894081992319911e+01
2.129729729729729737e+00,8.670490075877415848e+01
2.130030030030030108e+00,8.659275648935864922e+01
2.130330330330330035e+00,8.648251680161956756e+01
2.130630630630630407e+00,8.637419037664464838e+01
2.130930930930930778e+00,8.626778578628953653e+01
2.131231231231231149e+00,8.616331149280800616e+01
2.131531531531531520e+00,8.606077584849091977e+01
2.131831831831831892e+00,8.596018709530945046e+01
2.132132132132132263e+00,8.586155336456764076e+01
2.132432432432432190e+00,8.576488267656196740e+01
2.132732732732732561e+00,8.567018294024600777e+01
2.133033033033032932e+00,8.557746195290530977e+01
2.133333333333333304e+00,8.548672739983621227e+01
2.133633633633633675e+00,8.539798685403363265e+01
2.133933933933934046e+00,8.531124777588503605e+01
2.134234234234233973e+00,8.522651751287193633e+01
2.134534534534534345e+00,8.514380329927732305e+01
2.134834834834834716e+00,8.506311225590148695e+01
2.135135135135135087e+00,8.498445138978392777e+01
2.135435435435435458e+00,8.490782759393178480e+01
2.135735735735735830e+00,8.483324764705582766e+01
2.136036036036035757e+00,8.476071821331375133e+01
2.136336336336336128e+00,8.469024584205831729e+01
2.136636636636636499e+00,8.462183696759517204e+01
2.136936936936936871e+00,8.455549790894494322e+01
2.137237237237237242e+00,8.449123486961370588e+01
2.137537537537537613e+00,8.442905393736910469e+01
2.137837837837837540e+00,8.436896108402451944e+01
2.138138138138137911e+00,8.431096216522799125e+01
2.138438438438438283e+00,8.425506292026055633e+01
2.138738738738738654e+00,8.420126897183807557e+01
2.139039039039039025e+00,8.414958582592252867e+01
2.139339339339339396e+00,8.410001887153853772e+01
2.139639639639639768e+00,8.405257338059581684e+01
2.139939939939939695e+00,8.400725450772023351e+01
2.140240240240240066e+00,8.396406729008910474e+01
2.140540540540540437e+00,8.392301664727504829e+01
2.140840840840840809e+00,8.388410738109497800e+01
2.141141141141141180e+00,8.384734417546617635e+01
2.141441441441441551e+00,8.381273159626793756e+01
2.141741741741741478e+00,8.378027409121187929e+01
2.142042042042041849e+00,8.374997598971512502e+01
2.142342342342342221e+00,8.372184150278343395e+01
2.142642642642642592e+00,8.369587472289839525e+01
2.142942942942942963e+00,8.367207962391172771e+01
2.143243243243243334e+00,8.365046006094543429e+01
2.143543543543543262e+00,8.363101977029879208e+01
2.143843843843843633e+00,8.361376236936170869e+01
2.144144144144144004e+00,8.359869135653319461e+01
2.144444444444444375e+00,8.358581011114718251e+01
2.144744744744744747e+00,8.357512189340366149e+01
2.145045045045045118e+00,8.356662984430700192e+01
2.145345345345345045e+00,8.356033698560906942e+01
2.145645645645645416e+00,8.355624621975937316e+01
2.145945945945945788e+00,8.355436032986035855e+01
2.146246246246246159e+00,8.355468197963064370e+01
2.146546546546546530e+00,8.355721371337125447e+01
2.146846846846846901e+00,8.356195795594071285e+01
2.147147147147147273e+00,8.356891701273420381e+01
2.147447447447447200e+00,8.357809306966964868e+01
2.147747747747747571e+00,8.358948819317916445e+01
2.148048048048047942e+00,8.360310433020619314e+01
2.148348348348348313e+00,8.361894330820933874e+01
2.148648648648648685e+00,8.363700683517095058e+01
2.148948948948949056e+00,8.365729649961259895e+01
2.149249249249248983e+00,8.367981377061467185e+01
2.149549549549549354e+00,8.370455999784391565e+01
2.149849849849849726e+00,8.373153641158448579e+01
2.150150150150150097e+00,8.376074412277617398e+01
2.150450450450450468e+00,8.379218412305708341e+01
2.150750750750750839e+00,8.382585728481377885e+01
2.151051051051050766e+00,8.386176436123412259e+01
2.151351351351351138e+00,8.389990598636867958e+01
2.151651651651651509e+00,8.394028267519567521e+01
2.151951951951951880e+00,8.398289482369229120e+01
2.152252252252252251e+00,8.402774270891103470e+01
2.152552552552552623e+00,8.407482648906174916e+01
2.152852852852852550e+00,8.412414620359921003e+01
2.153153153153152921e+00,8.417570177331565162e+01
2.153453453453453292e+00,8.422949300043931942e+01
2.153753753753753664e+00,8.428551956873745610e+01
2.154054054054054035e+00,8.434378104362545514e+01
2.154354354354354406e+00,8.440427687228068976e+01
2.154654654654654777e+00,8.446700638376231041e+01
2.154954954954954705e+00,8.453196878913512080e+01
2.155255255255255076e+00,8.459916318159970672e+01
2.155555555555555447e+00,8.466858853662780859e+01
2.155855855855855818e+00,8.474024371210150264e+01
2.156156156156156189e+00,8.481412744845883367e+01
2.156456456456456561e+00,8.489023836884416596e+01
2.156756756756756488e+00,8.496857497926357894e+01
2.157057057057056859e+00,8.504913566874509456e+01
2.157357357357357230e+00,8.513191870950419116e+01
2.157657657657657602e+00,8.521692225711410629e+01
2.157957957957957973e+00,8.530414435068148293e+01
2.158258258258258344e+00,8.539358291302619364e+01
2.158558558558558271e+00,8.548523575086672111e+01
2.158858858858858643e+00,8.557910055501093893e+01
2.159159159159159014e+00,8.567517490055004714e+01
2.159459459459459385e+00,8.577345624705884575e+01
2.159759759759759756e+00,8.587394193880035687e+01
2.160060060060060128e+00,8.597662920493559113e+01
2.160360360360360055e+00,8.608151515973654000e+01
2.160660660660660426e+00,8.618859680280671398e+01
2.160960960960960797e+00,8.629787101930327253e+01
2.161261261261261168e+00,8.640933458016641566e+01
2.161561561561561540e+00,8.652298414235130508e+01
2.161861861861861911e+00,8.663881624906666445e+01
2.162162162162162282e+00,8.675682733001661973e+01
2.162462462462462209e+00,8.687701370164690218e+01
2.162762762762762581e+00,8.699937156739778743e+01
2.163063063063062952e+00,8.712389701795821395e+01
2.163363363363363323e+00,8.725058603152736225e+01
2.163663663663663694e+00,8.737943447407918995e+01
2.163963963963964066e+00,8.751043809963219644e+01
2.164264264264263993e+00,8.764359255052262654e+01
2.164564564564564364e+00,8.777889335768425383e+01
2.164864864864864735e+00,8.791633594092887449e+01
2.165165165165165106e+00,8.805591560923552663e+01
2.165465465465465478e+00,8.819762756104050538e+01
2.165765765765765849e+00,8.834146688453418506e+01
2.166066066066065776e+00,8.848742855796058393e+01
2.166366366366366147e+00,8.863550744992201658e+01
2.166666666666666519e+00,8.878569831968812309e+01
2.166966966966966890e+00,8.893799581750772631e+01
2.167267267267267261e+00,8.909239448492759550e+01
2.167567567567567632e+00,8.924888875511263109e+01
2.167867867867867560e+00,8.940747295317204646e+01
2.168168168168167931e+00,8.956814129648974188e+01
2.168468468468468302e+00,8.973088789505682428e+01
2.168768768768768673e+00,8.989570675181101933e+01
2.169069069069069045e+00,9.006259176297815827e+01
2.169369369369369416e+00,9.023153671841872381e+01
2.169669669669669787e+00,9.040253530197844611e+01
2.169969969969969714e+00,9.057558109184222417e+01
2.170270270270270085e+00,9.075066756089341879e+01
2.170570570570570457e+00,9.092778807707529154e+01
2.170870870870870828e+00,9.110693590375828421e+01
2.171171171171171199e+00,9.128810420011036797e+01
2.171471471471471570e+00,9.147128602147118670e+01
2.171771771771771498e+00,9.165647431973015102e+01
2.172072072072071869e+00,9.184366194371067138e+01
2.172372372372372240e+00,9.203284163955355268e+01
2.172672672672672611e+00,9.222400605110942706e+01
2.172972972972972983e+00,9.241714772033063241e+01
2.173273273273273354e+00,9.261225908767119108e+01
2.173573573573573281e+00,9.280933249248687389e+01
2.173873873873873652e+00,9.300836017344209949e+01
2.174174174174174023e+00,9.320933426891767226e+01
2.174474474474474395e+00,9.341224681742484393e+01
2.174774774774774766e+00,9.361708975802176269e+01
2.175075075075075137e+00,9.382385493073481086e+01
2.175375375375375064e+00,9.403253407698127830e+01
2.175675675675675436e+00,9.424311883999995132e+01
2.175975975975975807e+00,9.445560076528042259e+01
2.176276276276276178e+00,9.466997130099987601e+01
2.176576576576576549e+00,9.488622179846171889e+01
2.176876876876876921e+00,9.510434351253863383e+01
2.177177177177177292e+00,9.532432760211897005e+01
2.177477477477477219e+00,9.554616513055631799e+01
2.177777777777777590e+00,9.576984706612435616e+01
2.178078078078077962e+00,9.599536428247256481e+01
2.178378378378378333e+00,9.622270755908800766e+01
2.178678678678678704e+00,9.645186758175951525e+01
2.178978978978979075e+00,9.668283494304512260e+01
2.179279279279279002e+00,9.691560014274467960e+01
2.179579579579579374e+00,9.715015358837430881e+01
2.179879879879879745e+00,9.738648559564401808e+01
2.180180180180180116e+00,9.762458638894129592e+01
2.180480480480480487e+00,9.786444610181494852e+01
2.180780780780780859e+00,9.810605477746555891e+01
2.181081081081080786e+00,9.834940236923620205e+01
2.181381381381381157e+00,9.859447874111069154e+01
2.181681681681681528e+00,9.884127366820993643e+01
2.181981981981981900e+00,9.908977683729703756e+01
2.182282282282282271e+00,9.933997784728109082e+01
2.182582582582582642e+00,9.959186620972907633e+01
2.182882882882882569e+00,9.984543134937648290e+01
2.183183183183182940e+00,1.001006626046450521e+02
2.183483483483483312e+00,1.003575492281611190e+02
2.183783783783783683e+00,1.006160803872789700e+02
2.184084084084084054e+00,1.008762451646065017e+02
2.184384384384384425e+00,1.011380325585355138e+02
2.184684684684684797e+00,1.014014314837740329e+02
2.184984984984984724e+00,1.016664307718810107e+02
2.185285285285285095e+00,1.019330191718085814e+02
2.185585585585585466e+00,1.022011853504413637e+02
2.185885885885885838e+00,1.024709178931438061e+02
2.186186186186186209e+00,1.027422053043088539e+02
2.186486486486486580e+00,1.030150360079101404e+02
2.186786786786786507e+00,1.032893983480571620e+02
2.187087087087086879e+00,1.035652805895551296e+02
2.187387387387387250e+00,1.038426709184635826e+02
2.187687687687687621e+00,1.041215574426650932e+02
2.187987987987987992e+00,1.044019281924296791e+02
2.188288288288288364e+00,1.046837711209892632e+02
2.188588588588588291e+00,1.049670741051087930e+02
2.188888888888888662e+00,1.052518249456669963e+02
2.189189189189189033e+00,1.055380113682334127e+02
2.189489489489489404e+00,1.058256210236544632e+02
2.189789789789789776e+00,1.061146414886389380e+02
2.190090090090090147e+00,1.064050602663478173e+02
2.190390390390390074e+00,1.066968647869865379e+02
2.190690690690690445e+00,1.069900424084032124e+02
2.190990990990990817e+00,1.072845804166837240e+02
2.191291291291291188e+00,1.075804660267555732e+02
2.191591591591591559e+00,1.078776863829927066e+02
2.191891891891891930e+00,1.081762285598229454e+02
2.192192192192192302e+00,1.084760795623384837e+02
2.192492492492492229e+00,1.087772263269092150e+02
2.192792792792792600e+00,1.090796557218013874e+02
2.193093093093092971e+00,1.093833545477943829e+02
2.193393393393393342e+00,1.096883095388046030e+02
2.193693693693693714e+00,1.099945073625109302e+02
2.193993993993994085e+00,1.103019346209822658e+02
2.194294294294294012e+00,1.106105778513094293e+02
2.194594594594594383e+00,1.109204235262390483e+02
2.194894894894894755e+00,1.112314580548095222e+02
2.195195195195195126e+00,1.115436677829917187e+02
2.195495495495495497e+00,1.118570389943306793e+02
2.195795795795795868e+00,1.121715579105913889e+02
2.196096096096095796e+00,1.124872106924060233e+02
2.196396396396396167e+00,1.128039834399271939e+02
2.196696696696696538e+00,1.131218621934784210e+02
2.196996996996996909e+00,1.134408329342124802e+02
2.197297297297297280e+00,1.137608815847695922e+02
2.197597597597597652e+00,1.140819940099397911e+02
2.197897897897897579e+00,1.144041560173275798e+02
2.198198198198197950e+00,1.147273533580191298e+02
2.198498498498498321e+00,1.150515717272512290e+02
2.198798798798798693e+00,1.153767967650850750e+02
2.199099099099099064e+00,1.157030140570807362e+02
2.199399399399399435e+00,1.160302091349751379e+02
2.199699699699699806e+00,1.163583674773634584e+02
2.199999999999999734e+00,1.166874745103798006e+02
2.200300300300300105e+00,1.170175156083867023e+02
2.200600600600600476e+00,1.173484760946593326e+02
2.200900900900900847e+00,1.176803412420784269e+02
2.201201201201201219e+00,1.180130962738234075e+02
2.201501501501501590e+00,1.183467263640680187e+02
2.201801801801801517e+00,1.186812166386777676e+02
2.202102102102101888e+00,1.190165521759137874e+02
2.202402402402402259e+00,1.193527180071318128e+02
2.202702702702702631e+00,1.196896991174915712e+02
2.203003003003003002e+00,1.200274804466626364e+02
2.203303303303303373e+00,1.203660468895359088e+02
2.203603603603603300e+00,1.207053832969368727e+02
2.203903903903903672e+00,1.210454744763418660e+02
2.204204204204204043e+00,1.213863051925931700e+02
2.204504504504504414e+00,1.217278601686213051e+02
2.204804804804804785e+00,1.220701240861662598e+02
2.205105105105105157e+00,1.224130815865044752e+02
2.205405405405405084e+00,1.227567172711717234e+02
2.205705705705705455e+00,1.231010157026978646e+02
2.206006006006005826e+00,1.234459614053334491e+02
2.206306306306306197e+00,1.237915388657864071e+02
2.206606606606606569e+00,1.241377325339564663e+02
2.206906906906906940e+00,1.244845268236748126e+02
2.207207207207207311e+00,1.248319061134438215e+02
2.207507507507507238e+00,1.251798547471786662e+02
2.207807807807807610e+00,1.255283570349544107e+02
2.208108108108107981e+00,1.258773972537503028e+02
2.208408408408408352e+00,1.262269596481993403e+02
2.208708708708708723e+00,1.265770284313400111e+02
2.209009009009008651e+00,1.269275877853677912e+02
2.209309309309309022e+00,1.272786218623932513e+02
2.209609609609609393e+00,1.276301147851949622e+02
2.209909909909909764e+00,1.279820506479813389e+02
2.210210210210210136e+00,1.283344135171498692e+02
2.210510510510510507e+00,1.286871874320519566e+02
2.210810810810810878e+00,1.290403564057560004e+02
2.211111111111110805e+00,1.293939044258143554e+02
2.211411411411411176e+00,1.297478154550336740e+02
2.211711711711711548e+00,1.301020734322426051e+02
2.212012012012011919e+00,1.304566622730659446e+02
2.212312312312312290e+00,1.308115658706975069e+02
2.212612612612612661e+00,1.311667680966764067e+02
2.212912912912912589e+00,1.315222528016644503e+02
2.213213213213212960e+00,1.318780038162266521e+02
2.213513513513513331e+00,1.322340049516094780e+02
2.213813813813813702e+00,1.325902400005257391e+02
2.214114114114114074e+00,1.329466927379377523e+02
2.214414414414414445e+00,1.333033469218434277e+02
2.214714714714714816e+00,1.336601862940636067e+02
2.215015015015014743e+00,1.340171945810309069e+02
2.215315315315315114e+00,1.343743554945819767e+02
2.215615615615615486e+00,1.347316527327461984e+02
2.215915915915915857e+00,1.350890699805417796e+02
2.216216216216216228e+00,1.354465909107695722e+02
2.216516516516516155e+00,1.358041991848092209e+02
2.216816816816816527e+00,1.361618784534198312e+02
2.217117117117116898e+00,1.365196123575341289e+02
2.217417417417417269e+00,1.368773845290620841e+02
2.217717717717717640e+00,1.372351785916924314e+02
2.218018018018018012e+00,1.375929781616950720e+02
2.218318318318318383e+00,1.379507668487256922e+02
2.218618618618618310e+00,1.383085282566298986e+02
2.218918918918918681e+00,1.386662459842534076e+02
2.219219219219219053e+00,1.390239036262451862e+02
2.219519519519519424e+00,1.393814847738693743e+02
2.219819819819819795e+00,1.397389730158146506e+02
2.220120120120120166e+00,1.400963519390044496e+02
2.220420420420420093e+00,1.404536051294101924e+02
2.220720720720720465e+00,1.408107161728643746e+02
2.221021021021020836e+00,1.411676686558730012e+02
2.221321321321321207e+00,1.415244461664318862e+02
2.221621621621621578e+00,1.418810322948420151e+02
2.221921921921921950e+00,1.422374106345264124e+02
2.222222222222222321e+00,1.425935647828474941e+02
2.222522522522522248e+00,1.429494783419242196e+02
2.222822822822822619e+00,1.433051349194548720e+02
2.223123123123122991e+00,1.436605181295314821e+02
2.223423423423423362e+00,1.440156115934638308e+02
2.223723723723723733e+00,1.443703989405999835e+02
2.224024024024023660e+00,1.447248638091459441e+02
2.224324324324324031e+00,1.450789898469918455e+02
2.224624624624624403e+00,1.454327607125308646e+02
2.224924924924924774e+00,1.457861600754833091e+02
2.225225225225225145e+00,1.461391716177223827e+02
2.225525525525525516e+00,1.464917790340957424e+02
2.225825825825825888e+00,1.468439660332522294e+02
2.226126126126125815e+00,1.471957163384645071e+02
2.226426426426426186e+00,1.475470136884570991e+02
2.226726726726726557e+00,1.478978418382286861e+02
2.227027027027026929e+00,1.482481845598798600e+02
2.227327327327327300e+00,1.485980256434388593e+02
2.227627627627627671e+00,1.489473488976863109e+02
2.227927927927927598e+00,1.492961381509829550e+02
2.228228228228227970e+00,1.496443772520953814e+02
2.228528528528528341e+00,1.499920500710217937e+02
2.228828828828828712e+00,1.503391404998183702e+02
2.229129129129129083e+00,1.506856324534261375e+02
2.229429429429429455e+00,1.510315098704957961e+02
2.229729729729729826e+00,1.513767567142155883e+02
2.230030030030029753e+00,1.517213569731349310e+02
2.230330330330330124e+00,1.520652946619927377e+02
2.230630630630630495e+00,1.524085538225397727e+02
2.230930930930930867e+00,1.527511185243654097e+02
2.231231231231231238e+00,1.530929728657224302e+02
2.231531531531531165e+00,1.534341009743502013e+02
2.231831831831831536e+00,1.537744870083007243e+02
2.232132132132131908e+00,1.541141151567591692e+02
2.232432432432432279e+00,1.544529696408692985e+02
2.232732732732732650e+00,1.547910347145542858e+02
2.233033033033033021e+00,1.551282946653393537e+02
2.233333333333333393e+00,1.554647338151723375e+02
2.233633633633633320e+00,1.558003365212445885e+02
2.233933933933933691e+00,1.561350871768109982e+02
2.234234234234234062e+00,1.564689702120073207e+02
2.234534534534534433e+00,1.568019700946700823e+02
2.234834834834834805e+00,1.571340713311529669e+02
2.235135135135135176e+00,1.574652584671426609e+02
2.235435435435435103e+00,1.577955160884756083e+02
2.235735735735735474e+00,1.581248288219516951e+02
2.236036036036035846e+00,1.584531813361471109e+02
2.236336336336336217e+00,1.587805583422263283e+02
2.236636636636636588e+00,1.591069445947546512e+02
2.236936936936936959e+00,1.594323248925071255e+02
2.237237237237237331e+00,1.597566840792764538e+02
2.237537537537537258e+00,1.600800070446815084e+02
2.237837837837837629e+00,1.604022787249743658e+02
2.238138138138138000e+00,1.607234841038417983e+02
2.238438438438438371e+00,1.610436082132110869e+02
2.238738738738738743e+00,1.613626361340510869e+02
2.239039039039038670e+00,1.616805529971718158e+02
2.239339339339339041e+00,1.619973439840253775e+02
2.239639639639639412e+00,1.623129943274993536e+02
2.239939939939939784e+00,1.626274893127155110e+02
2.240240240240240155e+00,1.629408142778215733e+02
2.240540540540540526e+00,1.632529546147839596e+02
2.240840840840840897e+00,1.635638957701776803e+02
2.241141141141140825e+00,1.638736232459744144e+02
2.241441441441441196e+00,1.641821226003301888e+02
2.241741741741741567e+00,1.644893794483670320e+02
2.242042042042041938e+00,1.647953794629579249e+02
2.242342342342342310e+00,1.651001083755062950e+02
2.242642642642642681e+00,1.654035519767230937e+02
2.242942942942942608e+00,1.657056961174049547e+02
2.243243243243242979e+00,1.660065267092076056e+02
2.243543543543543350e+00,1.663060297254156694e+02
2.243843843843843722e+00,1.666041912017138316e+02
2.244144144144144093e+00,1.669009972369535717e+02
2.244444444444444464e+00,1.671964339939172248e+02
2.244744744744744835e+00,1.674904877000799956e+02
2.245045045045044763e+00,1.677831446483706657e+02
2.245345345345345134e+00,1.680743911979280369e+02
2.245645645645645505e+00,1.683642137748552727e+02
2.245945945945945876e+00,1.686525988729717085e+02
2.246246246246246248e+00,1.689395330545619345e+02
2.246546546546546175e+00,1.692250029511228604e+02
2.246846846846846546e+00,1.695089952641077957e+02
2.247147147147146917e+00,1.697914967656647036e+02
2.247447447447447288e+00,1.700724942993768991e+02
2.247747747747747660e+00,1.703519747809963860e+02
2.248048048048048031e+00,1.706299251991762560e+02
2.248348348348348402e+00,1.709063326161995349e+02
2.248648648648648329e+00,1.711811841687047888e+02
2.248948948948948701e+00,1.714544670684093433e+02
2.249249249249249072e+00,1.717261686028284942e+02
2.249549549549549443e+00,1.719962761359906267e+02
2.249849849849849814e+00,1.722647771091514528e+02
2.250150150150150186e+00,1.725316590415035307e+02
2.250450450450450113e+00,1.727969095308816634e+02
2.250750750750750484e+00,1.730605162544661937e+02
2.251051051051050855e+00,1.733224669694823774e+02
2.251351351351351227e+00,1.735827495138942993e+02
2.251651651651651598e+00,1.738413518071002386e+02
2.251951951951951969e+00,1.740982618506178596e+02
2.252252252252252340e+00,1.743534677287712498e+02
2.252552552552552267e+00,1.746069576093699993e+02
2.252852852852852639e+00,1.748587197443894468e+02
2.253153153153153010e+00,1.751087424706400952e+02
2.253453453453453381e+00,1.753570142104399565e+02
2.253753753753753752e+00,1.756035234722791643e+02
2.254054054054053680e+00,1.758482588514816030e+02
2.254354354354354051e+00,1.760912090308631264e+02
2.254654654654654422e+00,1.763323627813836367e+02
2.254954954954954793e+00,1.765717089627968335e+02
2.255255255255255165e+00,1.768092365242969777e+02
2.255555555555555536e+00,1.770449345051574426e+02
2.255855855855855907e+00,1.772787920353689515e+02
2.256156156156155834e+00,1.775107983362709092e+02
2.256456456456456205e+00,1.777409427211809145e+02
2.256756756756756577e+00,1.779692145960162861e+02
2.257057057057056948e+00,1.781956034599143379e+02
2.257357357357357319e+00,1.784200989058463733e+02
2.257657657657657690e+00,1.786426906212290362e+02
2.257957957957957618e+00,1.788633683885273058e+02
2.258258258258257989e+00,1.790821220858582024e+02
2.258558558558558360e+00,1.792989416875838060e+02
2.258858858858858731e+00,1.795138172649048158e+02
2.259159159159159103e+00,1.797267389864462643e+02
2.259459459459459474e+00,1.799376971188389120e+02
2.259759759759759845e+00,1.801466820272966913e+02
2.260060060060059772e+00,1.803536841761872154e+02
2.260360360360360144e+00,1.805586941296016334e+02
2.260660660660660515e+00,1.807617025519131175e+02
2.260960960960960886e+00,1.809627002083357468e+02
2.261261261261261257e+00,1.811616779654755760e+02
2.261561561561561184e+00,1.813586267918768442e+02
2.261861861861861556e+00,1.815535377585650281e+02
2.262162162162161927e+00,1.817464020395809428e+02
2.262462462462462298e+00,1.819372109125125974e+02
2.262762762762762669e+00,1.821259557590208260e+02
2.263063063063063041e+00,1.823126280653593199e+02
2.263363363363363412e+00,1.824972194228894864e+02
2.263663663663663339e+00,1.826797215285894538e+02
2.263963963963963710e+00,1.828601261855593236e+02
2.264264264264264082e+00,1.830384253035164477e+02
2.264564564564564453e+00,1.832146108992926941e+02
2.264864864864864824e+00,1.833886750973163942e+02
2.265165165165165195e+00,1.835606101300991497e+02
2.265465465465465122e+00,1.837304083387063542e+02
2.265765765765765494e+00,1.838980621732327165e+02
2.266066066066065865e+00,1.840635641932616124e+02
2.266366366366366236e+00,1.842269070683271934e+02
2.266666666666666607e+00,1.843880835783646148e+02
2.266966966966966979e+00,1.845470866141585020e+02
2.267267267267267350e+00,1.847039091777830606e+02
2.267567567567567277e+00,1.848585443830367581e+02
2.267867867867867648e+00,1.850109854558718325e+02
2.268168168168168020e+00,1.851612257348166679e+02
2.268468468468468391e+00,1.853092586713932803e+02
2.268768768768768762e+00,1.854550778305262213e+02
2.269069069069068689e+00,1.855986768909488944e+02
2.269369369369369061e+00,1.857400496456027383e+02
2.269669669669669432e+00,1.858791900020255241e+02
2.269969969969969803e+00,1.860160919827422390e+02
2.270270270270270174e+00,1.861507497256406509e+02
2.270570570570570545e+00,1.862831574843465319e+02
2.270870870870870917e+00,1.864133096285904401e+02
2.271171171171170844e+00,1.865412006445680504e+02
2.271471471471471215e+00,1.866668251352947152e+02
2.271771771771771586e+00,1.867901778209530903e+02
2.272072072072071958e+00,1.869112535392329448e+02
2.272372372372372329e+00,1.870300472456686123e+02
2.272672672672672700e+00,1.871465540139650443e+02
2.272972972972972627e+00,1.872607690363200845e+02
2.273273273273272999e+00,1.873726876237404895e+02
2.273573573573573370e+00,1.874823052063481441e+02
2.273873873873873741e+00,1.875896173336845720e+02
2.274174174174174112e+00,1.876946196750035085e+02
2.274474474474474484e+00,1.877973080195607736e+02
2.274774774774774855e+00,1.878976782768955047e+02
2.275075075075074782e+00,1.879957264771050802e+02
2.275375375375375153e+00,1.880914487711132779e+02
2.275675675675675524e+00,1.881848414309314137e+02
2.275975975975975896e+00,1.882759008499122331e+02
2.276276276276276267e+00,1.883646235429992828e+02
2.276576576576576194e+00,1.884510061469651134e+02
2.276876876876876565e+00,1.885350454206465827e+02
2.277177177177176937e+00,1.886167382451720016e+02
2.277477477477477308e+00,1.886960816241797261e+02
2.277777777777777679e+00,1.887730726840316038e+02
2.278078078078078050e+00,1.888477086740194295e+02
2.278378378378378422e+00,1.889199869665624476e+02
2.278678678678678349e+00,1.889899050574011028e+02
2.278978978978978720e+00,1.890574605657794791e+02
2.279279279279279091e+00,1.891226512346248683e+02
2.279579579579579462e+00,1.891854749307172199e+02
2.279879879879879834e+00,1.892459296448523673e+02
2.280180180180180205e+00,1.893040134920000241e+02
2.280480480480480132e+00,1.893597247114507525e+02
2.280780780780780503e+00,1.894130616669588960e+02
2.281081081081080875e+00,1.894640228468770431e+02
2.281381381381381246e+00,1.895126068642844359e+02
2.281681681681681617e+00,1.895588124571058017e+02
2.281981981981981988e+00,1.896026384882256082e+02
2.282282282282282360e+00,1.896440839455927403e+02
2.282582582582582287e+00,1.896831479423204598e+02
2.282882882882882658e+00,1.897198297167765588e+02
2.283183183183183029e+00,1.897541286326672605e+02
2.283483483483483401e+00,1.897860441791153789e+02
2.283783783783783772e+00,1.898155759707265418e+02
2.284084084084083699e+00,1.898427237476549578e+02
2.284384384384384070e+00,1.898674873756552870e+02
2.284684684684684441e+00,1.898898668461304737e+02
2.284984984984984813e+00,1.899098622761735555e+02
2.285285285285285184e+00,1.899274739085969372e+02
2.285585585585585555e+00,1.899427021119607559e+02
2.285885885885885926e+00,1.899555473805882286e+02
2.286186186186185854e+00,1.899660103345775326e+02
2.286486486486486225e+00,1.899740917198045622e+02
2.286786786786786596e+00,1.899797924079182678e+02
2.287087087087086967e+00,1.899831133963286902e+02
2.287387387387387339e+00,1.899840558081881738e+02
2.287687687687687710e+00,1.899826208923638262e+02
2.287987987987987637e+00,1.899788100234044919e+02
2.288288288288288008e+00,1.899726247014993419e+02
2.288588588588588379e+00,1.899640665524273970e+02
2.288888888888888751e+00,1.899531373275031001e+02
2.289189189189189122e+00,1.899398389035104628e+02
2.289489489489489493e+00,1.899241732826337454e+02
2.289789789789789864e+00,1.899061425923777904e+02
2.290090090090089792e+00,1.898857490854818479e+02
2.290390390390390163e+00,1.898629951398255571e+02
2.290690690690690534e+00,1.898378832583298959e+02
2.290990990990990905e+00,1.898104160688467630e+02
2.291291291291291277e+00,1.897805963240433300e+02
2.291591591591591204e+00,1.897484269012794869e+02
2.291891891891891575e+00,1.897139108024771872e+02
2.292192192192191946e+00,1.896770511539816937e+02
2.292492492492492318e+00,1.896378512064162010e+02
2.292792792792792689e+00,1.895963143345291257e+02
2.293093093093093060e+00,1.895524440370334389e+02
2.293393393393393431e+00,1.895062439364390627e+02
2.293693693693693358e+00,1.894577177788779920e+02
2.293993993993993730e+00,1.894068694339212868e+02
2.294294294294294101e+00,1.893537028943882774e+02
2.294594594594594472e+00,1.892982222761525009e+02
2.294894894894894843e+00,1.892404318179335974e+02
2.295195195195195215e+00,1.891803358810858811e+02
2.295495495495495142e+00,1.891179389493818803e+02
2.295795795795795513e+00,1.890532456287810987e+02
2.296096096096095884e+00,1.889862606472004813e+02
2.296396396396396256e+00,1.889169888542703575e+02
2.296696696696696627e+00,1.888454352210867171e+02
2.296996996996996998e+00,1.887716048399554438e+02
2.297297297297297369e+00,1.886955029241289026e+02
2.297597597597597296e+00,1.886171348075364449e+02
2.297897897897897668e+00,1.885365059445053362e+02
2.298198198198198039e+00,1.884536219094771923e+02
2.298498498498498410e+00,1.883684883967162023e+02
2.298798798798798781e+00,1.882811112200080856e+02
2.299099099099098709e+00,1.881914963123560085e+02
2.299399399399399080e+00,1.880996497256650173e+02
2.299699699699699451e+00,1.880055776304234598e+02
2.299999999999999822e+00,1.879092863153728956e+02


==> figs/Na5_fixed_cdos.dat <==
x,y
-1.638489999999999946e-01,1.426109999999999989e+00
-1.538490000000000135e-01,1.838270000000000071e+00
-1.438490000000000046e-01,2.199650000000000105e+00
-1.338489999999999958e-01,2.482159999999999922e+00
-1.238490000000000008e-01,2.697210000000000107e+00
-1.138490000000000058e-01,2.903210000000000068e+00
-1.038489999999999969e-01,3.193360000000000198e+00
-9.384860000000000424e-02,3.645020000000000149e+00
-8.384859999999999536e-02,4.246139999999999581e+00
-7.384860000000000035e-02,4.875619999999999621e+00
-6.384860000000000535e-02,5.388530000000000264e+00
-5.384860000000000341e-02,5.728089999999999904e+00
-4.384860000000000146e-02,5.934300000000000352e+00
-3.384859999999999952e-02,6.073529999999999873e+00
-2.384860000000000105e-02,6.198760000000000048e+00
-1.384860000000000084e-02,6.323769999999999669e+00
-3.848550000000000061e-03,6.428300000000000125e+00
6.151450000000000147e-03,6.495989999999999931e+00
1.615139999999999978e-02,6.532639999999999780e+00
2.615140000000000173e-02,6.556119999999999948e+00
3.615140000000000020e-02,6.581830000000000069e+00
4.615140000000000214e-02,6.617239999999999789e+00
5.615139999999999715e-02,6.662679999999999936e+00
6.615139999999999909e-02,6.714109999999999800e+00
7.615139999999999409e-02,6.767159999999999620e+00
8.615140000000000298e-02,6.821609999999999729e+00
9.615139999999999798e-02,6.883300000000000196e+00
1.061509999999999954e-01,6.961319999999999730e+00
1.161510000000000042e-01,7.061469999999999914e+00
1.261510000000000131e-01,7.180819999999999759e+00
1.361509999999999942e-01,7.308290000000000397e+00
1.461510000000000031e-01,7.433130000000000237e+00
1.561510000000000120e-01,7.557669999999999888e+00
1.661509999999999931e-01,7.707449999999999690e+00
1.761510000000000020e-01,7.931460000000000399e+00
1.861510000000000109e-01,8.287950000000000372e+00
1.961509999999999920e-01,8.817069999999999297e+00
2.061510000000000009e-01,9.512950000000000017e+00
2.161510000000000098e-01,1.031559999999999988e+01
2.261509999999999909e-01,1.113509999999999955e+01
2.361509999999999998e-01,1.189630000000000010e+01
2.461510000000000087e-01,1.257339999999999947e+01
2.561510000000000176e-01,1.319050000000000011e+01
2.661510000000000264e-01,1.379190000000000005e+01
2.761509999999999798e-01,1.440750000000000064e+01
2.861509999999999887e-01,1.503449999999999953e+01
2.961509999999999976e-01,1.564189999999999969e+01
3.061510000000000065e-01,1.619059999999999988e+01
3.161510000000000153e-01,1.665409999999999968e+01
3.261510000000000242e-01,1.703119999999999834e+01
3.361509999999999776e-01,1.734799999999999898e+01
3.461509999999999865e-01,1.765030000000000143e+01
3.561509999999999954e-01,1.799279999999999902e+01
3.661510000000000042e-01,1.842569999999999908e+01
3.761510000000000131e-01,1.898470000000000013e+01
3.861510000000000220e-01,1.968209999999999837e+01
3.961509999999999754e-01,2.050359999999999872e+01
4.061509999999999843e-01,2.141079999999999828e+01
4.161509999999999931e-01,2.235109999999999886e+01
4.261510000000000020e-01,2.327220000000000155e+01
4.361510000000000109e-01,2.413670000000000115e+01
4.461510000000000198e-01,2.493230000000000146e+01
4.561509999999999732e-01,2.567289999999999850e+01
4.661509999999999820e-01,2.639049999999999940e+01
4.761509999999999909e-01,2.712190000000000012e+01
4.861509999999999998e-01,2.789399999999999835e+01
4.961510000000000087e-01,2.871349999999999980e+01
5.061510000000000176e-01,2.956469999999999843e+01
5.161510000000000264e-01,3.041499999999999915e+01
5.261510000000000353e-01,3.122609999999999886e+01
5.361510000000000442e-01,3.196699999999999875e+01
5.461510000000000531e-01,3.262380000000000280e+01
5.561509999999999510e-01,3.320430000000000348e+01
5.661509999999999598e-01,3.373610000000000042e+01
5.761509999999999687e-01,3.425999999999999801e+01
5.861509999999999776e-01,3.482050000000000267e+01
5.961509999999999865e-01,3.545680000000000121e+01
6.061509999999999954e-01,3.619460000000000122e+01
6.161510000000000042e-01,3.704160000000000252e+01
6.261510000000000131e-01,3.798619999999999663e+01
6.361510000000000220e-01,3.899989999999999668e+01
6.461510000000000309e-01,4.004270000000000351e+01
6.561510000000000398e-01,4.107139999999999702e+01
6.661510000000000487e-01,4.204809999999999803e+01
6.761509999999999465e-01,4.294919999999999760e+01
6.861509999999999554e-01,4.377060000000000173e+01
6.961509999999999643e-01,4.453090000000000259e+01
7.061509999999999732e-01,4.526989999999999981e+01
7.161509999999999820e-01,4.604299999999999926e+01
7.261509999999999909e-01,4.691270000000000095e+01
7.361509999999999998e-01,4.793679999999999808e+01
7.461510000000000087e-01,4.915729999999999933e+01
7.561510000000000176e-01,5.059029999999999916e+01
7.661510000000000264e-01,5.222090000000000032e+01
7.761510000000000353e-01,5.400390000000000157e+01
7.861510000000000442e-01,5.587180000000000035e+01
7.961510000000000531e-01,5.774779999999999802e+01
8.061509999999999510e-01,5.956159999999999854e+01
8.161509999999999598e-01,6.126270000000000238e+01
8.261509999999999687e-01,6.282939999999999969e+01
8.361509999999999776e-01,6.426940000000000452e+01
8.461509999999999865e-01,6.561469999999999914e+01
8.561509999999999954e-01,6.690999999999999659e+01
8.661510000000000042e-01,6.820029999999999859e+01
8.761510000000000131e-01,6.951949999999999363e+01
8.861510000000000220e-01,7.088330000000000553e+01
8.961510000000000309e-01,7.228660000000000707e+01
9.061510000000000398e-01,7.370610000000000639e+01
9.161510000000000487e-01,7.510689999999999600e+01
9.261509999999999465e-01,7.645059999999999434e+01
9.361509999999999554e-01,7.770390000000000441e+01
9.461509999999999643e-01,7.884510000000000218e+01
9.561509999999999732e-01,7.986860000000000070e+01
9.661509999999999820e-01,8.078619999999999379e+01
9.761509999999999909e-01,8.162479999999999336e+01
9.861509999999999998e-01,8.242329999999999757e+01
9.961510000000000087e-01,8.322719999999999629e+01
1.006150000000000100e+00,8.408289999999999509e+01
1.016150000000000109e+00,8.503270000000000550e+01
1.026149999999999896e+00,8.610999999999999943e+01
1.036149999999999904e+00,8.733610000000000184e+01
1.046149999999999913e+00,8.871750000000000114e+01
1.056149999999999922e+00,9.024599999999999511e+01
1.066149999999999931e+00,9.189870000000000516e+01
1.076149999999999940e+00,9.364069999999999538e+01
1.086149999999999949e+00,9.542870000000000630e+01
1.096149999999999958e+00,9.721569999999999823e+01
1.106149999999999967e+00,9.895589999999999975e+01
1.116149999999999975e+00,1.006099999999999994e+02
1.126149999999999984e+00,1.021490000000000009e+02
1.136149999999999993e+00,1.035580000000000069e+02
1.146150000000000002e+00,1.048370000000000033e+02
1.156150000000000011e+00,1.060010000000000048e+02
1.166150000000000020e+00,1.070789999999999935e+02
1.176150000000000029e+00,1.081080000000000041e+02
1.186150000000000038e+00,1.091310000000000002e+02
1.196150000000000047e+00,1.101899999999999977e+02
1.206150000000000055e+00,1.113229999999999933e+02
1.216150000000000064e+00,1.125570000000000022e+02
1.226150000000000073e+00,1.139060000000000059e+02
1.236150000000000082e+00,1.153689999999999998e+02
1.246150000000000091e+00,1.169309999999999974e+02
1.256150000000000100e+00,1.185649999999999977e+02
1.266150000000000109e+00,1.202349999999999994e+02
1.276149999999999896e+00,1.219060000000000059e+02
1.286149999999999904e+00,1.235450000000000017e+02
1.296149999999999913e+00,1.251250000000000000e+02
1.306149999999999922e+00,1.266370000000000005e+02
1.316149999999999931e+00,1.280819999999999936e+02
1.326149999999999940e+00,1.294780000000000086e+02
1.336149999999999949e+00,1.308489999999999895e+02
1.346149999999999958e+00,1.322319999999999993e+02
1.356149999999999967e+00,1.336589999999999918e+02
1.366149999999999975e+00,1.351620000000000061e+02
1.376149999999999984e+00,1.367620000000000005e+02
1.386149999999999993e+00,1.384679999999999893e+02
1.396150000000000002e+00,1.402740000000000009e+02
1.406150000000000011e+00,1.421620000000000061e+02
1.416150000000000020e+00,1.441009999999999991e+02
1.426150000000000029e+00,1.460519999999999925e+02
1.436150000000000038e+00,1.479710000000000036e+02
1.446150000000000047e+00,1.498180000000000121e+02
1.456150000000000055e+00,1.515540000000000020e+02
1.466150000000000064e+00,1.531539999999999964e+02
1.476150000000000073e+00,1.546009999999999991e+02
1.486150000000000082e+00,1.558899999999999864e+02
1.496150000000000091e+00,1.570310000000000059e+02
1.506150000000000100e+00,1.580409999999999968e+02
1.516150000000000109e+00,1.589449999999999932e+02
1.526149999999999896e+00,1.597729999999999961e+02
1.536149999999999904e+00,1.605579999999999927e+02
1.546149999999999913e+00,1.613309999999999889e+02
1.556149999999999922e+00,1.621179999999999950e+02
1.566149999999999931e+00,1.629410000000000025e+02
1.576149999999999940e+00,1.638160000000000025e+02
1.586149999999999949e+00,1.647510000000000048e+02
1.596149999999999958e+00,1.657460000000000093e+02
1.606149999999999967e+00,1.667969999999999970e+02
1.616149999999999975e+00,1.678919999999999959e+02
1.626149999999999984e+00,1.690149999999999864e+02
1.636149999999999993e+00,1.701479999999999961e+02
1.646150000000000002e+00,1.712719999999999914e+02
1.656150000000000011e+00,1.723679999999999950e+02
1.666150000000000020e+00,1.734190000000000111e+02
1.676150000000000029e+00,1.744130000000000109e+02
1.686150000000000038e+00,1.753420000000000130e+02
1.696150000000000047e+00,1.762030000000000030e+02
1.706150000000000055e+00,1.770000000000000000e+02
1.716150000000000064e+00,1.777419999999999902e+02
1.726150000000000073e+00,1.784449999999999932e+02
1.736150000000000082e+00,1.791260000000000048e+02
1.746150000000000091e+00,1.798069999999999879e+02
1.756150000000000100e+00,1.805099999999999909e+02
1.766150000000000109e+00,1.812599999999999909e+02
1.776149999999999896e+00,1.820740000000000123e+02
1.786149999999999904e+00,1.829699999999999989e+02
1.796149999999999913e+00,1.839579999999999984e+02
1.806149999999999922e+00,1.850420000000000016e+02
1.816149999999999931e+00,1.862199999999999989e+02
1.826149999999999940e+00,1.874819999999999993e+02
1.836149999999999949e+00,1.888129999999999882e+02
1.846149999999999958e+00,1.901920000000000073e+02
1.856149999999999967e+00,1.915980000000000132e+02
1.866149999999999975e+00,1.930080000000000098e+02
1.876149999999999984e+00,1.944000000000000057e+02
1.886149999999999993e+00,1.957580000000000098e+02
1.896150000000000002e+00,1.970699999999999932e+02
1.906150000000000011e+00,1.983329999999999984e+02
1.916150000000000020e+00,1.995469999999999970e+02
1.926150000000000029e+00,2.007230000000000132e+02
1.936150000000000038e+00,2.018739999999999952e+02
1.946150000000000047e+00,2.030159999999999911e+02
1.956150000000000055e+00,2.041670000000000016e+02
1.966150000000000064e+00,2.053460000000000036e+02
1.976150000000000073e+00,2.065649999999999977e+02
1.986150000000000082e+00,2.078329999999999984e+02
1.996150000000000091e+00,2.091550000000000011e+02
2.006149999999999878e+00,2.105269999999999868e+02
2.016150000000000109e+00,2.119410000000000025e+02
2.026149999999999896e+00,2.133810000000000002e+02
2.036150000000000126e+00,2.148300000000000125e+02
2.046149999999999913e+00,2.162680000000000007e+02
2.056150000000000144e+00,2.176740000000000066e+02
2.066149999999999931e+00,2.190279999999999916e+02
2.076150000000000162e+00,2.203160000000000025e+02
2.086149999999999949e+00,2.215260000000000105e+02
2.096150000000000180e+00,2.226519999999999868e+02
2.106149999999999967e+00,2.236970000000000027e+02
2.116150000000000198e+00,2.246670000000000016e+02
2.126149999999999984e+00,2.255740000000000123e+02
2.136150000000000215e+00,2.264370000000000118e+02
2.146150000000000002e+00,2.272769999999999868e+02
2.156149999999999789e+00,2.281169999999999902e+02
2.166150000000000020e+00,2.289809999999999945e+02
2.176149999999999807e+00,2.298950000000000102e+02
2.186150000000000038e+00,2.308799999999999955e+02
2.196149999999999824e+00,2.319550000000000125e+02
2.206150000000000055e+00,2.331349999999999909e+02
2.216149999999999842e+00,2.344300000000000068e+02
2.226150000000000073e+00,2.358429999999999893e+02
2.236149999999999860e+00,2.373720000000000141e+02
2.246150000000000091e+00,2.390109999999999957e+02
2.256149999999999878e+00,2.407439999999999998e+02
2.266150000000000109e+00,2.425540000000000020e+02
2.276149999999999896e+00,2.444180000000000064e+02
2.286150000000000126e+00,2.463120000000000118e+02
2.296149999999999913e+00,2.482090000000000032e+02
2.306150000000000144e+00,2.500829999999999984e+02
2.316149999999999931e+00,2.519099999999999966e+02
2.326150000000000162e+00,2.536699999999999875e+02
2.336149999999999949e+00,2.553460000000000036e+02
2.346150000000000180e+00,2.569270000000000209e+02
2.356149999999999967e+00,2.584069999999999823e+02
2.366150000000000198e+00,2.597880000000000109e+02
2.376149999999999984e+00,2.610779999999999745e+02
2.386150000000000215e+00,2.622880000000000109e+02
2.396150000000000002e+00,2.634359999999999786e+02
2.406149999999999789e+00,2.645430000000000064e+02
2.416150000000000020e+00,2.656320000000000050e+02
2.426149999999999807e+00,2.667250000000000227e+02
2.436150000000000038e+00,2.678469999999999800e+02
2.446149999999999824e+00,2.690149999999999864e+02
2.456150000000000055e+00,2.702479999999999905e+02
2.466149999999999842e+00,2.715550000000000068e+02
2.476150000000000073e+00,2.729420000000000073e+02
2.486149999999999860e+00,2.744089999999999918e+02
2.496150000000000091e+00,2.759490000000000123e+02
2.506149999999999878e+00,2.775509999999999877e+02
2.516150000000000109e+00,2.791979999999999791e+02
2.526149999999999896e+00,2.808729999999999905e+02
2.536150000000000126e+00,2.825529999999999973e+02
2.546149999999999913e+00,2.842210000000000036e+02
2.556150000000000144e+00,2.858589999999999804e+02
2.566149999999999931e+00,2.874529999999999745e+02
2.576150000000000162e+00,2.889940000000000282e+02
2.586149999999999949e+00,2.904800000000000182e+02
2.596150000000000180e+00,2.919130000000000109e+02
2.606149999999999967e+00,2.933020000000000209e+02
2.616150000000000198e+00,2.946610000000000014e+02
2.626149999999999984e+00,2.960090000000000146e+02
2.636150000000000215e+00,2.973659999999999854e+02
2.646150000000000002e+00,2.987520000000000095e+02
2.656149999999999789e+00,3.001899999999999977e+02
2.666150000000000020e+00,3.016970000000000027e+02
2.676149999999999807e+00,3.032869999999999777e+02
2.686150000000000038e+00,3.049689999999999941e+02
2.696149999999999824e+00,3.067459999999999809e+02
2.706150000000000055e+00,3.086150000000000091e+02
2.716149999999999842e+00,3.105659999999999741e+02
2.726150000000000073e+00,3.125819999999999936e+02
2.736149999999999860e+00,3.146449999999999818e+02
2.746150000000000091e+00,3.167289999999999850e+02
2.756149999999999878e+00,3.188100000000000023e+02
2.766150000000000109e+00,3.208609999999999900e+02
2.776149999999999896e+00,3.228570000000000277e+02
2.786150000000000126e+00,3.247780000000000200e+02
2.796149999999999913e+00,3.266050000000000182e+02
2.806150000000000144e+00,3.283279999999999745e+02
2.816149999999999931e+00,3.299399999999999977e+02
2.826150000000000162e+00,3.314409999999999741e+02
2.836149999999999949e+00,3.328399999999999750e+02
2.846150000000000180e+00,3.341469999999999914e+02
2.856149999999999967e+00,3.353799999999999955e+02
2.866150000000000198e+00,3.365609999999999786e+02
2.876149999999999984e+00,3.377130000000000223e+02
2.886150000000000215e+00,3.388629999999999995e+02
2.896150000000000002e+00,3.400339999999999918e+02
2.906149999999999789e+00,3.412520000000000095e+02
2.916150000000000020e+00,3.425380000000000109e+02
2.926149999999999807e+00,3.439110000000000014e+02
2.936150000000000038e+00,3.453840000000000146e+02
2.946149999999999824e+00,3.469649999999999750e+02
2.956150000000000055e+00,3.486580000000000155e+02
2.966149999999999842e+00,3.504610000000000127e+02
2.976150000000000073e+00,3.523650000000000091e+02
2.986149999999999860e+00,3.543580000000000041e+02
2.996150000000000091e+00,3.564220000000000255e+02
3.006149999999999878e+00,3.585360000000000014e+02
3.016150000000000109e+00,3.606770000000000209e+02
3.026149999999999896e+00,3.628199999999999932e+02
3.036150000000000126e+00,3.649420000000000073e+02
3.046149999999999913e+00,3.670179999999999723e+02
3.056150000000000144e+00,3.690289999999999964e+02
3.066149999999999931e+00,3.709569999999999936e+02
3.076150000000000162e+00,3.727900000000000205e+02
3.086149999999999949e+00,3.745190000000000055e+02
3.096150000000000180e+00,3.761419999999999959e+02
3.106149999999999967e+00,3.776600000000000250e+02
3.116150000000000198e+00,3.790799999999999841e+02
3.126149999999999984e+00,3.804139999999999873e+02
3.136150000000000215e+00,3.816759999999999877e+02
3.146150000000000002e+00,3.828820000000000050e+02
3.156149999999999789e+00,3.840509999999999877e+02
3.166150000000000020e+00,3.852010000000000218e+02
3.176149999999999807e+00,3.863500000000000227e+02
3.186150000000000038e+00,3.875160000000000196e+02
3.196149999999999824e+00,3.887110000000000127e+02
3.206150000000000055e+00,3.899460000000000264e+02
3.216149999999999842e+00,3.912280000000000086e+02
3.226150000000000073e+00,3.925609999999999786e+02
3.236149999999999860e+00,3.939429999999999836e+02
3.246150000000000091e+00,3.953690000000000282e+02
3.256149999999999878e+00,3.968319999999999936e+02
3.266150000000000109e+00,3.983210000000000264e+02
3.276149999999999896e+00,3.998220000000000027e+02
3.286150000000000126e+00,4.013220000000000027e+02
3.296149999999999913e+00,4.028079999999999927e+02
3.306150000000000144e+00,4.042660000000000196e+02
3.316149999999999931e+00,4.056850000000000023e+02
3.326150000000000162e+00,4.070559999999999832e+02
3.336149999999999949e+00,4.083750000000000000e+02
3.346150000000000180e+00,4.096390000000000100e+02
3.356149999999999967e+00,4.108509999999999991e+02
3.366150000000000198e+00,4.120179999999999723e+02
3.376149999999999984e+00,4.131499999999999773e+02
3.386150000000000215e+00,4.142610000000000241e+02
3.396150000000000002e+00,4.153670000000000186e+02
3.406149999999999789e+00,4.164889999999999759e+02
3.416150000000000020e+00,4.176449999999999818e+02
3.426149999999999807e+00,4.188570000000000277e+02
3.436150000000000038e+00,4.201429999999999723e+02
3.446149999999999824e+00,4.215219999999999914e+02
3.456150000000000055e+00,4.230090000000000146e+02
3.466149999999999842e+00,4.246150000000000091e+02
3.476150000000000073e+00,4.263460000000000036e+02
3.486149999999999860e+00,4.282040000000000077e+02
3.496150000000000091e+00,4.301870000000000118e+02
3.506149999999999878e+00,4.322860000000000014e+02
3.516150000000000109e+00,4.344879999999999995e+02
3.526149999999999896e+00,4.367749999999999773e+02
3.536150000000000126e+00,4.391259999999999764e+02
3.546149999999999913e+00,4.415190000000000055e+02
3.556150000000000144e+00,4.439289999999999736e+02
3.566149999999999931e+00,4.463330000000000268e+02
3.576150000000000162e+00,4.487080000000000268e+02
3.586149999999999949e+00,4.510339999999999918e+02
3.596150000000000180e+00,4.532959999999999923e+02
3.606149999999999967e+00,4.554830000000000041e+02
3.616150000000000198e+00,4.575880000000000223e+02
3.626149999999999984e+00,4.596120000000000232e+02
3.636150000000000215e+00,4.615609999999999786e+02
3.646150000000000002e+00,4.634449999999999932e+02
3.656149999999999789e+00,4.652799999999999727e+02
3.666150000000000020e+00,4.670849999999999795e+02
3.676149999999999807e+00,4.688829999999999814e+02
3.686150000000000038e+00,4.706960000000000264e+02
3.696149999999999824e+00,4.725489999999999782e+02
3.706150000000000055e+00,4.744630000000000223e+02
3.716149999999999842e+00,4.764599999999999795e+02
3.726150000000000073e+00,4.785559999999999832e+02
3.736149999999999860e+00,4.807629999999999768e+02
3.746150000000000091e+00,4.830880000000000223e+02
3.756149999999999878e+00,4.855339999999999918e+02
3.766150000000000109e+00,4.880950000000000273e+02
3.776149999999999896e+00,4.907629999999999768e+02
3.786150000000000126e+00,4.935219999999999914e+02
3.796149999999999913e+00,4.963539999999999850e+02
3.806150000000000144e+00,4.992359999999999900e+02
3.816149999999999931e+00,5.021429999999999723e+02
3.826150000000000162e+00,5.050480000000000018e+02
3.836149999999999949e+00,5.079250000000000114e+02
3.846150000000000180e+00,5.107509999999999764e+02
3.856149999999999967e+00,5.135019999999999527e+02
3.866150000000000198e+00,5.161599999999999682e+02
3.876149999999999984e+00,5.187100000000000364e+02
3.886150000000000215e+00,5.211449999999999818e+02
3.896150000000000002e+00,5.234589999999999463e+02
3.906149999999999789e+00,5.256559999999999491e+02
3.916150000000000020e+00,5.277419999999999618e+02
3.926149999999999807e+00,5.297300000000000182e+02
3.936150000000000038e+00,5.316369999999999436e+02
3.946149999999999824e+00,5.334829999999999472e+02
3.956150000000000055e+00,5.352920000000000300e+02
3.966149999999999842e+00,5.370900000000000318e+02
3.976150000000000073e+00,5.389009999999999536e+02
3.986149999999999860e+00,5.407530000000000427e+02
3.996150000000000091e+00,5.426680000000000064e+02
4.006149999999999878e+00,5.446680000000000064e+02
4.016149999999999665e+00,5.467730000000000246e+02
4.026150000000000340e+00,5.489959999999999809e+02
4.036150000000000126e+00,5.513490000000000464e+02
4.046149999999999913e+00,5.538360000000000127e+02
4.056149999999999700e+00,5.564579999999999700e+02
4.066150000000000375e+00,5.592089999999999463e+02
4.076150000000000162e+00,5.620789999999999509e+02
4.086149999999999949e+00,5.650549999999999500e+02
4.096149999999999736e+00,5.681159999999999854e+02
4.106150000000000411e+00,5.712419999999999618e+02
4.116150000000000198e+00,5.744080000000000155e+02
4.126149999999999984e+00,5.775869999999999891e+02
4.136149999999999771e+00,5.807509999999999764e+02
4.146149999999999558e+00,5.838750000000000000e+02
4.156150000000000233e+00,5.869329999999999927e+02
4.166150000000000020e+00,5.899009999999999536e+02
4.176149999999999807e+00,5.927580000000000382e+02
4.186149999999999594e+00,5.954880000000000564e+02
4.196150000000000269e+00,5.980769999999999982e+02
4.206150000000000055e+00,6.005180000000000291e+02
4.216149999999999842e+00,6.028060000000000400e+02
4.226149999999999629e+00,6.049429999999999836e+02
4.236150000000000304e+00,6.069349999999999454e+02
4.246150000000000091e+00,6.087910000000000537e+02
4.256149999999999878e+00,6.105259999999999536e+02
4.266149999999999665e+00,6.121559999999999491e+02
4.276150000000000340e+00,6.137019999999999982e+02
4.286150000000000126e+00,6.151849999999999454e+02
4.296149999999999913e+00,6.166280000000000427e+02
4.306149999999999700e+00,6.180549999999999500e+02
4.316150000000000375e+00,6.194869999999999663e+02
4.326150000000000162e+00,6.209470000000000027e+02
4.336149999999999949e+00,6.224519999999999982e+02
4.346149999999999736e+00,6.240190000000000055e+02
4.356150000000000411e+00,6.256609999999999445e+02
4.366150000000000198e+00,6.273869999999999436e+02
4.376149999999999984e+00,6.292019999999999982e+02
4.386149999999999771e+00,6.311059999999999945e+02
4.396149999999999558e+00,6.330969999999999800e+02
4.406150000000000233e+00,6.351670000000000300e+02
4.416150000000000020e+00,6.373070000000000164e+02
4.426149999999999807e+00,6.395040000000000191e+02
4.436149999999999594e+00,6.417430000000000518e+02
4.446150000000000269e+00,6.440099999999999909e+02
4.456150000000000055e+00,6.462889999999999873e+02
4.466149999999999842e+00,6.485660000000000309e+02
4.476149999999999629e+00,6.508289999999999509e+02
4.486150000000000304e+00,6.530660000000000309e+02
4.496150000000000091e+00,6.552720000000000482e+02
4.506149999999999878e+00,6.574429999999999836e+02
4.516149999999999665e+00,6.595789999999999509e+02
4.526150000000000340e+00,6.616849999999999454e+02
4.536150000000000126e+00,6.637690000000000055e+02
4.546149999999999913e+00,6.658410000000000082e+02
4.556149999999999700e+00,6.679149999999999636e+02
4.566150000000000375e+00,6.700059999999999718e+02
4.576150000000000162e+00,6.721290000000000191e+02
4.586149999999999949e+00,6.743010000000000446e+02
4.596149999999999736e+00,6.765359999999999445e+02
4.606150000000000411e+00,6.788469999999999800e+02
4.616150000000000198e+00,6.812430000000000518e+02
4.626149999999999984e+00,6.837300000000000182e+02
4.636149999999999771e+00,6.863120000000000118e+02
4.646149999999999558e+00,6.889850000000000136e+02
4.656150000000000233e+00,6.917440000000000282e+02
4.666150000000000020e+00,6.945769999999999982e+02
4.676149999999999807e+00,6.974710000000000036e+02
4.686149999999999594e+00,7.004080000000000155e+02
4.696150000000000269e+00,7.033669999999999618e+02
4.706150000000000055e+00,7.063250000000000455e+02
4.716149999999999842e+00,7.092599999999999909e+02
4.726149999999999629e+00,7.121490000000000009e+02
4.736150000000000304e+00,7.149690000000000509e+02
4.746150000000000091e+00,7.177000000000000455e+02
4.756149999999999878e+00,7.203239999999999554e+02
4.766149999999999665e+00,7.228260000000000218e+02
4.776150000000000340e+00,7.251950000000000500e+02
4.786150000000000126e+00,7.274260000000000446e+02
4.796149999999999913e+00,7.295149999999999864e+02
4.806149999999999700e+00,7.314650000000000318e+02
4.816150000000000375e+00,7.332809999999999491e+02
4.826150000000000162e+00,7.349740000000000464e+02
4.836149999999999949e+00,7.365560000000000400e+02
4.846149999999999736e+00,7.380449999999999591e+02
4.856150000000000411e+00,7.394589999999999463e+02
4.866150000000000198e+00,7.408179999999999836e+02
4.876149999999999984e+00,7.421449999999999818e+02
4.886149999999999771e+00,7.434610000000000127e+02
4.896149999999999558e+00,7.447889999999999873e+02
4.906150000000000233e+00,7.461490000000000009e+02
4.916150000000000020e+00,7.475620000000000118e+02
4.926149999999999807e+00,7.490460000000000491e+02
4.936149999999999594e+00,7.506150000000000091e+02
4.946150000000000269e+00,7.522839999999999918e+02
4.956150000000000055e+00,7.540610000000000355e+02
4.966149999999999842e+00,7.559519999999999982e+02
4.976149999999999629e+00,7.579610000000000127e+02
4.986150000000000304e+00,7.600869999999999891e+02
4.996150000000000091e+00,7.623250000000000455e+02
5.006149999999999878e+00,7.646670000000000300e+02
5.016149999999999665e+00,7.671040000000000418e+02
5.026150000000000340e+00,7.696200000000000045e+02
5.036150000000000126e+00,7.722010000000000218e+02
5.046149999999999913e+00,7.748279999999999745e+02
5.056149999999999700e+00,7.774840000000000373e+02
5.066150000000000375e+00,7.801480000000000246e+02
5.076150000000000162e+00,7.828010000000000446e+02
5.086149999999999949e+00,7.854249999999999545e+02
5.096149999999999736e+00,7.880030000000000427e+02
5.106150000000000411e+00,7.905199999999999818e+02
5.116150000000000198e+00,7.929640000000000555e+02
5.126149999999999984e+00,7.953250000000000455e+02
5.136149999999999771e+00,7.975969999999999800e+02
5.146149999999999558e+00,7.997789999999999964e+02
5.156150000000000233e+00,8.018700000000000045e+02
5.166150000000000020e+00,8.038769999999999527e+02
5.176149999999999807e+00,8.058060000000000400e+02
5.186149999999999594e+00,8.076710000000000491e+02
5.196150000000000269e+00,8.094829999999999472e+02
5.206150000000000055e+00,8.112609999999999673e+02
5.216149999999999842e+00,8.130199999999999818e+02
5.226149999999999629e+00,8.147799999999999727e+02
5.236150000000000304e+00,8.165579999999999927e+02
5.246150000000000091e+00,8.183730000000000473e+02
5.256149999999999878e+00,8.202400000000000091e+02
5.266149999999999665e+00,8.221720000000000255e+02
5.276150000000000340e+00,8.241820000000000164e+02
5.286150000000000126e+00,8.262770000000000437e+02
5.296149999999999913e+00,8.284610000000000127e+02
5.306149999999999700e+00,8.307350000000000136e+02
5.316150000000000375e+00,8.330960000000000036e+02
5.326150000000000162e+00,8.355370000000000346e+02
5.336149999999999949e+00,8.380470000000000255e+02
5.346149999999999736e+00,8.406150000000000091e+02
5.356150000000000411e+00,8.432240000000000464e+02
5.366150000000000198e+00,8.458590000000000373e+02
5.376149999999999984e+00,8.485019999999999527e+02
5.386149999999999771e+00,8.511380000000000337e+02
5.396149999999999558e+00,8.537509999999999764e+02
5.406150000000000233e+00,8.563279999999999745e+02
5.416150000000000020e+00,8.588579999999999472e+02
5.426149999999999807e+00,8.613329999999999700e+02
5.436149999999999594e+00,8.637509999999999764e+02
5.446150000000000269e+00,8.661119999999999663e+02
5.456150000000000055e+00,8.684199999999999591e+02
5.466149999999999842e+00,8.706829999999999927e+02
5.476149999999999629e+00,8.729139999999999873e+02
5.486150000000000304e+00,8.751280000000000427e+02
5.496150000000000091e+00,8.773410000000000082e+02
5.506149999999999878e+00,8.795739999999999554e+02
5.516149999999999665e+00,8.818469999999999800e+02
5.526150000000000340e+00,8.841789999999999736e+02
5.536150000000000126e+00,8.865910000000000082e+02
5.546149999999999913e+00,8.891000000000000227e+02
5.556149999999999700e+00,8.917210000000000036e+02
5.566150000000000375e+00,8.944660000000000082e+02
5.576150000000000162e+00,8.973450000000000273e+02
5.586149999999999949e+00,9.003619999999999663e+02
5.596149999999999736e+00,9.035159999999999627e+02
5.606150000000000411e+00,9.068039999999999736e+02
5.616150000000000198e+00,9.102160000000000082e+02
5.626149999999999984e+00,9.137390000000000327e+02
5.636149999999999771e+00,9.173559999999999945e+02
5.646149999999999558e+00,9.210480000000000018e+02
5.656150000000000233e+00,9.247899999999999636e+02
5.666150000000000020e+00,9.285579999999999927e+02
5.676149999999999807e+00,9.323260000000000218e+02
5.686149999999999594e+00,9.360679999999999836e+02
5.696150000000000269e+00,9.397569999999999482e+02
5.706150000000000055e+00,9.433690000000000282e+02
5.716149999999999842e+00,9.468809999999999718e+02
5.726149999999999629e+00,9.502740000000000009e+02
5.736150000000000304e+00,9.535309999999999491e+02
5.746150000000000091e+00,9.566399999999999864e+02
5.756149999999999878e+00,9.595929999999999609e+02
5.766149999999999665e+00,9.623849999999999909e+02
5.776150000000000340e+00,9.650170000000000528e+02
5.786150000000000126e+00,9.674940000000000282e+02
5.796149999999999913e+00,9.698250000000000455e+02
5.806149999999999700e+00,9.720240000000000009e+02
5.816150000000000375e+00,9.741069999999999709e+02
5.826150000000000162e+00,9.760929999999999609e+02
5.836149999999999949e+00,9.780049999999999955e+02
5.846149999999999736e+00,9.798669999999999618e+02
5.856150000000000411e+00,9.817039999999999509e+02
5.866150000000000198e+00,9.835420000000000300e+02
5.876149999999999984e+00,9.854070000000000391e+02
5.886149999999999771e+00,9.873229999999999791e+02
5.896149999999999558e+00,9.893150000000000546e+02
5.906150000000000233e+00,9.914039999999999964e+02
5.916150000000000020e+00,9.936079999999999472e+02
5.926149999999999807e+00,9.959439999999999600e+02
5.936149999999999594e+00,9.984230000000000018e+02
5.946150000000000269e+00,1.001049999999999955e+03
5.956150000000000055e+00,1.003840000000000032e+03
5.966149999999999842e+00,1.006789999999999964e+03
5.976149999999999629e+00,1.009879999999999995e+03
5.986150000000000304e+00,1.013120000000000005e+03
5.996150000000000091e+00,1.016490000000000009e+03
6.006149999999999878e+00,1.019980000000000018e+03
6.016149999999999665e+00,1.023559999999999945e+03
6.026150000000000340e+00,1.027220000000000027e+03
6.036150000000000126e+00,1.030930000000000064e+03
6.046149999999999913e+00,1.034660000000000082e+03
6.056149999999999700e+00,1.038400000000000091e+03
6.066150000000000375e+00,1.042119999999999891e+03
6.076150000000000162e+00,1.045789999999999964e+03
6.086149999999999949e+00,1.049400000000000091e+03
6.096149999999999736e+00,1.052920000000000073e+03
6.106150000000000411e+00,1.056349999999999909e+03
6.116150000000000198e+00,1.059670000000000073e+03
6.126149999999999984e+00,1.062869999999999891e+03
6.136149999999999771e+00,1.065960000000000036e+03
6.146149999999999558e+00,1.068940000000000055e+03
6.156150000000000233e+00,1.071809999999999945e+03
6.166150000000000020e+00,1.074589999999999918e+03
6.176149999999999807e+00,1.077289999999999964e+03
6.186149999999999594e+00,1.079930000000000064e+03
6.196150000000000269e+00,1.082529999999999973e+03
6.206150000000000055e+00,1.085109999999999900e+03
6.216149999999999842e+00,1.087690000000000055e+03
6.226149999999999629e+00,1.090299999999999955e+03
6.236150000000000304e+00,1.092960000000000036e+03
6.246150000000000091e+00,1.095690000000000055e+03
6.256149999999999878e+00,1.098500000000000000e+03
6.266149999999999665e+00,1.101410000000000082e+03
6.276150000000000340e+00,1.104420000000000073e+03


==> figs/Na5_fixed_dos.dat <==
x,y
-1.638489999999999946e-01,4.213519999999999754e+01
-1.538490000000000135e-01,3.940469999999999828e+01
-1.438490000000000046e-01,3.237619999999999720e+01
-1.338489999999999958e-01,2.430140000000000100e+01
-1.238490000000000008e-01,1.969569999999999865e+01
-1.138490000000000058e-01,2.314359999999999928e+01
-1.038489999999999969e-01,3.632139999999999702e+01
-9.384860000000000424e-02,5.386019999999999897e+01
-8.384859999999999536e-02,6.418070000000000164e+01
-7.384860000000000035e-02,5.907130000000000081e+01
-6.384860000000000535e-02,4.255599999999999739e+01
-5.384860000000000341e-02,2.618769999999999953e+01
-4.384860000000000146e-02,1.620060000000000144e+01
-3.384859999999999952e-02,1.258760000000000012e+01
-2.384860000000000105e-02,1.267890000000000050e+01
-1.384860000000000084e-02,1.190419999999999945e+01
-3.848550000000000061e-03,8.697770000000000223e+00
6.151450000000000147e-03,4.960910000000000153e+00
1.615139999999999978e-02,2.694700000000000095e+00
2.615140000000000173e-02,2.266350000000000087e+00
3.615140000000000020e-02,2.998209999999999820e+00
4.615140000000000214e-02,4.084609999999999630e+00
5.615139999999999715e-02,4.929149999999999920e+00
6.615139999999999909e-02,5.274869999999999948e+00
7.615139999999999409e-02,5.327160000000000117e+00
8.615140000000000298e-02,5.665110000000000312e+00
9.615139999999999798e-02,6.837480000000000224e+00
1.061509999999999954e-01,8.873480000000000700e+00
1.161510000000000042e-01,1.110779999999999923e+01
1.261510000000000131e-01,1.256209999999999916e+01
1.361509999999999942e-01,1.272879999999999967e+01
1.461510000000000031e-01,1.225919999999999987e+01
1.561510000000000120e-01,1.307419999999999938e+01
1.661509999999999931e-01,1.772210000000000107e+01
1.761510000000000020e-01,2.809929999999999950e+01
1.861510000000000109e-01,4.391919999999999646e+01
1.961509999999999920e-01,6.182419999999999760e+01
2.061510000000000009e-01,7.630849999999999511e+01
2.161510000000000098e-01,8.263760000000000616e+01
2.261509999999999909e-01,7.994480000000000075e+01
2.361509999999999998e-01,7.187269999999999470e+01
2.461510000000000087e-01,6.400910000000000366e+01
2.561510000000000176e-01,6.020300000000000296e+01
2.661510000000000264e-01,6.060949999999999704e+01
2.761509999999999798e-01,6.246090000000000231e+01
2.861509999999999887e-01,6.237669999999999959e+01
2.961509999999999976e-01,5.841519999999999868e+01
3.061510000000000065e-01,5.086580000000000013e+01
3.161510000000000153e-01,4.181170000000000186e+01
3.261510000000000242e-01,3.405890000000000128e+01
3.361509999999999776e-01,3.007639999999999958e+01
3.461509999999999865e-01,3.132460000000000022e+01
3.561509999999999954e-01,3.801830000000000354e+01
3.661510000000000042e-01,4.917690000000000339e+01
3.761510000000000131e-01,6.283509999999999707e+01
3.861510000000000220e-01,7.640540000000000020e+01
3.961509999999999754e-01,8.723480000000000700e+01
4.061509999999999843e-01,9.330389999999999873e+01
4.161509999999999931e-01,9.386140000000000327e+01
4.261510000000000020e-01,8.971330000000000382e+01
4.361510000000000109e-01,8.298340000000000316e+01
4.461510000000000198e-01,7.638599999999999568e+01
4.561509999999999732e-01,7.228140000000000498e+01
4.661509999999999820e-01,7.187709999999999866e+01
4.761509999999999909e-01,7.487330000000000041e+01
4.861509999999999998e-01,7.966100000000000136e+01
4.961510000000000087e-01,8.396970000000000312e+01
5.061510000000000176e-01,8.570730000000000359e+01
5.161510000000000264e-01,8.368720000000000425e+01
5.261510000000000353e-01,7.800069999999999482e+01
5.361510000000000442e-01,6.994140000000000157e+01
5.461510000000000531e-01,6.155570000000000164e+01
5.561509999999999510e-01,5.501610000000000156e+01
5.661509999999999598e-01,5.203739999999999810e+01
5.761509999999999687e-01,5.349199999999999733e+01
5.861509999999999776e-01,5.927879999999999683e+01
5.961509999999999865e-01,6.841419999999999391e+01
6.061509999999999954e-01,7.927580000000000382e+01
6.161510000000000042e-01,8.993269999999999698e+01
6.261510000000000131e-01,9.851099999999999568e+01
6.361510000000000220e-01,1.035469999999999970e+02
6.461510000000000309e-01,1.042770000000000010e+02
6.561510000000000398e-01,1.008089999999999975e+02
6.661510000000000487e-01,9.413899999999999579e+01
6.761509999999999465e-01,8.600390000000000157e+01
6.861509999999999554e-01,7.858839999999999293e+01
6.961509999999999643e-01,7.414669999999999561e+01
7.061509999999999732e-01,7.458920000000000528e+01
7.161509999999999820e-01,8.109590000000000032e+01
7.261509999999999909e-01,9.381619999999999493e+01
7.361509999999999998e-01,1.117189999999999941e+02
7.461510000000000087e-01,1.326599999999999966e+02
7.561510000000000176e-01,1.536990000000000123e+02
7.661510000000000264e-01,1.716560000000000059e+02
7.761510000000000353e-01,1.837959999999999923e+02
7.861510000000000442e-01,1.884730000000000132e+02
7.961510000000000531e-01,1.855349999999999966e+02
8.061509999999999510e-01,1.763629999999999995e+02
8.161509999999999598e-01,1.634950000000000045e+02
8.261509999999999687e-01,1.499749999999999943e+02
8.361509999999999776e-01,1.385889999999999986e+02
8.461509999999999865e-01,1.312379999999999995e+02
8.561509999999999954e-01,1.285860000000000127e+02
8.661510000000000042e-01,1.300459999999999923e+02
8.761510000000000131e-01,1.340670000000000073e+02
8.861510000000000220e-01,1.386069999999999993e+02
8.961510000000000309e-01,1.416500000000000057e+02
9.061510000000000398e-01,1.416560000000000059e+02
9.161510000000000487e-01,1.378499999999999943e+02
9.261509999999999465e-01,1.303249999999999886e+02
9.361509999999999554e-01,1.199569999999999936e+02
9.461509999999999643e-01,1.081869999999999976e+02
9.561509999999999732e-01,9.672239999999999327e+01
9.661509999999999820e-01,8.724209999999999354e+01
9.761509999999999909e-01,8.113630000000000564e+01
9.861509999999999998e-01,7.933520000000000039e+01
9.961510000000000087e-01,8.222310000000000230e+01
1.006150000000000100e+00,8.963129999999999598e+01
1.016150000000000109e+00,1.008919999999999959e+02
1.026149999999999896e+00,1.149309999999999974e+02
1.036149999999999904e+00,1.303899999999999864e+02
1.046149999999999913e+00,1.457630000000000052e+02
1.056149999999999922e+00,1.595480000000000018e+02
1.066149999999999931e+00,1.703990000000000009e+02
1.076149999999999940e+00,1.772719999999999914e+02
1.086149999999999949e+00,1.795430000000000064e+02
1.096149999999999958e+00,1.770850000000000080e+02
1.106149999999999967e+00,1.702880000000000109e+02
1.116149999999999975e+00,1.600190000000000055e+02
1.126149999999999984e+00,1.475200000000000102e+02
1.136149999999999993e+00,1.342680000000000007e+02
1.146150000000000002e+00,1.218020000000000067e+02
1.156150000000000011e+00,1.115480000000000018e+02
1.166150000000000020e+00,1.046560000000000059e+02
1.176150000000000029e+00,1.018659999999999997e+02
1.186150000000000038e+00,1.034270000000000067e+02
1.196150000000000047e+00,1.090589999999999975e+02
1.206150000000000055e+00,1.179849999999999994e+02
1.216150000000000064e+00,1.290209999999999866e+02
1.226150000000000073e+00,1.407309999999999945e+02
1.236150000000000082e+00,1.516140000000000043e+02
1.246150000000000091e+00,1.603199999999999932e+02
1.256150000000000100e+00,1.658480000000000132e+02
1.266150000000000109e+00,1.676980000000000075e+02
1.276149999999999896e+00,1.659519999999999982e+02
1.286149999999999904e+00,1.612539999999999907e+02
1.296149999999999913e+00,1.547079999999999984e+02
1.306149999999999922e+00,1.476930000000000121e+02
1.316149999999999931e+00,1.416440000000000055e+02
1.326149999999999940e+00,1.378209999999999980e+02
1.336149999999999949e+00,1.371160000000000139e+02
1.346149999999999958e+00,1.399199999999999875e+02
1.356149999999999967e+00,1.460699999999999932e+02
1.366149999999999975e+00,1.548820000000000050e+02
1.376149999999999984e+00,1.652539999999999907e+02
1.386149999999999993e+00,1.758230000000000075e+02
1.396150000000000002e+00,1.851589999999999918e+02
1.406150000000000011e+00,1.919499999999999886e+02
1.416150000000000020e+00,1.951750000000000114e+02
1.426150000000000029e+00,1.942210000000000036e+02
1.436150000000000038e+00,1.889509999999999934e+02
1.446150000000000047e+00,1.796949999999999932e+02
1.456150000000000055e+00,1.671949999999999932e+02
1.466150000000000064e+00,1.524900000000000091e+02
1.476150000000000073e+00,1.367839999999999918e+02
1.486150000000000082e+00,1.212960000000000065e+02
1.496150000000000091e+00,1.071340000000000003e+02
1.506150000000000100e+00,9.519660000000000366e+01
1.516150000000000109e+00,8.609999999999999432e+01
1.526149999999999896e+00,8.015930000000000177e+01
1.536149999999999904e+00,7.739289999999999736e+01
1.546149999999999913e+00,7.755719999999999459e+01
1.556149999999999922e+00,8.019809999999999661e+01
1.566149999999999931e+00,8.471059999999999945e+01
1.576149999999999940e+00,9.040139999999999532e+01
1.586149999999999949e+00,9.654879999999999995e+01
1.596149999999999958e+00,1.024569999999999936e+02
1.606149999999999967e+00,1.075060000000000002e+02
1.616149999999999975e+00,1.111899999999999977e+02
1.626149999999999984e+00,1.131479999999999961e+02
1.636149999999999993e+00,1.131869999999999976e+02
1.646150000000000002e+00,1.112860000000000014e+02
1.656150000000000011e+00,1.075969999999999942e+02
1.666150000000000020e+00,1.024260000000000019e+02
1.676150000000000029e+00,9.620919999999999561e+01
1.686150000000000038e+00,8.947390000000000043e+01
1.696150000000000047e+00,8.280140000000000100e+01
1.706150000000000055e+00,7.678050000000000352e+01
1.716150000000000064e+00,7.196359999999999957e+01
1.726150000000000073e+00,6.882460000000000377e+01
1.736150000000000082e+00,6.772090000000000032e+01
1.746150000000000091e+00,6.886299999999999955e+01
1.756150000000000100e+00,7.229250000000000398e+01
1.766150000000000109e+00,7.787160000000000082e+01
1.776149999999999896e+00,8.528499999999999659e+01
1.786149999999999904e+00,9.405849999999999511e+01
1.796149999999999913e+00,1.035909999999999940e+02
1.806149999999999922e+00,1.132060000000000031e+02
1.816149999999999931e+00,1.222049999999999983e+02
1.826149999999999940e+00,1.299410000000000025e+02
1.836149999999999949e+00,1.358820000000000050e+02
1.846149999999999958e+00,1.396649999999999920e+02
1.856149999999999967e+00,1.411430000000000007e+02
1.866149999999999975e+00,1.403979999999999961e+02
1.876149999999999984e+00,1.377359999999999900e+02
1.886149999999999993e+00,1.336490000000000009e+02
1.896150000000000002e+00,1.287669999999999959e+02
1.906150000000000011e+00,1.237750000000000057e+02
1.916150000000000020e+00,1.193449999999999989e+02
1.926150000000000029e+00,1.160550000000000068e+02
1.936150000000000038e+00,1.143280000000000030e+02
1.946150000000000047e+00,1.143859999999999957e+02
1.956150000000000055e+00,1.162330000000000041e+02
1.966150000000000064e+00,1.196599999999999966e+02
1.976150000000000073e+00,1.242680000000000007e+02
1.986150000000000082e+00,1.295200000000000102e+02
1.996150000000000091e+00,1.347969999999999970e+02
2.006149999999999878e+00,1.394699999999999989e+02
2.016150000000000109e+00,1.429629999999999939e+02
2.026149999999999896e+00,1.448079999999999927e+02
2.036150000000000126e+00,1.446970000000000027e+02
2.046149999999999913e+00,1.425039999999999907e+02
2.056150000000000144e+00,1.382980000000000018e+02
2.066149999999999931e+00,1.323319999999999936e+02
2.076150000000000162e+00,1.250139999999999958e+02
2.086149999999999949e+00,1.168750000000000000e+02
2.096150000000000180e+00,1.085150000000000006e+02
2.106149999999999967e+00,1.005589999999999975e+02
2.116150000000000198e+00,9.360620000000000118e+01
2.126149999999999984e+00,8.818859999999999388e+01
2.136150000000000215e+00,8.473730000000000473e+01
2.146150000000000002e+00,8.355790000000000362e+01
2.156149999999999789e+00,8.481619999999999493e+01
2.166150000000000020e+00,8.853220000000000312e+01
2.176149999999999807e+00,9.458320000000000505e+01
2.186150000000000038e+00,1.027129999999999939e+02
2.196149999999999824e+00,1.125480000000000018e+02
2.206150000000000055e+00,1.236149999999999949e+02
2.216149999999999842e+00,1.353710000000000093e+02
2.226150000000000073e+00,1.472270000000000039e+02
2.236149999999999860e+00,1.585800000000000125e+02
2.246150000000000091e+00,1.688499999999999943e+02
2.256149999999999878e+00,1.775080000000000098e+02
2.266150000000000109e+00,1.841109999999999900e+02
2.276149999999999896e+00,1.883280000000000030e+02
2.286150000000000126e+00,1.899650000000000034e+02
2.296149999999999913e+00,1.889739999999999895e+02
2.306150000000000144e+00,1.854600000000000080e+02
2.316149999999999931e+00,1.796769999999999925e+02
2.326150000000000162e+00,1.720109999999999957e+02
2.336149999999999949e+00,1.629569999999999936e+02
2.346150000000000180e+00,1.530879999999999939e+02
2.356149999999999967e+00,1.430190000000000055e+02
2.366150000000000198e+00,1.333679999999999950e+02
2.376149999999999984e+00,1.247199999999999989e+02
2.386150000000000215e+00,1.175879999999999939e+02
2.396150000000000002e+00,1.123820000000000050e+02
2.406149999999999789e+00,1.093829999999999956e+02
2.416150000000000020e+00,1.087270000000000039e+02
2.426149999999999807e+00,1.103910000000000053e+02
2.436150000000000038e+00,1.141989999999999981e+02
2.446149999999999824e+00,1.198289999999999935e+02
2.456150000000000055e+00,1.268349999999999937e+02
2.466149999999999842e+00,1.346810000000000116e+02
2.476150000000000073e+00,1.427750000000000057e+02
2.486149999999999860e+00,1.505140000000000100e+02
2.496150000000000091e+00,1.573329999999999984e+02
2.506149999999999878e+00,1.627500000000000000e+02
2.516150000000000109e+00,1.664039999999999964e+02
2.526149999999999896e+00,1.680840000000000032e+02
2.536150000000000126e+00,1.677529999999999859e+02
2.546149999999999913e+00,1.655480000000000018e+02
2.556150000000000144e+00,1.617669999999999959e+02
2.566149999999999931e+00,1.568509999999999991e+02
2.576150000000000162e+00,1.513389999999999986e+02
2.586149999999999949e+00,1.458269999999999982e+02
2.596150000000000180e+00,1.409170000000000016e+02
2.606149999999999967e+00,1.371630000000000109e+02
2.616150000000000198e+00,1.350300000000000011e+02
2.626149999999999984e+00,1.348520000000000039e+02
2.636150000000000215e+00,1.368050000000000068e+02
2.646150000000000002e+00,1.408940000000000055e+02
2.656149999999999789e+00,1.469509999999999934e+02
2.666150000000000020e+00,1.546450000000000102e+02
2.676149999999999807e+00,1.635099999999999909e+02
2.686150000000000038e+00,1.729759999999999991e+02
2.696149999999999824e+00,1.824139999999999873e+02
2.706150000000000055e+00,1.911800000000000068e+02
2.716149999999999842e+00,1.986639999999999873e+02
2.726150000000000073e+00,2.043309999999999889e+02
2.736149999999999860e+00,2.077649999999999864e+02
2.746150000000000091e+00,2.086920000000000073e+02
2.756149999999999878e+00,2.070029999999999859e+02
2.766150000000000109e+00,2.027589999999999861e+02
2.776149999999999896e+00,1.961850000000000023e+02
2.786150000000000126e+00,1.876529999999999916e+02
2.796149999999999913e+00,1.776550000000000011e+02
2.806150000000000144e+00,1.667669999999999959e+02
2.816149999999999931e+00,1.556140000000000043e+02
2.826150000000000162e+00,1.448269999999999982e+02
2.836149999999999949e+00,1.350070000000000050e+02
2.846150000000000180e+00,1.266919999999999931e+02
2.856149999999999967e+00,1.203289999999999935e+02
2.866150000000000198e+00,1.162480000000000047e+02
2.876149999999999984e+00,1.146569999999999965e+02
2.886150000000000215e+00,1.156260000000000048e+02
2.896150000000000002e+00,1.190960000000000036e+02
2.906149999999999789e+00,1.248780000000000001e+02
2.916150000000000020e+00,1.326699999999999875e+02
2.926149999999999807e+00,1.420699999999999932e+02
2.936150000000000038e+00,1.525989999999999895e+02
2.946149999999999824e+00,1.637249999999999943e+02
2.956150000000000055e+00,1.748870000000000005e+02
2.966149999999999842e+00,1.855240000000000009e+02
2.976150000000000073e+00,1.951040000000000134e+02
2.986149999999999860e+00,2.031510000000000105e+02
2.996150000000000091e+00,2.092659999999999911e+02
3.006149999999999878e+00,2.131529999999999916e+02
3.016150000000000109e+00,2.146320000000000050e+02
3.026149999999999896e+00,2.136459999999999866e+02
3.036150000000000126e+00,2.102669999999999959e+02
3.046149999999999913e+00,2.046860000000000070e+02
3.056150000000000144e+00,1.972069999999999936e+02
3.066149999999999931e+00,1.882189999999999941e+02
3.076150000000000162e+00,1.781829999999999927e+02
3.086149999999999949e+00,1.675949999999999989e+02
3.096150000000000180e+00,1.569660000000000082e+02
3.106149999999999967e+00,1.467870000000000061e+02
3.116150000000000198e+00,1.375060000000000002e+02
3.126149999999999984e+00,1.295049999999999955e+02
3.136150000000000215e+00,1.230789999999999935e+02
3.146150000000000002e+00,1.184249999999999972e+02
3.156149999999999789e+00,1.156370000000000005e+02
3.166150000000000020e+00,1.146979999999999933e+02
3.176149999999999807e+00,1.154929999999999950e+02
3.186150000000000038e+00,1.178089999999999975e+02
3.196149999999999824e+00,1.213599999999999994e+02
3.206150000000000055e+00,1.257980000000000018e+02
3.216149999999999842e+00,1.307369999999999948e+02
3.226150000000000073e+00,1.357769999999999868e+02
3.236149999999999860e+00,1.405260000000000105e+02
3.246150000000000091e+00,1.446239999999999952e+02
3.256149999999999878e+00,1.477649999999999864e+02
3.266150000000000109e+00,1.497150000000000034e+02
3.276149999999999896e+00,1.503220000000000027e+02
3.286150000000000126e+00,1.495289999999999964e+02
3.296149999999999913e+00,1.473789999999999907e+02
3.306150000000000144e+00,1.440060000000000002e+02
3.316149999999999931e+00,1.396320000000000050e+02
3.326150000000000162e+00,1.345540000000000020e+02
3.336149999999999949e+00,1.291279999999999859e+02
3.346150000000000180e+00,1.237450000000000045e+02
3.356149999999999967e+00,1.188130000000000024e+02
3.366150000000000198e+00,1.147339999999999947e+02
3.376149999999999984e+00,1.118820000000000050e+02
3.386150000000000215e+00,1.105769999999999982e+02
3.396150000000000002e+00,1.110739999999999981e+02
3.406149999999999789e+00,1.135439999999999969e+02
3.416150000000000020e+00,1.180589999999999975e+02
3.426149999999999807e+00,1.245919999999999987e+02
3.436150000000000038e+00,1.330089999999999861e+02
3.446149999999999824e+00,1.430749999999999886e+02
3.456150000000000055e+00,1.544619999999999891e+02
3.466149999999999842e+00,1.667589999999999861e+02
3.476150000000000073e+00,1.794989999999999952e+02
3.486149999999999860e+00,1.921750000000000114e+02
3.496150000000000091e+00,2.042680000000000007e+02
3.506149999999999878e+00,2.152760000000000105e+02
3.516150000000000109e+00,2.247439999999999998e+02
3.526149999999999896e+00,2.322889999999999873e+02
3.536150000000000126e+00,2.376229999999999905e+02
3.546149999999999913e+00,2.405749999999999886e+02
3.556150000000000144e+00,2.411009999999999991e+02
3.566149999999999931e+00,2.392880000000000109e+02
3.576150000000000162e+00,2.353540000000000134e+02
3.586149999999999949e+00,2.296330000000000098e+02
3.596150000000000180e+00,2.225589999999999975e+02
3.606149999999999967e+00,2.146419999999999959e+02
3.616150000000000198e+00,2.064360000000000070e+02
3.626149999999999984e+00,1.985099999999999909e+02
3.636150000000000215e+00,1.914149999999999920e+02
3.646150000000000002e+00,1.856550000000000011e+02
3.656149999999999789e+00,1.816560000000000059e+02
3.666150000000000020e+00,1.797450000000000045e+02
3.676149999999999807e+00,1.801330000000000098e+02
3.686150000000000038e+00,1.829029999999999916e+02
3.696149999999999824e+00,1.880060000000000002e+02
3.706150000000000055e+00,1.952669999999999959e+02
3.716149999999999842e+00,2.043899999999999864e+02
3.726150000000000073e+00,2.149759999999999991e+02
3.736149999999999860e+00,2.265459999999999923e+02
3.746150000000000091e+00,2.385620000000000118e+02
3.756149999999999878e+00,2.504569999999999936e+02
3.766150000000000109e+00,2.616630000000000109e+02
3.776149999999999896e+00,2.716440000000000055e+02
3.786150000000000126e+00,2.799169999999999732e+02
3.796149999999999913e+00,2.860840000000000032e+02
3.806150000000000144e+00,2.898480000000000132e+02
3.816149999999999931e+00,2.910280000000000200e+02
3.826150000000000162e+00,2.895710000000000264e+02
3.836149999999999949e+00,2.855500000000000114e+02
3.846150000000000180e+00,2.791619999999999777e+02
3.856149999999999967e+00,2.707189999999999941e+02
3.866150000000000198e+00,2.606240000000000236e+02
3.876149999999999984e+00,2.493590000000000089e+02
3.886150000000000215e+00,2.374559999999999889e+02
3.896150000000000002e+00,2.254710000000000036e+02
3.906149999999999789e+00,2.139600000000000080e+02
3.916150000000000020e+00,2.034509999999999934e+02
3.926149999999999807e+00,1.944259999999999877e+02
3.936150000000000038e+00,1.872930000000000064e+02
3.946149999999999824e+00,1.823799999999999955e+02
3.956150000000000055e+00,1.799139999999999873e+02
3.966149999999999842e+00,1.800209999999999866e+02
3.976150000000000073e+00,1.827179999999999893e+02
3.986149999999999860e+00,1.879180000000000064e+02
3.996150000000000091e+00,1.954319999999999879e+02
4.006149999999999878e+00,2.049819999999999993e+02
4.016149999999999665e+00,2.162079999999999984e+02
4.026150000000000340e+00,2.286850000000000023e+02
4.036150000000000126e+00,2.419399999999999977e+02
4.046149999999999913e+00,2.554679999999999893e+02
4.056149999999999700e+00,2.687520000000000095e+02
4.066150000000000375e+00,2.812830000000000155e+02
4.076150000000000162e+00,2.925799999999999841e+02
4.086149999999999949e+00,3.022040000000000077e+02
4.096149999999999736e+00,3.097789999999999964e+02
4.106150000000000411e+00,3.150029999999999859e+02
4.116150000000000198e+00,3.176600000000000250e+02
4.126149999999999984e+00,3.176290000000000191e+02
4.136149999999999771e+00,3.148849999999999909e+02
4.146149999999999558e+00,3.095009999999999764e+02
4.156150000000000233e+00,3.016460000000000150e+02
4.166150000000000020e+00,2.915710000000000264e+02
4.176149999999999807e+00,2.796050000000000182e+02
4.186149999999999594e+00,2.661370000000000005e+02
4.196150000000000269e+00,2.516030000000000086e+02
4.206150000000000055e+00,2.364670000000000130e+02
4.216149999999999842e+00,2.212079999999999984e+02
4.226149999999999629e+00,2.062940000000000111e+02
4.236150000000000304e+00,1.921769999999999925e+02
4.246150000000000091e+00,1.792669999999999959e+02
4.256149999999999878e+00,1.679259999999999877e+02
4.266149999999999665e+00,1.584530000000000030e+02
4.276150000000000340e+00,1.510759999999999934e+02
4.286150000000000126e+00,1.459430000000000121e+02
4.296149999999999913e+00,1.431210000000000093e+02
4.306149999999999700e+00,1.425929999999999893e+02
4.316150000000000375e+00,1.442589999999999861e+02
4.326150000000000162e+00,1.479399999999999977e+02
4.336149999999999949e+00,1.533859999999999957e+02
4.346149999999999736e+00,1.602860000000000014e+02
4.356150000000000411e+00,1.682789999999999964e+02
4.366150000000000198e+00,1.769730000000000132e+02
4.376149999999999984e+00,1.859569999999999936e+02
4.386149999999999771e+00,1.948240000000000123e+02
4.396149999999999558e+00,2.031860000000000070e+02
4.406150000000000233e+00,2.106970000000000027e+02
4.416150000000000020e+00,2.170670000000000073e+02
4.426149999999999807e+00,2.220759999999999934e+02
4.436149999999999594e+00,2.255879999999999939e+02
4.446150000000000269e+00,2.275589999999999975e+02
4.456150000000000055e+00,2.280349999999999966e+02
4.466149999999999842e+00,2.271510000000000105e+02
4.476149999999999629e+00,2.251270000000000095e+02
4.486150000000000304e+00,2.222479999999999905e+02
4.496150000000000091e+00,2.188540000000000134e+02
4.506149999999999878e+00,2.153170000000000073e+02
4.516149999999999665e+00,2.120190000000000055e+02
4.526150000000000340e+00,2.093300000000000125e+02
4.536150000000000126e+00,2.075840000000000032e+02
4.546149999999999913e+00,2.070639999999999930e+02
4.556149999999999700e+00,2.079799999999999898e+02
4.566150000000000375e+00,2.104550000000000125e+02
4.576150000000000162e+00,2.145240000000000009e+02
4.586149999999999949e+00,2.201220000000000141e+02
4.596149999999999736e+00,2.270929999999999893e+02
4.606150000000000411e+00,2.351930000000000121e+02
4.616150000000000198e+00,2.441020000000000039e+02
4.626149999999999984e+00,2.534449999999999932e+02
4.636149999999999771e+00,2.628029999999999973e+02
4.646149999999999558e+00,2.717409999999999854e+02
4.656150000000000233e+00,2.798269999999999982e+02
4.666150000000000020e+00,2.866510000000000105e+02
4.676149999999999807e+00,2.918500000000000227e+02
4.686149999999999594e+00,2.951229999999999905e+02
4.696150000000000269e+00,2.962450000000000045e+02
4.706150000000000055e+00,2.950779999999999745e+02
4.716149999999999842e+00,2.915760000000000218e+02
4.726149999999999629e+00,2.857880000000000109e+02
4.736150000000000304e+00,2.778530000000000086e+02
4.746150000000000091e+00,2.679950000000000045e+02
4.756149999999999878e+00,2.565070000000000050e+02
4.766149999999999665e+00,2.437429999999999950e+02
4.776150000000000340e+00,2.300999999999999943e+02
4.786150000000000126e+00,2.160010000000000048e+02
4.796149999999999913e+00,2.018770000000000095e+02
4.806149999999999700e+00,1.881560000000000059e+02
4.816150000000000375e+00,1.752410000000000139e+02
4.826150000000000162e+00,1.635010000000000048e+02
4.836149999999999949e+00,1.532609999999999957e+02
4.846149999999999736e+00,1.447899999999999920e+02
4.856150000000000411e+00,1.382990000000000066e+02
4.866150000000000198e+00,1.339339999999999975e+02
4.876149999999999984e+00,1.317740000000000009e+02
4.886149999999999771e+00,1.318350000000000080e+02
4.896149999999999558e+00,1.340670000000000073e+02
4.906150000000000233e+00,1.383619999999999948e+02
4.916150000000000020e+00,1.445540000000000020e+02
4.926149999999999807e+00,1.524259999999999877e+02
4.936149999999999594e+00,1.617189999999999941e+02
4.946150000000000269e+00,1.721349999999999909e+02
4.956150000000000055e+00,1.833489999999999895e+02
4.966149999999999842e+00,1.950149999999999864e+02
4.976149999999999629e+00,2.067779999999999916e+02
4.986150000000000304e+00,2.182810000000000059e+02
4.996150000000000091e+00,2.291769999999999925e+02
5.006149999999999878e+00,2.391430000000000007e+02
5.016149999999999665e+00,2.478830000000000098e+02
5.026150000000000340e+00,2.551430000000000007e+02
5.036150000000000126e+00,2.607180000000000177e+02
5.046149999999999913e+00,2.644610000000000127e+02
5.056149999999999700e+00,2.662860000000000014e+02
5.066150000000000375e+00,2.661709999999999923e+02
5.076150000000000162e+00,2.641630000000000109e+02
5.086149999999999949e+00,2.603750000000000000e+02
5.096149999999999736e+00,2.549840000000000089e+02
5.106150000000000411e+00,2.482199999999999989e+02
5.116150000000000198e+00,2.403660000000000139e+02
5.126149999999999984e+00,2.317419999999999902e+02
5.136149999999999771e+00,2.226959999999999980e+02
5.146149999999999558e+00,2.135910000000000082e+02
5.156150000000000233e+00,2.047909999999999968e+02
5.166150000000000020e+00,1.966479999999999961e+02
5.176149999999999807e+00,1.894890000000000043e+02
5.186149999999999594e+00,1.836020000000000039e+02
5.196150000000000269e+00,1.792270000000000039e+02
5.206150000000000055e+00,1.765399999999999920e+02
5.216149999999999842e+00,1.756539999999999964e+02
5.226149999999999629e+00,1.766069999999999993e+02
5.236150000000000304e+00,1.793619999999999948e+02
5.246150000000000091e+00,1.838069999999999879e+02
5.256149999999999878e+00,1.897580000000000098e+02
5.266149999999999665e+00,1.969679999999999893e+02
5.276150000000000340e+00,2.051349999999999909e+02
5.286150000000000126e+00,2.139170000000000016e+02
5.296149999999999913e+00,2.229430000000000121e+02
5.306149999999999700e+00,2.318340000000000032e+02
5.316150000000000375e+00,2.402170000000000130e+02
5.326150000000000162e+00,2.477470000000000141e+02
5.336149999999999949e+00,2.541200000000000045e+02
5.346149999999999736e+00,2.590899999999999750e+02
5.356150000000000411e+00,2.624830000000000041e+02
5.366150000000000198e+00,2.642040000000000077e+02
5.376149999999999984e+00,2.642440000000000282e+02
5.386149999999999771e+00,2.626809999999999832e+02
5.396149999999999558e+00,2.596759999999999877e+02
5.406150000000000233e+00,2.554679999999999893e+02
5.416150000000000020e+00,2.503590000000000089e+02
5.426149999999999807e+00,2.447040000000000077e+02
5.436149999999999594e+00,2.388909999999999911e+02
5.446150000000000269e+00,2.333220000000000027e+02
5.456150000000000055e+00,2.283990000000000009e+02
5.466149999999999842e+00,2.244970000000000141e+02
5.476149999999999629e+00,2.219540000000000077e+02
5.486150000000000304e+00,2.210519999999999925e+02
5.496150000000000091e+00,2.220020000000000095e+02
5.506149999999999878e+00,2.249389999999999930e+02
5.516149999999999665e+00,2.299139999999999873e+02
5.526150000000000340e+00,2.368870000000000005e+02
5.536150000000000126e+00,2.457359999999999900e+02
5.546149999999999913e+00,2.562559999999999718e+02
5.556149999999999700e+00,2.681659999999999968e+02
5.566150000000000375e+00,2.811250000000000000e+02
5.576150000000000162e+00,2.947400000000000091e+02
5.586149999999999949e+00,3.085830000000000268e+02
5.596149999999999736e+00,3.222060000000000173e+02
5.606150000000000411e+00,3.351589999999999918e+02
5.616150000000000198e+00,3.470049999999999955e+02
5.626149999999999984e+00,3.573389999999999986e+02
5.636149999999999771e+00,3.658000000000000114e+02
5.646149999999999558e+00,3.720840000000000032e+02
5.656150000000000233e+00,3.759569999999999936e+02
5.666150000000000020e+00,3.772610000000000241e+02
5.676149999999999807e+00,3.759230000000000018e+02
5.686149999999999594e+00,3.719519999999999982e+02
5.696150000000000269e+00,3.654399999999999977e+02
5.706150000000000055e+00,3.565609999999999786e+02
5.716149999999999842e+00,3.455600000000000023e+02
5.726149999999999629e+00,3.327470000000000141e+02
5.736150000000000304e+00,3.184839999999999804e+02
5.746150000000000091e+00,3.031759999999999877e+02
5.756149999999999878e+00,2.872540000000000191e+02
5.766149999999999665e+00,2.711630000000000109e+02
5.776150000000000340e+00,2.553480000000000132e+02
5.786150000000000126e+00,2.402429999999999950e+02
5.796149999999999913e+00,2.262580000000000098e+02
5.806149999999999700e+00,2.137659999999999911e+02
5.816150000000000375e+00,2.030970000000000084e+02
5.826150000000000162e+00,1.945300000000000011e+02
5.836149999999999949e+00,1.882839999999999918e+02
5.846149999999999736e+00,1.845159999999999911e+02
5.856150000000000411e+00,1.833170000000000073e+02
5.866150000000000198e+00,1.847100000000000080e+02
5.876149999999999984e+00,1.886519999999999868e+02
5.886149999999999771e+00,1.950320000000000107e+02
5.896149999999999558e+00,2.036759999999999877e+02
5.906150000000000233e+00,2.143509999999999991e+02
5.916150000000000020e+00,2.267690000000000055e+02
5.926149999999999807e+00,2.405960000000000036e+02
5.936149999999999594e+00,2.554590000000000032e+02
5.946150000000000269e+00,2.709549999999999841e+02
5.956150000000000055e+00,2.866610000000000014e+02
5.966149999999999842e+00,3.021499999999999773e+02
5.976149999999999629e+00,3.169959999999999809e+02
5.986150000000000304e+00,3.307930000000000064e+02
5.996150000000000091e+00,3.431659999999999968e+02
6.006149999999999878e+00,3.537810000000000059e+02
6.016149999999999665e+00,3.623580000000000041e+02
6.026150000000000340e+00,3.686820000000000164e+02
6.036150000000000126e+00,3.726089999999999804e+02
6.046149999999999913e+00,3.740729999999999791e+02
6.056149999999999700e+00,3.730880000000000223e+02
6.066150000000000375e+00,3.697490000000000236e+02
6.076150000000000162e+00,3.642330000000000041e+02
6.086149999999999949e+00,3.567880000000000109e+02
6.096149999999999736e+00,3.477289999999999850e+02
6.106150000000000411e+00,3.374259999999999877e+02
6.116150000000000198e+00,3.262900000000000205e+02
6.126149999999999984e+00,3.147620000000000005e+02
6.136149999999999771e+00,3.032939999999999827e+02
6.146149999999999558e+00,2.923349999999999795e+02
6.156150000000000233e+00,2.823129999999999882e+02
6.166150000000000020e+00,2.736179999999999950e+02
6.176149999999999807e+00,2.665889999999999986e+02
6.186149999999999594e+00,2.615000000000000000e+02
6.196150000000000269e+00,2.585480000000000018e+02
6.206150000000000055e+00,2.578460000000000036e+02
6.216149999999999842e+00,2.594180000000000064e+02
6.226149999999999629e+00,2.631920000000000073e+02
6.236150000000000304e+00,2.690110000000000241e+02
6.246150000000000091e+00,2.766270000000000095e+02
6.256149999999999878e+00,2.857219999999999800e+02
6.266149999999999665e+00,2.959100000000000250e+02
6.276150000000000340e+00,3.067590000000000146e+02


==> figs/Na5_fixed_dos_shifts.dat <==
x
-1.000861754999999992e-01
-3.632379926100000322e-02
2.743857697599999881e-02
9.120095321399999955e-02
1.549633294499999925e-01
2.187257056899999941e-01
2.824880819300000234e-01
3.462504581599999964e-01
4.100128344000000258e-01
4.737752106399999996e-01
5.375375868799999735e-01
6.012999631100000020e-01
6.650623393500000313e-01
7.288247155899999496e-01
7.925870918299999790e-01
8.563494680700000083e-01
9.201118443000000369e-01
9.838742205399999552e-01
1.047636596800000097e+00
1.111398973000000012e+00
1.175161349299999936e+00
1.238923725500000073e+00
1.302686101699999988e+00
1.366448477999999911e+00
1.430210854200000048e+00
1.493973230399999963e+00
1.557735606700000108e+00
1.621497982900000023e+00
1.685260359199999947e+00
1.749022735400000084e+00
1.812785111599999999e+00
1.876547487899999922e+00
1.940309864100000059e+00
2.004072240300000196e+00
2.067834616599999897e+00
2.131596992800000034e+00
2.195359369100000180e+00
2.259121745299999873e+00
2.322884121500000010e+00
2.386646497800000155e+00
2.450408873999999848e+00
2.514171250199999985e+00
2.577933626500000130e+00
2.641696002699999823e+00
2.705458378999999969e+00
2.769220755200000106e+00
2.832983131399999799e+00
2.896745507699999944e+00
2.960507883900000081e+00
3.024270260100000218e+00
3.088032636399999920e+00
3.151795012600000057e+00
3.215557388900000202e+00
3.279319765099999895e+00
3.343082141300000032e+00
3.406844517600000177e+00
3.470606893799999870e+00
3.534369270000000007e+00
3.598131646300000153e+00
3.661894022499999846e+00
3.725656398799999991e+00
3.789418775000000128e+00
3.853181151199999821e+00
3.916943527499999966e+00
3.980705903700000103e+00
4.044468279900000240e+00
4.108230656199999942e+00
4.171993032399999635e+00
4.235755408700000224e+00
4.299517784899999917e+00
4.363280161099999610e+00
4.427042537400000199e+00
4.490804913599999892e+00
4.554567289799999585e+00
4.618329666100000175e+00
4.682092042299999868e+00
4.745854418599999569e+00
4.809616794800000150e+00
4.873379170999999843e+00
4.937141547300000433e+00
5.000903923500000126e+00
5.064666299699999819e+00
5.128428676000000408e+00
5.192191052200000101e+00
5.255953428499999802e+00
5.319715804700000383e+00
5.383478180900000076e+00
5.447240557199999778e+00
5.511002933400000359e+00
5.574765309600000052e+00
5.638527685899999753e+00
5.702290062100000334e+00
5.766052438400000035e+00
5.829814814599999728e+00
5.893577190800000309e+00
5.957339567100000011e+00
6.021101943299999704e+00
6.084864319600000293e+00
6.148626695799999986e+00
6.212389071999999679e+00


==> figs/Na5_fixed_kmeans_shifts.dat <==
x
-1.639247267600000002e-01
-5.271777967400000098e-02
7.986515928500000083e-02
1.908356257200000128e-01
2.723883596100000193e-01
3.688611001600000106e-01
4.416355725400000209e-01
5.506069086999999529e-01
6.240408138999999910e-01
6.872829641900000119e-01
7.850262539400000295e-01
8.490821150399999739e-01
9.044411187999999990e-01
1.015834205099999998e+00
1.094374049900000090e+00
1.171807178599999943e+00
1.259539227799999939e+00
1.325847618300000086e+00
1.379928478799999914e+00
1.425537214500000038e+00
1.484167688999999957e+00
1.554999991100000090e+00
1.634222355899999979e+00
1.712734145900000060e+00
1.841985435300000029e+00
1.908741943499999927e+00
1.952136657400000086e+00
2.000348008700000069e+00
2.059426926099999999e+00
2.160677500199999823e+00
2.242824775199999898e+00
2.309422300400000072e+00
2.369569848599999862e+00
2.444444411000000095e+00
2.523086592499999892e+00
2.597811170399999980e+00
2.670436098400000180e+00
2.739122956200000125e+00
2.822006169799999853e+00
2.903325978399999840e+00
2.974724752599999800e+00
3.030632872099999986e+00
3.077302715300000102e+00
3.138083441000000029e+00
3.199980573299999964e+00
3.266359578399999908e+00
3.358480821300000141e+00
3.422827105700000150e+00
3.492208346399999996e+00
3.581063629199999987e+00
3.660523453999999788e+00
3.746597702799999929e+00
3.819081553699999798e+00
3.893612543999999787e+00
3.956426950300000023e+00
4.013508805499999887e+00
4.065857488799999864e+00
4.109478818900000441e+00
4.159668217700000170e+00
4.226909384299999850e+00
4.286668140999999821e+00
4.359787580499999926e+00
4.453742925700000299e+00
4.515748331600000220e+00
4.565348475799999584e+00
4.598185746499999560e+00
4.637524541700000391e+00
4.691278333699999692e+00
4.752518956200000311e+00
4.822420859100000179e+00
4.906838965300000410e+00
4.969952312800000271e+00
5.026347852899999857e+00
5.061962847300000234e+00
5.084081670499999817e+00
5.125304374199999735e+00
5.168585109100000352e+00
5.214886200399999616e+00
5.256941342200000200e+00
5.310828631499999730e+00
5.397093678500000102e+00
5.453270198700000293e+00
5.492049271099999963e+00
5.542041047899999739e+00
5.579252937899999765e+00
5.604624543899999978e+00
5.629826249399999760e+00
5.655905971100000151e+00
5.683990690499999943e+00
5.708160998100000327e+00
5.749785505800000251e+00
5.838683164399999903e+00
5.907061389399999918e+00
5.977947658399999753e+00
6.023800980799999927e+00
6.051435755400000005e+00
6.091712413699999829e+00
6.125226686200000437e+00
6.144484042900000276e+00
6.206598789200000077e+00


==> figs/Na5_fixed_waterfall.dat <==
x,y1,y2
0.000000000000000000e+00,-1.332636265375574558e+00,-1.332636265375574558e+00
1.000000000000000000e+00,-6.861725458547274670e+00,-7.268000418110190708e+00
2.000000000000000000e+00,-1.099024436560927320e+01,-1.100149494407944317e+01
3.000000000000000000e+00,-1.262684310256320330e+01,-1.244357067409917050e+01
4.000000000000000000e+00,-1.296145792128360164e+01,-1.170163391583412249e+01
5.000000000000000000e+00,-1.267611584613461773e+01,-1.229130820889160169e+01
6.000000000000000000e+00,-1.263424334723821474e+01,-1.273530123621129562e+01
7.000000000000000000e+00,-1.287955834621446094e+01,-1.172671563386251314e+01
8.000000000000000000e+00,-1.284222314452996905e+01,-1.184846353936740471e+01
9.000000000000000000e+00,-1.289472390161681936e+01,-1.109274007567738707e+01


==> figs/SWNT66_768_fixed_big_cluster_conv.dat <==
x,y1,y2,y3,y4
-1.399426352799999940e+00,-5.319697756376529973e+00,-1.340690566973615638e+01,-1.322953103952420406e+01,-1.330550697344380318e+01
-1.399426168199999987e+00,-5.070791619172988263e+00,-1.323680395531446941e+01,-1.304574103399725260e+01,-1.355287226443788384e+01
-1.396426456399999960e+00,-9.216923764055730217e+00,-1.324336973348015078e+01,-1.304835238317353685e+01,-1.319885831197657744e+01
-1.396426256999999893e+00,-8.431271778175814191e+00,-1.316212098244315776e+01,-1.323694185850117933e+01,-1.311196374766696593e+01
-1.396409792200000055e+00,-8.954821138241221945e+00,-1.316979132899509608e+01,-1.264570162849431156e+01,-1.311816601268147409e+01
-1.396409605699999945e+00,-9.034239110988224297e+00,-1.327012398079080313e+01,-1.260840574037002426e+01,-1.336009169114194073e+01
-1.393883342699999917e+00,-5.843071318064863462e+00,-9.181248411098176021e+00,-1.302792035813865290e+01,-1.376600166650622192e+01
-1.393507892699999973e+00,-5.742435042022073333e+00,-9.573107378973579884e+00,-1.311481688761076825e+01,-1.346501035028588866e+01
-1.390651900399999974e+00,-4.760685469037892581e+00,-1.373000023944859116e+01,-1.352078074592798629e+01,-1.338108020841325185e+01
-1.390651839300000026e+00,-4.911450107838708057e+00,-1.334357296525246817e+01,-1.319325028081659923e+01,-1.342762527042297371e+01
-1.390651699700000021e+00,-4.621633338105216815e+00,-1.354590151405370513e+01,-1.356112775858366604e+01,-1.366200391745580411e+01
-1.390651649100000053e+00,-4.842135884555787584e+00,-1.334581254184854515e+01,-1.357333070734585867e+01,-1.359960871313786868e+01
-1.388966667200000060e+00,-5.335209479034077162e+00,-1.204010644594475998e+01,-1.362094753285604654e+01,-1.354116902805765044e+01
-1.388966634600000027e+00,-4.907756014341127404e+00,-1.211070948904244027e+01,-1.337821861684079749e+01,-1.362928390701254777e+01
-1.388966625199999916e+00,-5.047991108543601335e+00,-1.203904393187647592e+01,-1.372560645863659623e+01,-1.356452802194686313e+01
-1.388966583400000010e+00,-5.303445291440388232e+00,-1.209232520283602241e+01,-1.352367732570838754e+01,-1.351488449290614291e+01
-1.387633771800000027e+00,-5.670361155425677424e+00,-1.212158003809366136e+01,-1.369600156077897957e+01,-1.360719016288688543e+01
-1.387633763900000039e+00,-6.865683787190690168e+00,-1.212223130060960585e+01,-1.308985262251858472e+01,-1.348186141460186604e+01
-1.387553805900000103e+00,-6.466565865837308635e+00,-1.185889413330816033e+01,-1.365688039251080177e+01,-1.370422590725272904e+01
-1.387553795100000098e+00,-6.896654597344837434e+00,-1.199206790942183787e+01,-1.343046445125746047e+01,-1.343308556112526020e+01
-1.382762531100000025e+00,-5.576964452720376109e+00,-1.298530379076282948e+01,-1.369286799483423067e+01,-1.357578618970210549e+01
-1.382762097499999898e+00,-5.459587670276726534e+00,-1.285078418392945920e+01,-1.359692775471216741e+01,-1.371410487667655076e+01
-1.382706755500000106e+00,-5.511837485320032926e+00,-1.303647677872135624e+01,-1.332734054956188174e+01,-1.349811288546509225e+01
-1.382706401599999912e+00,-5.486420625807262752e+00,-1.312102288382917692e+01,-1.310454902989147996e+01,-1.350256340151121215e+01
-1.382550297199999889e+00,-5.599052781994812378e+00,-1.284699779026390587e+01,-1.361014856237079407e+01,-1.370929423206981923e+01
-1.382550270399999892e+00,-5.707118624819291774e+00,-1.297745580975484359e+01,-1.359799352180544574e+01,-1.368168480980078172e+01
-1.382550100000000004e+00,-5.687805275620365641e+00,-1.282744733576911855e+01,-1.355579518990778709e+01,-1.356672264460354072e+01
-1.382550073400000024e+00,-5.465600748001403275e+00,-1.262498740225448124e+01,-1.379875700220667589e+01,-1.369555991462531708e+01
-1.382099267200000092e+00,-5.000347904818683631e+00,-1.186410880688134029e+01,-1.366798524494820377e+01,-1.350443290470083646e+01
-1.382098560900000050e+00,-5.226680855036823559e+00,-1.203208853862315308e+01,-1.359979165087544928e+01,-1.354212544752017422e+01
-1.381724073400000030e+00,-5.034024067315802320e+00,-1.170207216660119087e+01,-1.346745191229180882e+01,-1.342407201541280592e+01
-1.381723371100000097e+00,-5.310452600756030428e+00,-1.159981256421894358e+01,-1.346358744297454813e+01,-1.341868457061264053e+01
-1.372163385299999927e+00,-5.622383468711544374e+00,-1.351649532492484518e+01,-1.373835639597135483e+01,-1.256845595297405538e+01
-1.372163356800000011e+00,-5.507677767862074525e+00,-1.368165545602594513e+01,-1.357532928590620713e+01,-1.329707261223702552e+01
-1.372163185100000016e+00,-5.483063870649848681e+00,-1.368195039935804580e+01,-1.352800698521584977e+01,-1.270338633277610541e+01
-1.372163160800000004e+00,-5.419139172954694494e+00,-1.371025591332079863e+01,-1.371006520728258771e+01,-1.344249431157114216e+01
-1.363746239999999998e+00,-6.600661005683255311e+00,-8.274540531674118071e+00,-1.333223299803492345e+01,-1.348094015112681809e+01
-1.363746219899999890e+00,-6.179226697246388511e+00,-7.957729541924982719e+00,-1.318984736428796900e+01,-1.350878563886881167e+01
-1.363668374199999977e+00,-6.575469887790918122e+00,-8.477607381273433163e+00,-1.337290375758928285e+01,-1.368859982742553782e+01
-1.363668355199999960e+00,-6.302950609168862961e+00,-8.212019262731789837e+00,-1.345039855154099762e+01,-1.355202019474302944e+01
-1.359537255000000000e+00,-4.782826025330235709e+00,-1.268772080163633653e+01,-1.355120708113659056e+01,-1.359149914947762028e+01
-1.359537231800000079e+00,-5.007866421563470283e+00,-1.309555253200571734e+01,-1.369272722346552307e+01,-1.373420472200939102e+01
-1.359537057000000049e+00,-4.704153827251333908e+00,-1.306326895743771566e+01,-1.372809694813718906e+01,-1.370884731721970518e+01
-1.359537033300000086e+00,-5.016181020442371796e+00,-1.346465270425868432e+01,-1.370842684305255155e+01,-1.359652712153635790e+01
-1.359148478400000082e+00,-4.822193760704237775e+00,-1.152225594117663299e+01,-1.371755184833472896e+01,-1.355329774094952633e+01
-1.359148457499999907e+00,-4.881288470623195153e+00,-1.179211139932190022e+01,-1.361150920599573944e+01,-1.361573160450551789e+01
-1.359148439299999955e+00,-4.977766583681620283e+00,-1.168929033700017861e+01,-1.350794782892756984e+01,-1.363825598035672471e+01
-1.359148366000000108e+00,-5.229517344114031907e+00,-1.178940079103442606e+01,-1.360123567027599023e+01,-1.369908494943535615e+01
-1.355574888900000108e+00,-8.014637146611802265e+00,-1.246979282241357190e+01,-1.362878407851195028e+01,-1.350200814690873585e+01
-1.355574561699999903e+00,-7.802427676142736246e+00,-1.245387753026838418e+01,-1.360164897319834232e+01,-1.317914339846796423e+01
-1.348878407700000004e+00,-5.295277924683030157e+00,-9.447707567777236193e+00,-1.355257794004820937e+01,-1.368434889827502943e+01
-1.348791926899999938e+00,-5.157263830095423884e+00,-9.172253445923278292e+00,-1.355196064933710076e+01,-1.373847500335876148e+01
-1.348490828599999913e+00,-5.351872310674656852e+00,-9.990118690482372443e+00,-1.338529958145794652e+01,-1.324426276103611144e+01
-1.348473393199999926e+00,-5.162225348026797889e+00,-9.851613241262326071e+00,-1.328767547968940477e+01,-1.338287768922345045e+01
-1.344738845900000035e+00,-9.756612499353714441e+00,-1.338614237054684963e+01,-1.357377363376032697e+01,-1.356392273798412518e+01
-1.344738834800000005e+00,-1.043930643652387147e+01,-1.340636355966283055e+01,-1.324609478616702418e+01,-1.348519445961559882e+01
-1.344738651099999904e+00,-1.075027941120335662e+01,-1.353942530865055360e+01,-1.358140717755772187e+01,-1.371481222867416072e+01
-1.344738635099999913e+00,-1.017676797879581585e+01,-1.366068834285569444e+01,-1.367856751456708686e+01,-1.362799896636437502e+01
-1.344520186800000072e+00,-1.008260635254922022e+01,-1.354556999807207873e+01,-1.356720414404453301e+01,-1.348023192483699084e+01
-1.344519842199999982e+00,-9.326203123313463905e+00,-1.342689318063842308e+01,-1.335175026956883571e+01,-1.352947508057968484e+01
-1.344519480800000055e+00,-9.777597089381794504e+00,-1.355111723938917301e+01,-1.327167856798555157e+01,-1.330204377228523960e+01
-1.344519143399999894e+00,-9.443978780489528546e+00,-1.317005217884522139e+01,-1.324268689296249413e+01,-1.328602568771468739e+01
-1.338738991100000053e+00,-5.185393203645628724e+00,-8.982684189818769482e+00,-1.286170049136727656e+01,-1.366709018685988219e+01
-1.338738968099999926e+00,-4.788127685407747691e+00,-8.685042774091689566e+00,-1.272760646784414007e+01,-1.358050842134186986e+01
-1.338664160800000058e+00,-4.868279530033480462e+00,-8.705359493015798478e+00,-1.279821716609294846e+01,-1.350681030083910805e+01
-1.338664138700000006e+00,-4.600948081342767892e+00,-8.405650018559512660e+00,-1.247594325597027520e+01,-1.342608630336291498e+01
-1.331161035400000081e+00,-5.693740070194298397e+00,-1.172037520901380603e+01,-1.369144175591846846e+01,-1.353303932801533449e+01
-1.331160984999999908e+00,-5.970259384003148817e+00,-1.197578291617424107e+01,-1.344067448086087424e+01,-1.356991869383065996e+01
-1.331080595300000002e+00,-5.550635966300943025e+00,-1.179632306538175079e+01,-1.365661069581885734e+01,-1.337486474365697298e+01
-1.331080546499999961e+00,-5.948465958468135639e+00,-1.195283215257247811e+01,-1.367377668109345912e+01,-1.377234764197251060e+01
-1.327881548099999920e+00,-5.343397651713040375e+00,-1.007752151788333705e+01,-1.363823130194739619e+01,-1.354127225434237580e+01
-1.327881531300000084e+00,-5.424038500381430872e+00,-1.021879597180342536e+01,-1.347899109001329698e+01,-1.346165935744249786e+01
-1.327881355900000004e+00,-4.987883271251447148e+00,-1.010113075806567373e+01,-1.357152538775229900e+01,-1.355857371114369236e+01
-1.327881337600000045e+00,-4.901655743516700525e+00,-1.004831925490059064e+01,-1.368297827609289641e+01,-1.349793741046820905e+01
-1.317282507000000047e+00,-5.757144106060361644e+00,-1.288967804501494818e+01,-1.353403399658009576e+01,-1.357907219510824604e+01
-1.317282007099999985e+00,-5.766065031548546216e+00,-1.271844498813135083e+01,-1.359864613008047129e+01,-1.361694589323850657e+01
-1.317244266199999903e+00,-5.838962647222096791e+00,-1.302819654797218973e+01,-1.340244553297185881e+01,-1.345578216439390751e+01
-1.317243857900000092e+00,-5.932468170143136987e+00,-1.307287779470907196e+01,-1.316974409062293638e+01,-1.326026827039761002e+01
-1.316331041600000029e+00,-6.169509765691108427e+00,-1.364494459724386388e+01,-1.361167154068668061e+01,-1.356874378156335581e+01
-1.316330988400000068e+00,-6.073685984657385184e+00,-1.356069242231958860e+01,-1.368299296991863123e+01,-1.359083446794892325e+01
-1.316317256999999907e+00,-6.076238004003283066e+00,-1.360443402022861115e+01,-1.356375942948041136e+01,-1.345219506032884205e+01
-1.316317221200000054e+00,-6.408632018273227260e+00,-1.354436215993494486e+01,-1.358089560774399551e+01,-1.342485360014364737e+01
-1.314867666999999907e+00,-7.855340900412918437e+00,-1.362528860170775680e+01,-1.354764662847528633e+01,-1.347690134881750978e+01
-1.314867631100000045e+00,-7.481956067419068823e+00,-1.353923113666915512e+01,-1.357979972635368604e+01,-1.350918531531255873e+01
-1.314800560599999946e+00,-7.274127049628861030e+00,-1.356234803164855585e+01,-1.331599761306200591e+01,-1.316816743679494728e+01
-1.314800535100000056e+00,-7.517700648653618423e+00,-1.352861487463034607e+01,-1.346204555457978813e+01,-1.352176708843639119e+01
-1.309188567200000097e+00,-5.314677401069328511e+00,-1.001937352048832253e+01,-1.355351521226348233e+01,-1.343037178200292914e+01
-1.309188556300000084e+00,-5.296700510918538107e+00,-9.625834343269454862e+00,-1.374331747545868510e+01,-1.324295620018467723e+01
-1.309188386800000048e+00,-4.960402893406762992e+00,-9.840602456404372589e+00,-1.351421940295352186e+01,-1.371855960180506351e+01
-1.309188373200000033e+00,-4.698643104391557301e+00,-9.760786804908761383e+00,-1.336454073391899477e+01,-1.339929049802406702e+01
-1.307227593599999960e+00,-5.758804703925281210e+00,-1.240132210861398754e+01,-1.339372269811111593e+01,-1.371715803302289061e+01
-1.307057734300000051e+00,-5.863226960591773285e+00,-1.177326106845493037e+01,-1.345510764993519182e+01,-1.347528016951546803e+01
-1.307057703899999979e+00,-5.462548273466125259e+00,-1.230743851231665253e+01,-1.329464902462313525e+01,-1.327338531235353791e+01
-1.307057048699999946e+00,-5.224989139465551879e+00,-1.175292778329354704e+01,-1.333374174072951668e+01,-1.354460319900259790e+01
-1.307057012900000093e+00,-5.573767281508206217e+00,-1.238381910980669964e+01,-1.347506376056407262e+01,-1.330514448036877084e+01
-1.305545334999999918e+00,-6.649792996647839516e+00,-1.339540642386586988e+01,-1.365517330734224366e+01,-1.371458661932822132e+01
-1.304757811300000014e+00,-7.665361955826151430e+00,-1.369839200232636678e+01,-1.328236044812183003e+01,-1.339692129419323230e+01
-1.302006965499999946e+00,-7.502271372211915867e+00,-1.269515969535415678e+01,-1.357687322569357491e+01,-1.356131758649291186e+01
-1.301986531899999910e+00,-7.273430270941200426e+00,-1.253168770931880793e+01,-1.335129392551623440e+01,-1.342411475138016996e+01
-1.301682218799999902e+00,-7.202624268411894626e+00,-1.245886494488256702e+01,-1.337053145290872003e+01,-1.351794080289191413e+01
-1.301682197199999891e+00,-7.041119978098305587e+00,-1.217079207749141112e+01,-1.354957892620463511e+01,-1.361994415405052550e+01
-1.301644705499999999e+00,-6.759050070023425505e+00,-1.229539873826747964e+01,-1.365988792818228781e+01,-1.346397039677873764e+01
-1.301644688599999933e+00,-6.891300345181525344e+00,-1.181776893941585804e+01,-1.340070412007028544e+01,-1.343262221388764566e+01
-1.296631088000000043e+00,-5.741531421612182662e+00,-8.300308948025890032e+00,-1.361534266990378228e+01,-1.357204345852899863e+01
-1.296631018800000090e+00,-5.314733382283333363e+00,-8.047424729665113574e+00,-1.369866777021066184e+01,-1.342441014023411228e+01
-1.289199229899999910e+00,-5.272332621007304709e+00,-1.180098837848127680e+01,-1.362545865909501153e+01,-1.356108731462352068e+01
-1.289199222299999947e+00,-5.498241652525649670e+00,-1.183467663869922148e+01,-1.314482224335668548e+01,-1.319584459817293087e+01
-1.289199079200000098e+00,-5.374576808978105191e+00,-1.175812390643156213e+01,-1.356849734709601485e+01,-1.354538816645348120e+01
-1.289199068100000067e+00,-5.688751974559150604e+00,-1.200263574257015975e+01,-1.358347633652252462e+01,-1.368638864136451794e+01
-1.289064530000000097e+00,-5.482195951141258128e+00,-1.154714374260823817e+01,-1.361703537840516454e+01,-1.374390573345290711e+01
-1.289064498299999917e+00,-5.603900585444969273e+00,-1.183148011444237824e+01,-1.349369268646422881e+01,-1.353215811346149522e+01
-1.279325211299999987e+00,-5.538741205486542363e+00,-8.797291558026291369e+00,-1.274179177574892918e+01,-1.342423760746237704e+01
-1.279325179600000029e+00,-5.675142845209078857e+00,-8.863741807972930431e+00,-1.299911248566706412e+01,-1.347735903007977676e+01
-1.276688820399999980e+00,-4.887106908720069143e+00,-1.045263986051974747e+01,-1.337381516474442655e+01,-1.343711499407172916e+01
-1.276688797200000058e+00,-5.317033565340206991e+00,-1.028176408704444711e+01,-1.347930769675087248e+01,-1.325577619419802922e+01
-1.273411231699999924e+00,-7.070587753244605089e+00,-1.343266338117282821e+01,-1.355883448890038245e+01,-1.351240728322919438e+01
-1.273411219400000016e+00,-7.761787394933320705e+00,-1.351131480219400238e+01,-1.358511978241782714e+01,-1.351134755065310955e+01
-1.273410628599999983e+00,-7.772044953605500517e+00,-1.354733823029143203e+01,-1.346563916577296816e+01,-1.345966555973718570e+01
-1.273410611200000098e+00,-8.009905112479781764e+00,-1.340196360348819660e+01,-1.339847280513697392e+01,-1.344087121283307340e+01
-1.269663954100000103e+00,-6.024625116163087490e+00,-1.032307267951828322e+01,-1.341343072994982322e+01,-1.346414903578303246e+01
-1.269663941099999915e+00,-5.889011404889472168e+00,-9.868368789019623222e+00,-1.366178552780147903e+01,-1.358869385847566491e+01
-1.269663893299999957e+00,-5.721063369193558401e+00,-9.889963113506828662e+00,-1.348546956738886138e+01,-1.345120382452374663e+01
-1.269663873300000079e+00,-6.014786734282402847e+00,-1.072310819229482348e+01,-1.359684924372837145e+01,-1.352864730413391392e+01
-1.267423933599999941e+00,-5.316183791415536319e+00,-9.831891510329469952e+00,-1.348092545266316300e+01,-1.348089253222062034e+01
-1.267423904599999984e+00,-5.064098853694223301e+00,-9.295999788807494113e+00,-1.336005369305429724e+01,-1.336328999446233645e+01
-1.258100694199999925e+00,-5.359770700754145523e+00,-1.184134997249922172e+01,-1.333930460056835621e+01,-1.349440755827113847e+01
-1.258100680100000091e+00,-5.547819296161432767e+00,-1.191166840023718976e+01,-1.278853347940630059e+01,-1.358890739301731898e+01
-1.258100462700000088e+00,-5.214364315309978792e+00,-1.220363984573376648e+01,-1.285614833146860470e+01,-1.286248326775601214e+01
-1.258100456300000003e+00,-5.234201309656430823e+00,-1.203466209557006295e+01,-1.296843437269504840e+01,-1.313839955821542205e+01
-1.253371394099999980e+00,-5.924535488554953488e+00,-9.700104369354152212e+00,-1.305192452535665026e+01,-1.347474961069812238e+01
-1.253371374899999946e+00,-6.223647171170560988e+00,-9.568938961386489694e+00,-1.319827539474884581e+01,-1.318794681152092885e+01
-1.240822126300000106e+00,-7.114067363990775661e+00,-1.319441299373543863e+01,-1.348305339351287380e+01,-1.357794488013730394e+01
-1.240822094899999950e+00,-7.699169727998928181e+00,-1.322050833409437232e+01,-1.340238819320569696e+01,-1.311152960376014676e+01
-1.238204636100000089e+00,-5.417179526699793080e+00,-1.271360392563748931e+01,-1.314955239558722511e+01,-1.303424003968632938e+01
-1.238204620599999917e+00,-5.558843568491080411e+00,-1.307188900516173824e+01,-1.346476184994133085e+01,-1.327739677831826270e+01
-1.237181054999999974e+00,-5.241361007533135385e+00,-1.346184119929164247e+01,-1.327866817285385892e+01,-1.335575924109000923e+01
-1.237181032100000078e+00,-5.260008787743795544e+00,-1.346144630171783163e+01,-1.345840333761232266e+01,-1.338436364286647695e+01
-1.234588374499999919e+00,-6.049380539571638238e+00,-1.034686000142877127e+01,-1.343544786504415711e+01,-1.350140623934658812e+01
-1.232905175399999997e+00,-7.043910487468602710e+00,-8.697153183582909008e+00,-1.310827657286465531e+01,-1.355373050288138614e+01
-1.232117129499999963e+00,-8.375676600999216959e+00,-8.584967031798893089e+00,-1.340807199362630087e+01,-1.355835957717722451e+01
-1.229382384600000044e+00,-6.373005484608961879e+00,-8.959048559121665534e+00,-1.339953028777961919e+01,-1.356287586587989935e+01
-1.229361616200000062e+00,-6.372742689364153001e+00,-9.150669744745659528e+00,-1.348065392649290040e+01,-1.344965009416583612e+01
-1.226054050199999912e+00,-4.395894828226208695e+00,-1.189851685810395310e+01,-1.347886398999165891e+01,-1.337850035551521444e+01
-1.226054042299999924e+00,-4.472231583329747906e+00,-1.296475697364167168e+01,-1.336058318946733436e+01,-1.336733221044186060e+01
-1.226026717499999918e+00,-5.070757905545699273e+00,-1.197619708917927817e+01,-1.321736086504075836e+01,-1.328849170418343384e+01
-1.226026703300000076e+00,-5.043126723279223178e+00,-1.267574436858700615e+01,-1.324459842775350182e+01,-1.308323810409232557e+01
-1.224104090500000019e+00,-5.905200482375459359e+00,-1.203418411973542135e+01,-1.319669524659731685e+01,-1.346850447801289974e+01
-1.224104030499999940e+00,-6.060099267491724007e+00,-1.181016530327136138e+01,-1.348792082964122052e+01,-1.314213242509141111e+01
-1.224097912299999980e+00,-5.784276073680945096e+00,-1.204195781396277987e+01,-1.352855537961863064e+01,-1.302166040573161609e+01
-1.224097879399999922e+00,-5.674584303458659384e+00,-1.211990482561900606e+01,-1.337576888827430288e+01,-1.290989025382496891e+01
-1.224027621599999893e+00,-5.738587363061274260e+00,-1.160877731610825947e+01,-1.342885062802903562e+01,-1.337168507797071548e+01
-1.224027588600000049e+00,-6.060995567686325636e+00,-1.217359093352343891e+01,-1.342716183037881805e+01,-1.298208505378778632e+01
-1.218868834100000020e+00,-6.483095471705320634e+00,-1.301286417499429859e+01,-1.296055110197093896e+01,-1.304336259026307943e+01
-1.218868819199999898e+00,-6.469579496722938750e+00,-1.292214776089504191e+01,-1.324222419744921986e+01,-1.322677660661023680e+01
-1.217123680300000066e+00,-5.234028171385836536e+00,-1.322491986960161192e+01,-1.323412838529595881e+01,-1.310939747026944779e+01
-1.217123120399999925e+00,-5.997961616079198421e+00,-1.341725153418854077e+01,-1.306893129652758745e+01,-1.330559400026876382e+01
-1.217081522900000046e+00,-5.528444943139561474e+00,-1.316041085211693407e+01,-1.327483220399162533e+01,-1.330299882775468134e+01
-1.217080883800000013e+00,-5.050099370737676452e+00,-1.338077683213375302e+01,-1.313808580579539154e+01,-1.325195357302864707e+01
-1.216842300099999941e+00,-4.987117441533529316e+00,-1.305141424303283593e+01,-1.303644878902015947e+01,-1.305786941505792420e+01
-1.216842282700000055e+00,-5.474811140478765381e+00,-1.319839959571428167e+01,-1.296824758931074584e+01,-1.316213587683268571e+01
-1.207838130699999901e+00,-6.021308427570379429e+00,-8.096484202040601375e+00,-1.319069187699294154e+01,-1.335007632677659473e+01
-1.207838115499999976e+00,-5.760100167524988102e+00,-8.061025302934362813e+00,-1.318450711569637335e+01,-1.325150517433135988e+01
-1.204111232800000097e+00,-5.577637854409265294e+00,-1.197633312276986572e+01,-1.349843218074553342e+01,-1.319113565622135376e+01
-1.204111226400000012e+00,-5.632469057241709542e+00,-1.188086523825164953e+01,-1.312505003580703011e+01,-1.335102829999520146e+01
-1.202518256999999924e+00,-6.706550679023724371e+00,-1.347413615442258816e+01,-1.329408590736611551e+01,-1.341605384894284470e+01
-1.202518250500000052e+00,-6.423524792653696025e+00,-1.360860866196554575e+01,-1.330914861889654510e+01,-1.336723384472279896e+01
-1.202462208999999893e+00,-6.582209046436217292e+00,-1.367504820828489720e+01,-1.331732168120660198e+01,-1.333197840047881932e+01
-1.202462173000000023e+00,-6.628662702437618570e+00,-1.359140196763156005e+01,-1.330505291594831263e+01,-1.319126359578978303e+01


==> figs/SWNT66_768_fixed_big_cluster_dos.dat <==
x,y
-1.399999999999999911e+00,6.780653704154484558e+02
-1.399799799799799738e+00,6.814181301465213210e+02
-1.399599599599599564e+00,6.848021523984291434e+02
-1.399399399399399391e+00,6.882162151181590843e+02
-1.399199199199199217e+00,6.916590866286938990e+02
-1.398998998998998822e+00,6.951295261027671586e+02
-1.398798798798798648e+00,6.986262840386385733e+02
-1.398598598598598475e+00,7.021481027377803912e+02
-1.398398398398398301e+00,7.056937167842507961e+02
-1.398198198198198128e+00,7.092618535256623318e+02
-1.397997997997997954e+00,7.128512335555549271e+02
-1.397797797797797781e+00,7.164605711970398261e+02
-1.397597597597597607e+00,7.200885749875395732e+02
-1.397397397397397212e+00,7.237339481644974057e+02
-1.397197197197197038e+00,7.273953891518485761e+02
-1.396996996996996865e+00,7.310715920471930076e+02
-1.396796796796796691e+00,7.347612471094029161e+02
-1.396596596596596518e+00,7.384630412465885456e+02
-1.396396396396396344e+00,7.421756585042456891e+02
-1.396196196196196171e+00,7.458977805534181016e+02
-1.395995995995995997e+00,7.496280871787332671e+02
-1.395795795795795602e+00,7.533652567661627018e+02
-1.395595595595595428e+00,7.571079667903153450e+02
-1.395395395395395255e+00,7.608548943011788879e+02
-1.395195195195195081e+00,7.646047164100762075e+02
-1.394994994994994908e+00,7.683561107747306096e+02
-1.394794794794794734e+00,7.721077560832745803e+02
-1.394594594594594561e+00,7.758583325370423154e+02
-1.394394394394394388e+00,7.796065223319953930e+02
-1.394194194194194214e+00,7.833510101386235647e+02
-1.393993993993993818e+00,7.870904835801810577e+02
-1.393793793793793645e+00,7.908236337090567076e+02
-1.393593593593593472e+00,7.945491554812166441e+02
-1.393393393393393298e+00,7.982657482284547541e+02
-1.393193193193193125e+00,8.019721161283719084e+02
-1.392992992992992951e+00,8.056669686719153560e+02
-1.392792792792792778e+00,8.093490211283041162e+02
-1.392592592592592604e+00,8.130169950072063330e+02
-1.392392392392392209e+00,8.166696185180288694e+02
-1.392192192192192035e+00,8.203056270260975680e+02
-1.391991991991991862e+00,8.239237635057090756e+02
-1.391791791791791688e+00,8.275227789897435287e+02
-1.391591591591591515e+00,8.311014330158100165e+02
-1.391391391391391341e+00,8.346584940687184826e+02
-1.391191191191191168e+00,8.381927400191344759e+02
-1.390990990990990994e+00,8.417029585582804430e+02
-1.390790790790790599e+00,8.451879476285249666e+02
-1.390590590590590425e+00,8.486465158496996537e+02
-1.390390390390390252e+00,8.520774829410462416e+02
-1.390190190190190078e+00,8.554796801385742810e+02
-1.389989989989989905e+00,8.588519506077446977e+02
-1.389789789789789731e+00,8.621931498513047245e+02
-1.389589589589589558e+00,8.655021461121448283e+02
-1.389389389389389384e+00,8.687778207710261995e+02
-1.389189189189189211e+00,8.720190687390329458e+02
-1.388988988988988815e+00,8.752247988446379168e+02
-1.388788788788788642e+00,8.783939342151891196e+02
-1.388588588588588468e+00,8.815254126527515837e+02
-1.388388388388388295e+00,8.846181870041037882e+02
-1.388188188188188121e+00,8.876712255247851999e+02
-1.387987987987987948e+00,8.906835122370619047e+02
-1.387787787787787774e+00,8.936540472816666352e+02
-1.387587587587587601e+00,8.965818472632040539e+02
-1.387387387387387205e+00,8.994659455890612207e+02
-1.387187187187187032e+00,9.023053928017299086e+02
-1.386986986986986858e+00,9.050992569044046832e+02
-1.386786786786786685e+00,9.078466236797195279e+02
-1.386586586586586511e+00,9.105465970015247876e+02
-1.386386386386386338e+00,9.131982991395811950e+02
-1.386186186186186164e+00,9.158008710570358062e+02
-1.385985985985985991e+00,9.183534727005985587e+02
-1.385785785785785595e+00,9.208552832832824606e+02
-1.385585585585585422e+00,9.233055015596021349e+02
-1.385385385385385248e+00,9.257033460931435229e+02
-1.385185185185185075e+00,9.280480555163774170e+02
-1.384984984984984902e+00,9.303388887826241671e+02
-1.384784784784784728e+00,9.325751254100719052e+02
-1.384584584584584555e+00,9.347560657177582470e+02
-1.384384384384384381e+00,9.368810310534071277e+02
-1.384184184184184208e+00,9.389493640130585845e+02
-1.383983983983983812e+00,9.409604286523566543e+02
-1.383783783783783639e+00,9.429136106894691238e+02
-1.383583583583583465e+00,9.448083176995218082e+02
-1.383383383383383292e+00,9.466439793004755074e+02
-1.383183183183183118e+00,9.484200473303670833e+02
-1.382982982982982945e+00,9.501359960158783906e+02
-1.382782782782782771e+00,9.517913221321036872e+02
-1.382582582582582598e+00,9.533855451535116572e+02
-1.382382382382382202e+00,9.549182073960040498e+02
-1.382182182182182029e+00,9.563888741500290962e+02
-1.381981981981981855e+00,9.577971338046972960e+02
-1.381781781781781682e+00,9.591425979628379537e+02
-1.381581581581581508e+00,9.604249015469631559e+02
-1.381381381381381335e+00,9.616437028960980342e+02
-1.381181181181181161e+00,9.627986838534177423e+02
-1.380980980980980988e+00,9.638895498446914871e+02
-1.380780780780780592e+00,9.649160299474764315e+02
-1.380580580580580419e+00,9.658778769510364555e+02
-1.380380380380380245e+00,9.667748674069786148e+02
-1.380180180180180072e+00,9.676068016705877426e+02
-1.379979979979979898e+00,9.683735039328141738e+02
-1.379779779779779725e+00,9.690748222429525640e+02
-1.379579579579579551e+00,9.697106285219691699e+02
-1.379379379379379378e+00,9.702808185664868006e+02
-1.379179179179179204e+00,9.707853120434406264e+02
-1.378978978978978809e+00,9.712240524753988211e+02
-1.378778778778778635e+00,9.715970072165379179e+02
-1.378578578578578462e+00,9.719041674193681501e+02
-1.378378378378378288e+00,9.721455479921105507e+02
-1.378178178178178115e+00,9.723211875468541621e+02
-1.377977977977977941e+00,9.724311483384565236e+02
-1.377777777777777768e+00,9.724755161942597397e+02
-1.377577577577577594e+00,9.724544004346146266e+02
-1.377377377377377199e+00,9.723679337843117310e+02
-1.377177177177177025e+00,9.722162722749152408e+02
-1.376976976976976852e+00,9.719995951380564065e+02
-1.376776776776776678e+00,9.717181046897823080e+02
-1.376576576576576505e+00,9.713720262059542847e+02
-1.376376376376376331e+00,9.709616077888126711e+02
-1.376176176176176158e+00,9.704871202247386464e+02
-1.375975975975975985e+00,9.699488568333041485e+02
-1.375775775775775589e+00,9.693471333076718111e+02
-1.375575575575575415e+00,9.686822875464422395e+02
-1.375375375375375242e+00,9.679546794770021734e+02
-1.375175175175175069e+00,9.671646908704867656e+02
-1.374974974974974895e+00,9.663127251484411318e+02
-1.374774774774774722e+00,9.653992071812641598e+02
-1.374574574574574548e+00,9.644245830785451972e+02
-1.374374374374374375e+00,9.633893199714023012e+02
-1.374174174174174201e+00,9.622939057868996997e+02
-1.373973973973973806e+00,9.611388490146997583e+02
-1.373773773773773632e+00,9.599246784660264211e+02
-1.373573573573573459e+00,9.586519430250518781e+02
-1.373373373373373285e+00,9.573212113928931331e+02
-1.373173173173173112e+00,9.559330718242403009e+02
-1.372972972972972938e+00,9.544881318568523056e+02
-1.372772772772772765e+00,9.529870180339652279e+02
-1.372572572572572591e+00,9.514303756197926987e+02
-1.372372372372372196e+00,9.498188683082585158e+02
-1.372172172172172022e+00,9.481531779250819909e+02
-1.371971971971971849e+00,9.464340041233713237e+02
-1.371771771771771675e+00,9.446620640728654053e+02
-1.371571571571571502e+00,9.428380921429957198e+02
-1.371371371371371328e+00,9.409628395798895326e+02
-1.371171171171171155e+00,9.390370741775083161e+02
-1.370970970970970981e+00,9.370615799430221387e+02
-1.370770770770770586e+00,9.350371567566608064e+02
-1.370570570570570412e+00,9.329646200261269087e+02
-1.370370370370370239e+00,9.308448003357896141e+02
-1.370170170170170065e+00,9.286785430908012131e+02
-1.369969969969969892e+00,9.264667081563156898e+02
-1.369769769769769718e+00,9.242101694919813326e+02
-1.369569569569569545e+00,9.219098147818796178e+02
-1.369369369369369371e+00,9.195665450600890836e+02
-1.369169169169169198e+00,9.171812743320323307e+02
-1.368968968968968802e+00,9.147549291918314793e+02
-1.368768768768768629e+00,9.122884484358058899e+02
-1.368568568568568455e+00,9.097827826723020053e+02
-1.368368368368368282e+00,9.072388939280783688e+02
-1.368168168168168108e+00,9.046577552513658702e+02
-1.367967967967967935e+00,9.020403503118621984e+02
-1.367767767767767761e+00,8.993876729977641844e+02
-1.367567567567567588e+00,8.967007270101140648e+02
-1.367367367367367192e+00,8.939805254545689195e+02
-1.367167167167167019e+00,8.912280904308429399e+02
-1.366966966966966845e+00,8.884444526199614529e+02
-1.366766766766766672e+00,8.856306508695561206e+02
-1.366566566566566499e+00,8.827877317773733239e+02
-1.366366366366366325e+00,8.799167492731883158e+02
-1.366166166166166152e+00,8.770187641993022680e+02
-1.365965965965965978e+00,8.740948438898454924e+02
-1.365765765765765583e+00,8.711460617490324694e+02
-1.365565565565565409e+00,8.681734968286119738e+02
-1.365365365365365236e+00,8.651782334046320102e+02
-1.365165165165165062e+00,8.621613605537794456e+02
-1.364964964964964889e+00,8.591239717294307638e+02
-1.364764764764764715e+00,8.560671643376373368e+02
-1.364564564564564542e+00,8.529920393131931178e+02
-1.364364364364364368e+00,8.498997006960121325e+02
-1.364164164164164195e+00,8.467912552079610577e+02
-1.363963963963963799e+00,8.436678118303618703e+02
-1.363763763763763626e+00,8.405304813823415770e+02
-1.363563563563563452e+00,8.373803761001665862e+02
-1.363363363363363279e+00,8.342186092178108083e+02
-1.363163163163163105e+00,8.310462945488870901e+02
-1.362962962962962932e+00,8.278645460701274033e+02
-1.362762762762762758e+00,8.246744775065947124e+02
-1.362562562562562585e+00,8.214772019187926162e+02
-1.362362362362362189e+00,8.182738312918336305e+02
-1.362162162162162016e+00,8.150654761268763195e+02
-1.361961961961961842e+00,8.118532450349147211e+02
-1.361761761761761669e+00,8.086382443331851846e+02
-1.361561561561561495e+00,8.054215776442747483e+02
-1.361361361361361322e+00,8.022043454981306922e+02
-1.361161161161161148e+00,7.989876449371085982e+02
-1.360960960960960975e+00,7.957725691242211497e+02
-1.360760760760760579e+00,7.925602069547485371e+02
-1.360560560560560406e+00,7.893516426713529199e+02
-1.360360360360360232e+00,7.861479554828149503e+02
-1.360160160160160059e+00,7.829502191865911982e+02
-1.359959959959959885e+00,7.797595017952987746e+02
-1.359759759759759712e+00,7.765768651672615306e+02
-1.359559559559559538e+00,7.734033646412690359e+02
-1.359359359359359365e+00,7.702400486756764622e+02
-1.359159159159159191e+00,7.670879584919684930e+02
-1.358958958958958796e+00,7.639481277229058378e+02
-1.358758758758758622e+00,7.608215820654208983e+02
-1.358558558558558449e+00,7.577093389382994246e+02
-1.358358358358358275e+00,7.546124071448548420e+02
-1.358158158158158102e+00,7.515317865406454985e+02
-1.357957957957957928e+00,7.484684677063734171e+02
-1.357757757757757755e+00,7.454234316260588002e+02
-1.357557557557557582e+00,7.423976493705944222e+02
-1.357357357357357186e+00,7.393920817867890491e+02
-1.357157157157157013e+00,7.364076791919834477e+02
-1.356956956956956839e+00,7.334453810743336817e+02
-1.356756756756756666e+00,7.305061157988493505e+02
-1.356556556556556492e+00,7.275908003192902243e+02
-1.356356356356356319e+00,7.247003398959653850e+02
-1.356156156156156145e+00,7.218356278195589084e+02
-1.355955955955955972e+00,7.189975451410127789e+02
-1.355755755755755576e+00,7.161869604075657207e+02
-1.355555555555555403e+00,7.134047294050171786e+02
-1.355355355355355229e+00,7.106516949062503272e+02
-1.355155155155155056e+00,7.079286864261080154e+02
-1.354954954954954882e+00,7.052365199826657545e+02
-1.354754754754754709e+00,7.025759978649472259e+02
-1.354554554554554535e+00,6.999479084071424495e+02
-1.354354354354354362e+00,6.973530257693631711e+02
-1.354154154154154188e+00,6.947921097249916329e+02
-1.353953953953953793e+00,6.922659054546527386e+02
-1.353753753753753619e+00,6.897751433468521327e+02
-1.353553553553553446e+00,6.873205388052817852e+02
-1.353353353353353272e+00,6.849027920628789161e+02
-1.353153153153153099e+00,6.825225880026079039e+02
-1.352952952952952925e+00,6.801805959850127010e+02
-1.352752752752752752e+00,6.778774696825618093e+02
-1.352552552552552578e+00,6.756138469207750177e+02
-1.352352352352352183e+00,6.733903495261733951e+02
-1.352152152152152009e+00,6.712075831810514046e+02
-1.351951951951951836e+00,6.690661372850444195e+02
-1.351751751751751662e+00,6.669665848235529211e+02
-1.351551551551551489e+00,6.649094822429651686e+02
-1.351351351351351315e+00,6.628953693327079009e+02
-1.351151151151151142e+00,6.609247691141007408e+02
-1.350950950950950968e+00,6.589981877360089584e+02
-1.350750750750750573e+00,6.571161143772745845e+02
-1.350550550550550399e+00,6.552790211559348563e+02
-1.350350350350350226e+00,6.534873630451469353e+02
-1.350150150150150052e+00,6.517415777958716490e+02
-1.349949949949949879e+00,6.500420858662416776e+02
-1.349749749749749705e+00,6.483892903575925857e+02
-1.349549549549549532e+00,6.467835769571394167e+02
-1.349349349349349358e+00,6.452253138872479212e+02
-1.349149149149149185e+00,6.437148518612805219e+02
-1.348948948948948789e+00,6.422525240459679026e+02
-1.348748748748748616e+00,6.408386460302657497e+02
-1.348548548548548442e+00,6.394735158006445772e+02
-1.348348348348348269e+00,6.381574137227887604e+02
-1.348148148148148096e+00,6.368906025296354301e+02
-1.347947947947947922e+00,6.356733273157109352e+02
-1.347747747747747749e+00,6.345058155377017783e+02
-1.347547547547547575e+00,6.333882770212278501e+02
-1.347347347347347180e+00,6.323209039737257626e+02
-1.347147147147147006e+00,6.313038710034267069e+02
-1.346946946946946833e+00,6.303373351443146930e+02
-1.346746746746746659e+00,6.294214358870539172e+02
-1.346546546546546486e+00,6.285562952157855534e+02
-1.346346346346346312e+00,6.277420176507388305e+02
-1.346146146146146139e+00,6.269786902965909121e+02
-1.345945945945945965e+00,6.262663828964998629e+02
-1.345745745745745570e+00,6.256051478917374880e+02
-1.345545545545545396e+00,6.249950204868615629e+02
-1.345345345345345223e+00,6.244360187203303667e+02
-1.345145145145145049e+00,6.239281435405118827e+02
-1.344944944944944876e+00,6.234713788869800055e+02
-1.344744744744744702e+00,6.230656917770492100e+02
-1.344544544544544529e+00,6.227110323974395669e+02
-1.344344344344344355e+00,6.224073342010132137e+02
-1.344144144144144182e+00,6.221545140084934928e+02
-1.343943943943943786e+00,6.219524721150710320e+02
-1.343743743743743613e+00,6.218010924018411743e+02
-1.343543543543543439e+00,6.217002424519507713e+02
-1.343343343343343266e+00,6.216497736714105713e+02
-1.343143143143143092e+00,6.216495214144460988e+02
-1.342942942942942919e+00,6.216993051133335939e+02
-1.342742742742742745e+00,6.217989284126084613e+02
-1.342542542542542572e+00,6.219481793075788119e+02
-1.342342342342342176e+00,6.221468302870330263e+02
-1.342142142142142003e+00,6.223946384800724445e+02
-1.341941941941941829e+00,6.226913458069735725e+02
-1.341741741741741656e+00,6.230366791339758947e+02
-1.341541541541541482e+00,6.234303504319271951e+02
-1.341341341341341309e+00,6.238720569386791794e+02
-1.341141141141141135e+00,6.243614813251509759e+02
-1.340940940940940962e+00,6.248982918649616067e+02
-1.340740740740740566e+00,6.254821426075563977e+02
-1.340540540540540393e+00,6.261126735547099997e+02
-1.340340340340340219e+00,6.267895108403440645e+02
-1.340140140140140046e+00,6.275122669135419073e+02
-1.339939939939939872e+00,6.282805407246944469e+02
-1.339739739739739699e+00,6.290939179146588458e+02
-1.339539539539539525e+00,6.299519710068661880e+02
-1.339339339339339352e+00,6.308542596022625730e+02
-1.339139139139139179e+00,6.318003305770191673e+02
-1.338938938938938783e+00,6.327897182828946825e+02
-1.338738738738738610e+00,6.338219447501710420e+02
-1.338538538538538436e+00,6.348965198930942506e+02
-1.338338338338338263e+00,6.360129417176876814e+02
-1.338138138138138089e+00,6.371706965318845732e+02
-1.337937937937937916e+00,6.383692591578776501e+02
-1.337737737737737742e+00,6.396080931465987760e+02
-1.337537537537537569e+00,6.408866509942455423e+02
-1.337337337337337173e+00,6.422043743607588340e+02
-1.337137137137137000e+00,6.435606942901715684e+02
-1.336936936936936826e+00,6.449550314327544811e+02
-1.336736736736736653e+00,6.463867962688435682e+02
-1.336536536536536479e+00,6.478553893342926813e+02
-1.336336336336336306e+00,6.493602014474594171e+02
-1.336136136136136132e+00,6.509006139376316469e+02
-1.335935935935935959e+00,6.524759988748281785e+02
-1.335735735735735563e+00,6.540857193008821469e+02
-1.335535535535535390e+00,6.557291294617135691e+02
-1.335335335335335216e+00,6.574055750407521828e+02
-1.335135135135135043e+00,6.591143933933805101e+02
-1.334934934934934869e+00,6.608549137823525825e+02
-1.334734734734734696e+00,6.626264576140954432e+02
-1.334534534534534522e+00,6.644283386758254437e+02
-1.334334334334334349e+00,6.662598633733919087e+02
-1.334134134134134175e+00,6.681203309697874602e+02
-1.333933933933933780e+00,6.700090338242395092e+02
-1.333733733733733606e+00,6.719252576317990133e+02
-1.333533533533533433e+00,6.738682816633968287e+02
-1.333333333333333259e+00,6.758373790062340731e+02
-1.333133133133133086e+00,6.778318168044874028e+02
-1.332932932932932912e+00,6.798508565002254045e+02
-1.332732732732732739e+00,6.818937540744979060e+02
-1.332532532532532343e+00,6.839597602884908838e+02
-1.332332332332332170e+00,6.860481209247121797e+02
-1.332132132132131996e+00,6.881580770281361765e+02
-1.331931931931931823e+00,6.902888651472206902e+02
-1.331731731731731649e+00,6.924397175747607207e+02
-1.331531531531531476e+00,6.946098625884879993e+02
-1.331331331331331302e+00,6.967985246913775654e+02
-1.331131131131131129e+00,6.990049248515779254e+02
-1.330930930930930955e+00,7.012282807419203436e+02
-1.330730730730730560e+00,7.034678069789424626e+02
-1.330530530530530386e+00,7.057227153613500832e+02
-1.330330330330330213e+00,7.079922151078935713e+02
-1.330130130130130039e+00,7.102755130945701012e+02
-1.329929929929929866e+00,7.125718140911056935e+02
-1.329729729729729693e+00,7.148803209966606573e+02
-1.329529529529529519e+00,7.172002350747106902e+02
-1.329329329329329346e+00,7.195307561870365589e+02
-1.329129129129129172e+00,7.218710830267858682e+02
-1.328928928928928777e+00,7.242204133505321124e+02
-1.328728728728728603e+00,7.265779442092911040e+02
-1.328528528528528430e+00,7.289428721784696563e+02
-1.328328328328328256e+00,7.313143935866451102e+02
-1.328128128128128083e+00,7.336917047431597894e+02
-1.327927927927927909e+00,7.360740021644867284e+02
-1.327727727727727736e+00,7.384604827993024401e+02
-1.327527527527527340e+00,7.408503442522238629e+02
-1.327327327327327167e+00,7.432427850061668551e+02
-1.327127127127126993e+00,7.456370046432956542e+02
-1.326926926926926820e+00,7.480322040644855406e+02
-1.326726726726726646e+00,7.504275857072818781e+02
-1.326526526526526473e+00,7.528223537623144921e+02
-1.326326326326326299e+00,7.552157143880967851e+02
-1.326126126126126126e+00,7.576068759242156148e+02
-1.325925925925925952e+00,7.599950491028163242e+02
-1.325725725725725557e+00,7.623794472583980451e+02
-1.325525525525525383e+00,7.647592865358270728e+02
-1.325325325325325210e+00,7.671337860965853679e+02
-1.325125125125125036e+00,7.695021683231667566e+02
-1.324924924924924863e+00,7.718636590216227660e+02
-1.324724724724724689e+00,7.742174876221843078e+02
-1.324524524524524516e+00,7.765628873779664900e+02
-1.324324324324324342e+00,7.788990955616891370e+02
-1.324124124124124169e+00,7.812253536603947168e+02
-1.323923923923923773e+00,7.835409075681257036e+02
-1.323723723723723600e+00,7.858450077765122614e+02
-1.323523523523523426e+00,7.881369095632933295e+02
-1.323323323323323253e+00,7.904158731786676526e+02
-1.323123123123123079e+00,7.926811640294846484e+02
-1.322922922922922906e+00,7.949320528612463477e+02
-1.322722722722722732e+00,7.971678159378864166e+02
-1.322522522522522337e+00,7.993877352192785111e+02
-1.322322322322322163e+00,8.015910985364673706e+02
-1.322122122122121990e+00,8.037771997646033242e+02
-1.321921921921921816e+00,8.059453389935214318e+02
-1.321721721721721643e+00,8.080948226959558269e+02
-1.321521521521521469e+00,8.102249638933838014e+02
-1.321321321321321296e+00,8.123350823194293753e+02
-1.321121121121121122e+00,8.144245045808468149e+02
-1.320920920920920949e+00,8.164925643160302116e+02
-1.320720720720720553e+00,8.185386023510436644e+02
-1.320520520520520380e+00,8.205619668531210209e+02
-1.320320320320320207e+00,8.225620134816686004e+02
-1.320120120120120033e+00,8.245381055366846113e+02
-1.319919919919919860e+00,8.264896141046076536e+02
-1.319719719719719686e+00,8.284159182015868055e+02
-1.319519519519519513e+00,8.303164049141096257e+02
-1.319319319319319339e+00,8.321904695370201352e+02
-1.319119119119119166e+00,8.340375157088689093e+02
-1.318918918918918770e+00,8.358569555445901642e+02
-1.318718718718718597e+00,8.376482097654907193e+02
-1.318518518518518423e+00,8.394107078265385553e+02
-1.318318318318318250e+00,8.411438880409208423e+02
-1.318118118118118076e+00,8.428471977018583630e+02
-1.317917917917917903e+00,8.445200932016680326e+02
-1.317717717717717729e+00,8.461620401480611235e+02
-1.317517517517517334e+00,8.477725134776464984e+02
-1.317317317317317160e+00,8.493509975666318041e+02
-1.317117117117116987e+00,8.508969863387368378e+02
-1.316916916916916813e+00,8.524099833702460955e+02
-1.316716716716716640e+00,8.538895019922563279e+02
-1.316516516516516466e+00,8.553350653900542966e+02
-1.316316316316316293e+00,8.567462066996455405e+02
-1.316116116116116119e+00,8.581224691014082282e+02
-1.315915915915915946e+00,8.594634059108717565e+02
-1.315715715715715550e+00,8.607685806665995187e+02
-1.315515515515515377e+00,8.620375672151749313e+02
-1.315315315315315203e+00,8.632699497932901522e+02
-1.315115115115115030e+00,8.644653231069099775e+02
-1.314914914914914856e+00,8.656232924075181927e+02
-1.314714714714714683e+00,8.667434735654411497e+02
-1.314514514514514509e+00,8.678254931402326520e+02
-1.314314314314314336e+00,8.688689884481187846e+02
-1.314114114114114162e+00,8.698736076265157635e+02
-1.313913913913913767e+00,8.708390096955770332e+02
-1.313713713713713593e+00,8.717648646168095183e+02
-1.313513513513513420e+00,8.726508533487277646e+02
-1.313313313313313246e+00,8.734966678995544953e+02
-1.313113113113113073e+00,8.743020113769723594e+02
-1.312912912912912899e+00,8.750665980348921948e+02
-1.312712712712712726e+00,8.757901533173051121e+02
-1.312512512512512330e+00,8.764724138991374502e+02
-1.312312312312312157e+00,8.771131277241656790e+02
-1.312112112112111983e+00,8.777120540399849915e+02
-1.311911911911911810e+00,8.782689634300072612e+02
-1.311711711711711636e+00,8.787836378425126895e+02
-1.311511511511511463e+00,8.792558706167675382e+02
-1.311311311311311290e+00,8.796854665061848664e+02
-1.311111111111111116e+00,8.800722416985486234e+02
-1.310910910910910943e+00,8.804160238333184907e+02
-1.310710710710710547e+00,8.807166520159848915e+02
-1.310510510510510374e+00,8.809739768295241902e+02
-1.310310310310310200e+00,8.811878603429362329e+02
-1.310110110110110027e+00,8.813581761168715047e+02
-1.309909909909909853e+00,8.814848092063585909e+02
-1.309709709709709680e+00,8.815676561606667292e+02
-1.309509509509509506e+00,8.816066250202629817e+02
-1.309309309309309333e+00,8.816016353109243937e+02
-1.309109109109108937e+00,8.815526180349818333e+02
-1.308908908908908764e+00,8.814595156597277992e+02
-1.308708708708708590e+00,8.813222821029922898e+02
-1.308508508508508417e+00,8.811408827159038992e+02
-1.308308308308308243e+00,8.809152942628350047e+02
-1.308108108108108070e+00,8.806455048985745862e+02
-1.307907907907907896e+00,8.803315141427208346e+02
-1.307707707707707723e+00,8.799733328513057131e+02
-1.307507507507507327e+00,8.795709831856999017e+02
-1.307307307307307154e+00,8.791244985787718633e+02
-1.307107107107106980e+00,8.786339236983513956e+02
-1.306906906906906807e+00,8.780993144080044885e+02
-1.306706706706706633e+00,8.775207377251380194e+02
-1.306506506506506460e+00,8.768982717764549761e+02
-1.306306306306306286e+00,8.762320057507814681e+02
-1.306106106106106113e+00,8.755220398492851928e+02
-1.305905905905905939e+00,8.747684852331141201e+02
-1.305705705705705544e+00,8.739714639684575559e+02
-1.305505505505505370e+00,8.731311089690822200e+02
-1.305305305305305197e+00,8.722475639363435675e+02
-1.305105105105105023e+00,8.713209832966958857e+02
-1.304904904904904850e+00,8.703515321367517572e+02
-1.304704704704704676e+00,8.693393861358919139e+02
-1.304504504504504503e+00,8.682847314964384395e+02
-1.304304304304304329e+00,8.671877648714778388e+02
-1.304104104104103934e+00,8.660486932902771287e+02
-1.303903903903903760e+00,8.648677340814010677e+02
-1.303703703703703587e+00,8.636451147934945993e+02
-1.303503503503503413e+00,8.623810731137994026e+02
-1.303303303303303240e+00,8.610758567844241043e+02
-1.303103103103103066e+00,8.597297235163907771e+02
-1.302902902902902893e+00,8.583429409014894418e+02
-1.302702702702702720e+00,8.569157863219787714e+02
-1.302502502502502324e+00,8.554485468581694931e+02
-1.302302302302302150e+00,8.539415191938923044e+02
-1.302102102102101977e+00,8.523950095199230645e+02
-1.301901901901901804e+00,8.508093334353733326e+02
-1.301701701701701630e+00,8.491848158470817225e+02
-1.301501501501501457e+00,8.475217908670563247e+02
-1.301301301301301283e+00,8.458206017079693311e+02
-1.301101101101101110e+00,8.440816005767835577e+02
-1.300900900900900936e+00,8.423051485665037035e+02
-1.300700700700700541e+00,8.404916155461212384e+02
-1.300500500500500367e+00,8.386413800487690651e+02
-1.300300300300300194e+00,8.367548291581128979e+02
-1.300100100100100020e+00,8.348323583930575751e+02
-1.299899899899899847e+00,8.328743715907683054e+02
-1.299699699699699673e+00,8.308812807880394757e+02
-1.299499499499499500e+00,8.288535061011010612e+02
-1.299299299299299326e+00,8.267914756038198902e+02
-1.299099099099098931e+00,8.246956252044150233e+02
-1.298898898898898757e+00,8.225663985206872439e+02
-1.298698698698698584e+00,8.204042467537713037e+02
-1.298498498498498410e+00,8.182096285605281309e+02
-1.298298298298298237e+00,8.159830099245439214e+02
-1.298098098098098063e+00,8.137248640258162595e+02
-1.297897897897897890e+00,8.114356711091519401e+02
-1.297697697697697716e+00,8.091159183513224207e+02
-1.297497497497497321e+00,8.067660997270132839e+02
-1.297297297297297147e+00,8.043867158736302372e+02
-1.297097097097096974e+00,8.019782739549326607e+02
-1.296896896896896800e+00,7.995412875236515902e+02
-1.296696696696696627e+00,7.970762763830266522e+02
-1.296496496496496453e+00,7.945837664473493760e+02
-1.296296296296296280e+00,7.920642896015662018e+02
-1.296096096096096106e+00,7.895183835599498252e+02
-1.295895895895895933e+00,7.869465917239045893e+02
-1.295695695695695537e+00,7.843494630389379836e+02
-1.295495495495495364e+00,7.817275518508515688e+02
-1.295295295295295190e+00,7.790814177611555351e+02
-1.295095095095095017e+00,7.764116254818133029e+02
-1.294894894894894843e+00,7.737187446892924072e+02
-1.294694694694694670e+00,7.710033498780057926e+02
-1.294494494494494496e+00,7.682660202131680762e+02
-1.294294294294294323e+00,7.655073393831085014e+02
-1.294094094094093927e+00,7.627278954510907170e+02
-1.293893893893893754e+00,7.599282807066715577e+02
-1.293693693693693580e+00,7.571090915166416835e+02
-1.293493493493493407e+00,7.542709281755937809e+02
-1.293293293293293234e+00,7.514143947561562982e+02
-1.293093093093093060e+00,7.485400989589381879e+02
-1.292892892892892887e+00,7.456486519622110336e+02
-1.292692692692692713e+00,7.427406682713930195e+02
-1.292492492492492318e+00,7.398167655683437260e+02
-1.292292292292292144e+00,7.368775645605531963e+02
-1.292092092092091971e+00,7.339236888302056059e+02
-1.291891891891891797e+00,7.309557646832225828e+02
-1.291691691691691624e+00,7.279744209982743541e+02
-1.291491491491491450e+00,7.249802890758292051e+02
-1.291291291291291277e+00,7.219740024872568256e+02
-1.291091091091091103e+00,7.189561969240486405e+02
-1.290890890890890930e+00,7.159275100471666065e+02
-1.290690690690690534e+00,7.128885813365839113e+02
-1.290490490490490361e+00,7.098400519410464540e+02
-1.290290290290290187e+00,7.067825645280619256e+02
-1.290090090090090014e+00,7.037167631342164213e+02
-1.289889889889889840e+00,7.006432930157975534e+02
-1.289689689689689667e+00,6.975628004997901144e+02
-1.289489489489489493e+00,6.944759328352657803e+02
-1.289289289289289320e+00,6.913833380452126676e+02
-1.289089089089088924e+00,6.882856647788296414e+02
-1.288888888888888751e+00,6.851835621643483591e+02
-1.288688688688688577e+00,6.820776796623462133e+02
-1.288488488488488404e+00,6.789686669196829598e+02
-1.288288288288288230e+00,6.758571736240064638e+02
-1.288088088088088057e+00,6.727438493589178279e+02
-1.287887887887887883e+00,6.696293434597945406e+02
-1.287687687687687710e+00,6.665143048703201885e+02
-1.287487487487487314e+00,6.633993819997378978e+02
-1.287287287287287141e+00,6.602852225808934463e+02
-1.287087087087086967e+00,6.571724735290304125e+02
-1.286886886886886794e+00,6.540617808014419552e+02
-1.286686686686686620e+00,6.509537892579637628e+02
-1.286486486486486447e+00,6.478491425223440956e+02
-1.286286286286286273e+00,6.447484828445263929e+02
-1.286086086086086100e+00,6.416524509638686595e+02
-1.285885885885885926e+00,6.385616859733187312e+02
-1.285685685685685531e+00,6.354768251845854365e+02
-1.285485485485485357e+00,6.323985039943316906e+02
-1.285285285285285184e+00,6.293273557513826972e+02
-1.285085085085085010e+00,6.262640116250272513e+02
-1.284884884884884837e+00,6.232091004743861049e+02
-1.284684684684684663e+00,6.201632487189111771e+02
-1.284484484484484490e+00,6.171270802100023047e+02
-1.284284284284284317e+00,6.141012161037923534e+02
-1.284084084084083921e+00,6.110862747351053486e+02
-1.283883883883883748e+00,6.080828714926261682e+02
-1.283683683683683574e+00,6.050916186952657654e+02
-1.283483483483483401e+00,6.021131254697952500e+02
-1.283283283283283227e+00,5.991479976297260919e+02
-1.283083083083083054e+00,5.961968375554633894e+02
-1.282882882882882880e+00,5.932602440757672184e+02
-1.282682682682682707e+00,5.903388123505271778e+02
-1.282482482482482311e+00,5.874331337548521788e+02
-1.282282282282282138e+00,5.845437957645377764e+02
-1.282082082082081964e+00,5.816713818428578406e+02
-1.281881881881881791e+00,5.788164713287719678e+02
-1.281681681681681617e+00,5.759796393264973631e+02
-1.281481481481481444e+00,5.731614565965121528e+02
-1.281281281281281270e+00,5.703624894479543173e+02
-1.281081081081081097e+00,5.675832996324738815e+02
-1.280880880880880923e+00,5.648244442395198348e+02
-1.280680680680680528e+00,5.620864755930854244e+02
-1.280480480480480354e+00,5.593699411499329699e+02
-1.280280280280280181e+00,5.566753833992754608e+02
-1.280080080080080007e+00,5.540033397639672330e+02
-1.279879879879879834e+00,5.513543425031849665e+02
-1.279679679679679660e+00,5.487289186166146919e+02
-1.279479479479479487e+00,5.461275897501579948e+02
-1.279279279279279313e+00,5.435508721031603727e+02
-1.279079079079078918e+00,5.409992763371636784e+02
-1.278878878878878744e+00,5.384733074862202784e+02
-1.278678678678678571e+00,5.359734648687102663e+02
-1.278478478478478397e+00,5.335002420007430146e+02
-1.278278278278278224e+00,5.310541265111045277e+02
-1.278078078078078050e+00,5.286356000577510486e+02
-1.277877877877877877e+00,5.262451382458883700e+02
-1.277677677677677703e+00,5.238832105475991057e+02
-1.277477477477477308e+00,5.215502802230487305e+02
-1.277277277277277134e+00,5.192468042432789161e+02
-1.277077077077076961e+00,5.169732332145404143e+02
-1.276876876876876787e+00,5.147300113042463181e+02
-1.276676676676676614e+00,5.125175761684774898e+02
-1.276476476476476440e+00,5.103363588810801730e+02
-1.276276276276276267e+00,5.081867838643377695e+02
-1.276076076076076093e+00,5.060692688212332087e+02
-1.275875875875875920e+00,5.039842246692831509e+02
-1.275675675675675524e+00,5.019320554759563606e+02
-1.275475475475475351e+00,4.999131583956834106e+02
-1.275275275275275177e+00,4.979279236084195190e+02
-1.275075075075075004e+00,4.959767342598090636e+02
-1.274874874874874831e+00,4.940599664029146538e+02
-1.274674674674674657e+00,4.921779889415154230e+02
-1.274474474474474484e+00,4.903311635749844868e+02
-1.274274274274274310e+00,4.885198447447239118e+02
-1.274074074074074137e+00,4.867443795821702679e+02
-1.273873873873873741e+00,4.850051078583524600e+02
-1.273673673673673568e+00,4.833023619350208833e+02
-1.273473473473473394e+00,4.816364667173057228e+02
-1.273273273273273221e+00,4.800077396079382765e+02
-1.273073073073073047e+00,4.784164904630176238e+02
-1.272872872872872874e+00,4.768630215492997309e+02
-1.272672672672672700e+00,4.753476275030349711e+02
-1.272472472472472305e+00,4.738705952903177376e+02
-1.272272272272272131e+00,4.724322041689759430e+02
-1.272072072072071958e+00,4.710327256519556727e+02
-1.271871871871871784e+00,4.696724234722270239e+02
-1.271671671671671611e+00,4.683515535491912942e+02
-1.271471471471471437e+00,4.670703639565845720e+02
-1.271271271271271264e+00,4.658290948918735808e+02
-1.271071071071071090e+00,4.646279786471235411e+02
-1.270870870870870917e+00,4.634672395813607295e+02
-1.270670670670670521e+00,4.623470940943892629e+02
-1.270470470470470348e+00,4.612677506020783085e+02
-1.270270270270270174e+00,4.602294095130970391e+02
-1.270070070070070001e+00,4.592322632071062003e+02
-1.269869869869869827e+00,4.582764960143819621e+02
-1.269669669669669654e+00,4.573622841968748389e+02
-1.269469469469469480e+00,4.564897959306937310e+02
-1.269269269269269307e+00,4.556591912900078114e+02
-1.269069069069069133e+00,4.548706222323548332e+02
-1.268868868868868738e+00,4.541242325853500574e+02
-1.268668668668668564e+00,4.534201580347955769e+02
-1.268468468468468391e+00,4.527585261141648516e+02
-1.268268268268268217e+00,4.521394561954715527e+02
-1.268068068068068044e+00,4.515630594815035010e+02
-1.267867867867867870e+00,4.510294389994263042e+02
-1.267667667667667697e+00,4.505386895957274760e+02
-1.267467467467467301e+00,4.500908979325127461e+02
-1.267267267267267128e+00,4.496861424851467746e+02
-1.267067067067066954e+00,4.493244935412049585e+02
-1.266866866866866781e+00,4.490060132007654943e+02
-1.266666666666666607e+00,4.487307553780011631e+02
-1.266466466466466434e+00,4.484987658040827796e+02
-1.266266266266266260e+00,4.483100820313774193e+02
-1.266066066066066087e+00,4.481647334389409139e+02
-1.265865865865865914e+00,4.480627412392835822e+02
-1.265665665665665518e+00,4.480041184864164165e+02
-1.265465465465465345e+00,4.479888700851638532e+02
-1.265265265265265171e+00,4.480169928017282359e+02
-1.265065065065064998e+00,4.480884752755134741e+02
-1.264864864864864824e+00,4.482032980321869218e+02
-1.264664664664664651e+00,4.483614334979814657e+02
-1.264464464464464477e+00,4.485628460152180992e+02
-1.264264264264264082e+00,4.488074918590624520e+02
-1.264064064064064130e+00,4.490953192554836733e+02
-1.263863863863863735e+00,4.494262684004297057e+02
-1.263663663663663561e+00,4.498002714801943398e+02
-1.263463463463463388e+00,4.502172526929849710e+02
-1.263263263263263214e+00,4.506771282716725295e+02
-1.263063063063063041e+00,4.511798065077223328e+02
-1.262862862862862867e+00,4.517251877762999470e+02
-1.262662662662662694e+00,4.523131645625365991e+02
-1.262462462462462298e+00,4.529436214889686880e+02
-1.262262262262262125e+00,4.536164353441117782e+02
-1.262062062062061951e+00,4.543314751122032362e+02
-1.261861861861861778e+00,4.550886020040683775e+02
-1.261661661661661604e+00,4.558876694891379771e+02
-1.261461461461461431e+00,4.567285233285788877e+02
-1.261261261261261257e+00,4.576110016095645960e+02
-1.261061061061061084e+00,4.585349347806543960e+02
-1.260860860860860910e+00,4.595001456882849311e+02
-1.260660660660660515e+00,4.605064496143780275e+02
-1.260460460460460341e+00,4.615536543150335547e+02
-1.260260260260260168e+00,4.626415600603406801e+02
-1.260060060060059994e+00,4.637699596752597699e+02
-1.259859859859859821e+00,4.649386385816027314e+02
-1.259659659659659647e+00,4.661473748410913913e+02
-1.259459459459459474e+00,4.673959391994891348e+02
-1.259259259259259078e+00,4.686840951318088742e+02
-1.259059059059059127e+00,4.700115988885789875e+02
-1.258858858858858731e+00,4.713781995431890550e+02
-1.258658658658658558e+00,4.727836390402618463e+02
-1.258458458458458384e+00,4.742276522451161327e+02
-1.258258258258258211e+00,4.757099669942429045e+02
-1.258058058058058037e+00,4.772303041468492211e+02
-1.257857857857857864e+00,4.787883776374263221e+02
-1.257657657657657690e+00,4.803838945293607026e+02
-1.257457457457457295e+00,4.820165550695760430e+02
-1.257257257257257121e+00,4.836860527441922386e+02
-1.257057057057056948e+00,4.853920743352221052e+02
-1.256856856856856774e+00,4.871342999782710876e+02
-1.256656656656656601e+00,4.889124032212599786e+02
-1.256456456456456428e+00,4.907260510841490486e+02
-1.256256256256256254e+00,4.925749041196808662e+02
-1.256056056056056081e+00,4.944586164751121942e+02
-1.255855855855855907e+00,4.963768359549450793e+02
-1.255655655655655512e+00,4.983292040846621376e+02
-1.255455455455455338e+00,5.003153561754313614e+02
-1.255255255255255165e+00,5.023349213898155199e+02
-1.255055055055054991e+00,5.043875228084545483e+02
-1.254854854854854818e+00,5.064727774977159811e+02
-1.254654654654654644e+00,5.085902965783355398e+02
-1.254454454454454471e+00,5.107396852950099060e+02
-1.254254254254254075e+00,5.129205430869616293e+02
-1.254054054054053902e+00,5.151324636594587218e+02
-1.253853853853853728e+00,5.173750350562974063e+02
-1.253653653653653555e+00,5.196478397332271015e+02
-1.253453453453453381e+00,5.219504546323260001e+02
-1.253253253253253208e+00,5.242824512573125730e+02
-1.253053053053053034e+00,5.266433957498026075e+02
-1.252852852852852861e+00,5.290328489664912013e+02
-1.252652652652652687e+00,5.314503665572570981e+02
-1.252452452452452292e+00,5.338954990442105100e+02
-1.252252252252252118e+00,5.363677919016176929e+02
-1.252052052052051945e+00,5.388667856367869717e+02
-1.251851851851851771e+00,5.413920158718201492e+02
-1.251651651651651598e+00,5.439430134262771617e+02
-1.251451451451451424e+00,5.465193044007464778e+02
-1.251251251251251251e+00,5.491204102612847464e+02
-1.251051051051051077e+00,5.517458479247537753e+02
-1.250850850850850904e+00,5.543951298450318745e+02
-1.250650650650650508e+00,5.570677641000859239e+02
-1.250450450450450335e+00,5.597632544799109837e+02
-1.250250250250250161e+00,5.624811005753424524e+02
-1.250050050050049988e+00,5.652207978676931361e+02
-1.249849849849849814e+00,5.679818378192486534e+02
-1.249649649649649641e+00,5.707637079645935501e+02
-1.249449449449449467e+00,5.735658920027642580e+02
-1.249249249249249072e+00,5.763878698902300357e+02
-1.249049049049048898e+00,5.792291179346671015e+02
-1.248848848848848725e+00,5.820891088895610892e+02
-1.248648648648648551e+00,5.849673120495930334e+02
-1.248448448448448378e+00,5.878631933468012676e+02
-1.248248248248248204e+00,5.907762154475433363e+02
-1.248048048048048031e+00,5.937058378502073310e+02
-1.247847847847847857e+00,5.966515169836933410e+02
-1.247647647647647684e+00,5.996127063066395522e+02
-1.247447447447447288e+00,6.025888564073935640e+02
-1.247247247247247115e+00,6.055794151046925435e+02
-1.247047047047046942e+00,6.085838275491020113e+02
-1.246846846846846768e+00,6.116015363251187864e+02
-1.246646646646646595e+00,6.146319815540006175e+02
-1.246446446446446421e+00,6.176746009972620186e+02
-1.246246246246246248e+00,6.207288301608590473e+02
-1.246046046046046074e+00,6.237941024000255084e+02
-1.245845845845845901e+00,6.268698490247627433e+02
-1.245645645645645505e+00,6.299554994059676574e+02
-1.245445445445445332e+00,6.330504810821714727e+02
-1.245245245245245158e+00,6.361542198669139907e+02
-1.245045045045044985e+00,6.392661399566966338e+02
-1.244844844844844811e+00,6.423856640395210889e+02
-1.244644644644644638e+00,6.455122134039978619e+02
-1.244444444444444464e+00,6.486452080490157641e+02
-1.244244244244244069e+00,6.517840667939484547e+02
-1.244044044044043895e+00,6.549282073893716642e+02
-1.243843843843843722e+00,6.580770466283212272e+02
-1.243643643643643548e+00,6.612300004580159793e+02
-1.243443443443443375e+00,6.643864840920706456e+02
-1.243243243243243201e+00,6.675459121231689323e+02
-1.243043043043043028e+00,6.707076986361844320e+02
-1.242842842842842854e+00,6.738712573217216004e+02
-1.242642642642642681e+00,6.770360015900720327e+02
-1.242442442442442285e+00,6.802013446855735310e+02
-1.242242242242242112e+00,6.833666998013108014e+02
-1.242042042042041938e+00,6.865314801942204213e+02
-1.241841841841841765e+00,6.896950993005019654e+02
-1.241641641641641591e+00,6.928569708513438172e+02
-1.241441441441441418e+00,6.960165089889744650e+02
-1.241241241241241244e+00,6.991731283829745962e+02
-1.241041041041041071e+00,7.023262443468519223e+02
-1.240840840840840897e+00,7.054752729548654315e+02
-1.240640640640640502e+00,7.086196311590620098e+02
-1.240440440440440328e+00,7.117587369065000757e+02
-1.240240240240240155e+00,7.148920092566906987e+02
-1.240040040040039981e+00,7.180188684991494483e+02
-1.239839839839839808e+00,7.211387362711061542e+02
-1.239639639639639634e+00,7.242510356753315364e+02
-1.239439439439439461e+00,7.273551913980421659e+02
-1.239239239239239065e+00,7.304506298268811406e+02
-1.239039039039038892e+00,7.335367791689404839e+02
-1.238838838838838718e+00,7.366130695688132164e+02
-1.238638638638638545e+00,7.396789332266394013e+02
-1.238438438438438371e+00,7.427338045161269520e+02
-1.238238238238238198e+00,7.457771201025275332e+02
-1.238038038038038025e+00,7.488083190605391337e+02
-1.237837837837837851e+00,7.518268429921106417e+02
-1.237637637637637678e+00,7.548321361441335284e+02
-1.237437437437437282e+00,7.578236455259778950e+02
-1.237237237237237109e+00,7.608008210268577614e+02
-1.237037037037036935e+00,7.637631155330235515e+02
-1.236836836836836762e+00,7.667099850446968503e+02
-1.236636636636636588e+00,7.696408887927857450e+02
-1.236436436436436415e+00,7.725552893553268632e+02
-1.236236236236236241e+00,7.754526527736096568e+02
-1.236036036036036068e+00,7.783324486680018026e+02
-1.235835835835835894e+00,7.811941503534067124e+02
-1.235635635635635499e+00,7.840372349543574728e+02
-1.235435435435435325e+00,7.868611835196821858e+02
-1.235235235235235152e+00,7.896654811367810680e+02
-1.235035035035034978e+00,7.924496170454116282e+02
-1.234834834834834805e+00,7.952130847509998830e+02
-1.234634634634634631e+00,7.979553821374505560e+02
-1.234434434434434458e+00,8.006760115794070316e+02
-1.234234234234234062e+00,8.033744800539558355e+02
-1.234034034034033889e+00,8.060502992517232315e+02
-1.233833833833833715e+00,8.087029856873826930e+02
-1.233633633633633542e+00,8.113320608094804811e+02
-1.233433433433433368e+00,8.139370511096096834e+02
-1.233233233233233195e+00,8.165174882308682527e+02
-1.233033033033033021e+00,8.190729090756032065e+02
-1.232832832832832848e+00,8.216028559123789137e+02
-1.232632632632632674e+00,8.241068764821759487e+02
-1.232432432432432279e+00,8.265845241037687856e+02
-1.232232232232232105e+00,8.290353577782581169e+02
-1.232032032032031932e+00,8.314589422927605256e+02
-1.231831831831831758e+00,8.338548483231716091e+02
-1.231631631631631585e+00,8.362226525360225651e+02
-1.231431431431431411e+00,8.385619376893891967e+02
-1.231231231231231238e+00,8.408722927328093419e+02
-1.231031031031031064e+00,8.431533129062114540e+02
-1.230830830830830891e+00,8.454045998378043123e+02
-1.230630630630630495e+00,8.476257616409005777e+02
-1.230430430430430322e+00,8.498164130096623694e+02
-1.230230230230230148e+00,8.519761753137345295e+02
-1.230030030030029975e+00,8.541046766917313562e+02
-1.229829829829829801e+00,8.562015521435580467e+02
-1.229629629629629628e+00,8.582664436215414980e+02
-1.229429429429429455e+00,8.602990001203442034e+02
-1.229229229229229059e+00,8.622988777656188404e+02
-1.229029029029028885e+00,8.642657399014022985e+02
-1.228828828828828712e+00,8.661992571762165198e+02
-1.228628628628628539e+00,8.680991076278276068e+02
-1.228428428428428365e+00,8.699649767666736579e+02
-1.228228228228228192e+00,8.717965576579132403e+02
-1.228028028028028018e+00,8.735935510020598258e+02
-1.227827827827827845e+00,8.753556652142258372e+02
-1.227627627627627671e+00,8.770826165018742131e+02
-1.227427427427427276e+00,8.787741289411460457e+02
-1.227227227227227102e+00,8.804299345516335507e+02
-1.227027027027026929e+00,8.820497733697035301e+02
-1.226826826826826755e+00,8.836333935202067096e+02
-1.226626626626626582e+00,8.851805512866668550e+02
-1.226426426426426408e+00,8.866910111798640628e+02
-1.226226226226226235e+00,8.881645460048044924e+02
-1.226026026026026061e+00,8.896009369260599442e+02
-1.225825825825825888e+00,8.909999735314438567e+02
-1.225625625625625492e+00,8.923614538940292960e+02
-1.225425425425425319e+00,8.936851846324350390e+02
-1.225225225225225145e+00,8.949709809694273872e+02
-1.225025025025024972e+00,8.962186667887542626e+02
-1.224824824824824798e+00,8.974280746902383044e+02
-1.224624624624624625e+00,8.985990460430797384e+02
-1.224424424424424451e+00,8.997314310373609487e+02
-1.224224224224224056e+00,9.008250887337392214e+02
-1.224024024024023882e+00,9.018798871112954885e+02
-1.223823823823823709e+00,9.028957031135400939e+02
-1.223623623623623535e+00,9.038724226925319272e+02
-1.223423423423423362e+00,9.048099408511169486e+02
-1.223223223223223188e+00,9.057081616832720101e+02
-1.223023023023023015e+00,9.065669984124958773e+02
-1.222822822822822841e+00,9.073863734283006579e+02
-1.222622622622622668e+00,9.081662183207197359e+02
-1.222422422422422272e+00,9.089064739128616566e+02
-1.222222222222222099e+00,9.096070902914794942e+02
-1.222022022022021925e+00,9.102680268355487669e+02
-1.221821821821821752e+00,9.108892522428185430e+02
-1.221621621621621578e+00,9.114707445543632502e+02
-1.221421421421421405e+00,9.120124911770816425e+02
-1.221221221221221231e+00,9.125144889041479246e+02
-1.221021021021021058e+00,9.129767439334242454e+02
-1.220820820820820884e+00,9.133992718837755547e+02
-1.220620620620620489e+00,9.137820978093214990e+02
-1.220420420420420315e+00,9.141252562116009130e+02
-1.220220220220220142e+00,9.144287910496177574e+02
-1.220020020020019968e+00,9.146927557477980599e+02
-1.219819819819819795e+00,9.149172132018161392e+02
-1.219619619619619622e+00,9.151022357823089806e+02
-1.219419419419419448e+00,9.152479053364420452e+02
-1.219219219219219053e+00,9.153543131873493621e+02
-1.219019019019018879e+00,9.154215601314198238e+02
-1.218818818818818706e+00,9.154497564334382105e+02
-1.218618618618618532e+00,9.154390218195611624e+02
-1.218418418418418359e+00,9.153894854681464039e+02
-1.218218218218218185e+00,9.153012859983989529e+02
-1.218018018018018012e+00,9.151745714568601215e+02
-1.217817817817817838e+00,9.150094993017212346e+02
-1.217617617617617665e+00,9.148062363849651319e+02
-1.217417417417417269e+00,9.145649589323262489e+02
-1.217217217217217096e+00,9.142858525210751850e+02
-1.217017017017016922e+00,9.139691120556268515e+02
-1.216816816816816749e+00,9.136149417409682201e+02
-1.216616616616616575e+00,9.132235550539041924e+02
-1.216416416416416402e+00,9.127951747121262542e+02
-1.216216216216216228e+00,9.123300326411132346e+02
-1.216016016016016055e+00,9.118283699388418881e+02
-1.215815815815815881e+00,9.112904368383398150e+02
-1.215615615615615486e+00,9.107164926680515009e+02
-1.215415415415415312e+00,9.101068058100629514e+02
-1.215215215215215139e+00,9.094616536561391058e+02
-1.215015015015014965e+00,9.087813225616195041e+02
-1.214814814814814792e+00,9.080661077971564055e+02
-1.214614614614614618e+00,9.073163134983033160e+02
-1.214414414414414445e+00,9.065322526129791640e+02
-1.214214214214214049e+00,9.057142468467642402e+02
-1.214014014014013876e+00,9.048626266061179422e+02
-1.213813813813813702e+00,9.039777309394227132e+02
-1.213613613613613529e+00,9.030599074759716132e+02
-1.213413413413413355e+00,9.021095123628113015e+02
-1.213213213213213182e+00,9.011269101995187611e+02
-1.213013013013013008e+00,9.001124739708841389e+02
-1.212812812812812835e+00,8.990665849775167544e+02
-1.212612612612612661e+00,8.979896327644112262e+02
-1.212412412412412266e+00,8.968820150474361981e+02
-1.212212212212212092e+00,8.957441376378056930e+02
-1.212012012012011919e+00,8.945764143645104696e+02
-1.211811811811811745e+00,8.933792669947461036e+02
-1.211611611611611572e+00,8.921531251523388164e+02
-1.211411411411411398e+00,8.908984262341798512e+02
-1.211211211211211225e+00,8.896156153246968188e+02
-1.211011011011011052e+00,8.883051451083643997e+02
-1.210810810810810878e+00,8.869674757802695240e+02
-1.210610610610610482e+00,8.856030749547609275e+02
-1.210410410410410309e+00,8.842124175721747861e+02
-1.210210210210210136e+00,8.827959858036761034e+02
-1.210010010010009962e+00,8.813542689542263133e+02
-1.209809809809809789e+00,8.798877633636874407e+02
-1.209609609609609615e+00,8.783969723060808974e+02
-1.209409409409409442e+00,8.768824058870389990e+02
-1.209209209209209046e+00,8.753445809394320349e+02
-1.209009009009008873e+00,8.737840209172375125e+02
-1.208808808808808699e+00,8.722012557876098526e+02
-1.208608608608608526e+00,8.705968219212440999e+02
-1.208408408408408352e+00,8.689712619809856733e+02
-1.208208208208208179e+00,8.673251248087507292e+02
-1.208008008008008005e+00,8.656589653107663480e+02
-1.207807807807807832e+00,8.639733443411321332e+02
-1.207607607607607658e+00,8.622688285837745070e+02
-1.207407407407407263e+00,8.605459904327548202e+02
-1.207207207207207089e+00,8.588054078710086969e+02
-1.207007007007006916e+00,8.570476643474867160e+02
-1.206806806806806742e+00,8.552733486527902187e+02
-1.206606606606606569e+00,8.534830547932361924e+02
-1.206406406406406395e+00,8.516773818634661666e+02
-1.206206206206206222e+00,8.498569339175606956e+02
-1.206006006006006048e+00,8.480223198387047887e+02
-1.205805805805805875e+00,8.461741532074365750e+02
-1.205605605605605479e+00,8.443130521684907990e+02
-1.205405405405405306e+00,8.424396392962927393e+02
-1.205205205205205132e+00,8.405545414590635573e+02
-1.205005005005004959e+00,8.386583896816617880e+02
-1.204804804804804785e+00,8.367518190070821902e+02
-1.204604604604604612e+00,8.348354683567195025e+02
-1.204404404404404438e+00,8.329099803893977878e+02
-1.204204204204204043e+00,8.309760013591633196e+02
-1.204004004004003869e+00,8.290341809719321873e+02
-1.203803803803803696e+00,8.270851722409527156e+02
-1.203603603603603522e+00,8.251296313411636447e+02
-1.203403403403403349e+00,8.231682174624494337e+02
-1.203203203203203175e+00,8.212015926618404364e+02
-1.203003003003003002e+00,8.192304217146526071e+02
-1.202802802802802828e+00,8.172553719646547279e+02
-1.202602602602602655e+00,8.152771131732199592e+02
-1.202402402402402259e+00,8.132963173675723283e+02
-1.202202202202202086e+00,8.113136586880871164e+02
-1.202002002002001912e+00,8.093298132347124465e+02
-1.201801801801801739e+00,8.073454589125466327e+02
-1.201601601601601566e+00,8.053612752765841378e+02
-1.201401401401401392e+00,8.033779433756748176e+02
-1.201201201201201219e+00,8.013961455957132785e+02
-1.201001001001001045e+00,7.994165655021275825e+02
-1.200800800800800872e+00,7.974398876816286474e+02
-1.200600600600600476e+00,7.954667975833389164e+02
-1.200400400400400303e+00,7.934979813592693745e+02
-1.200200200200200129e+00,7.915341257041959580e+02
-1.199999999999999956e+00,7.895759176949782159e+02


==> figs/SWNT66_768_fixed_cdos.dat <==
x,y
-1.735300000000000065e+00,1.621489999999999990e-13
-1.725300000000000056e+00,5.497550000000000315e-09
-1.715300000000000047e+00,2.037619999999999969e-03
-1.705300000000000038e+00,5.398060000000000080e+00
-1.695300000000000029e+00,1.981990000000000052e+01
-1.685300000000000020e+00,2.888449999999999918e+01
-1.675300000000000011e+00,3.396390000000000242e+01
-1.665300000000000002e+00,3.679800000000000182e+01
-1.655299999999999994e+00,4.258220000000000027e+01
-1.645299999999999985e+00,4.970069999999999766e+01
-1.635299999999999976e+00,5.749230000000000018e+01
-1.625299999999999967e+00,6.772960000000000491e+01
-1.615299999999999958e+00,7.609340000000000259e+01
-1.605299999999999949e+00,8.127840000000000487e+01
-1.595299999999999940e+00,8.799540000000000362e+01
-1.585299999999999931e+00,9.787269999999999470e+01
-1.575299999999999923e+00,1.074129999999999967e+02
-1.565299999999999914e+00,1.149549999999999983e+02
-1.555299999999999905e+00,1.226020000000000039e+02
-1.545299999999999896e+00,1.309209999999999923e+02
-1.535300000000000109e+00,1.380780000000000030e+02
-1.525300000000000100e+00,1.438619999999999948e+02
-1.515300000000000091e+00,1.508379999999999939e+02
-1.505300000000000082e+00,1.614010000000000105e+02
-1.495300000000000074e+00,1.749569999999999936e+02
-1.485300000000000065e+00,1.883000000000000114e+02
-1.475300000000000056e+00,1.987460000000000093e+02
-1.465300000000000047e+00,2.065180000000000007e+02
-1.455300000000000038e+00,2.138139999999999930e+02
-1.445300000000000029e+00,2.221440000000000055e+02
-1.435300000000000020e+00,2.310190000000000055e+02
-1.425300000000000011e+00,2.389619999999999891e+02
-1.415300000000000002e+00,2.453590000000000089e+02
-1.405299999999999994e+00,2.511560000000000059e+02
-1.395299999999999985e+00,2.579230000000000018e+02
-1.385299999999999976e+00,2.664300000000000068e+02
-1.375299999999999967e+00,2.760339999999999918e+02
-1.365299999999999958e+00,2.852869999999999777e+02
-1.355299999999999949e+00,2.931449999999999818e+02
-1.345299999999999940e+00,2.997219999999999800e+02
-1.335299999999999931e+00,3.060380000000000109e+02
-1.325299999999999923e+00,3.131349999999999909e+02
-1.315299999999999914e+00,3.213369999999999891e+02
-1.305299999999999905e+00,3.301039999999999850e+02
-1.295299999999999896e+00,3.384350000000000023e+02
-1.285300000000000109e+00,3.454959999999999809e+02
-1.275300000000000100e+00,3.510889999999999986e+02
-1.265300000000000091e+00,3.557359999999999900e+02
-1.255300000000000082e+00,3.604039999999999964e+02
-1.245300000000000074e+00,3.660450000000000159e+02
-1.235300000000000065e+00,3.731789999999999736e+02
-1.225300000000000056e+00,3.816600000000000250e+02
-1.215300000000000047e+00,3.907620000000000005e+02
-1.205300000000000038e+00,3.995699999999999932e+02
-1.195300000000000029e+00,4.075000000000000000e+02
-1.185300000000000020e+00,4.146870000000000118e+02
-1.175300000000000011e+00,4.219859999999999900e+02
-1.165300000000000002e+00,4.305380000000000109e+02
-1.155299999999999994e+00,4.410889999999999986e+02
-1.145299999999999985e+00,4.534590000000000032e+02
-1.135299999999999976e+00,4.665450000000000159e+02
-1.125299999999999967e+00,4.789180000000000064e+02
-1.115299999999999958e+00,4.896259999999999764e+02
-1.105299999999999949e+00,4.986709999999999923e+02
-1.095299999999999940e+00,5.068659999999999854e+02
-1.085299999999999931e+00,5.152400000000000091e+02
-1.075299999999999923e+00,5.244299999999999500e+02
-1.065299999999999914e+00,5.343909999999999627e+02
-1.055299999999999905e+00,5.445180000000000291e+02
-1.045299999999999896e+00,5.540359999999999445e+02
-1.035300000000000109e+00,5.624349999999999454e+02
-1.025300000000000100e+00,5.697259999999999991e+02
-1.015300000000000091e+00,5.764239999999999782e+02
-1.005300000000000082e+00,5.833269999999999982e+02
-9.952999999999999625e-01,5.912029999999999745e+02
-9.852999999999999536e-01,6.005289999999999964e+02
-9.752999999999999448e-01,6.113419999999999845e+02
-9.653000000000000469e-01,6.232409999999999854e+02
-9.553000000000000380e-01,6.355149999999999864e+02
-9.453000000000000291e-01,6.473640000000000327e+02
-9.353000000000000203e-01,6.581349999999999909e+02
-9.253000000000000114e-01,6.675270000000000437e+02
-9.153000000000000025e-01,6.756810000000000400e+02
-9.052999999999999936e-01,6.831649999999999636e+02
-8.952999999999999847e-01,6.908310000000000173e+02
-8.852999999999999758e-01,6.996000000000000227e+02
-8.752999999999999670e-01,7.102190000000000509e+02
-8.652999999999999581e-01,7.230449999999999591e+02
-8.552999999999999492e-01,7.379149999999999636e+02
-8.453000000000000513e-01,7.541849999999999454e+02
-8.353000000000000425e-01,7.709099999999999682e+02
-8.253000000000000336e-01,7.871720000000000255e+02
-8.153000000000000247e-01,8.024260000000000446e+02
-8.053000000000000158e-01,8.167609999999999673e+02
-7.953000000000000069e-01,8.309589999999999463e+02
-7.852999999999999980e-01,8.463029999999999973e+02
-7.752999999999999892e-01,8.641530000000000200e+02
-7.652999999999999803e-01,8.854220000000000255e+02
-7.552999999999999714e-01,9.101420000000000528e+02
-7.452999999999999625e-01,9.373179999999999836e+02
-7.352999999999999536e-01,9.651810000000000400e+02
-7.252999999999999448e-01,9.917599999999999909e+02
-7.153000000000000469e-01,1.015549999999999955e+03
-7.053000000000000380e-01,1.035990000000000009e+03
-6.953000000000000291e-01,1.053609999999999900e+03
-6.853000000000000203e-01,1.069690000000000055e+03
-6.753000000000000114e-01,1.085819999999999936e+03


==> figs/SWNT66_768_fixed_dos.dat <==
x,y
-1.735300000000000065e+00,1.871079999999999964e-10
-1.725300000000000056e+00,5.151020000000000024e-06
-1.715300000000000047e+00,2.683320000000000149e+00
-1.705300000000000038e+00,1.672009999999999991e+03
-1.695300000000000029e+00,1.580490000000000009e+03
-1.685300000000000020e+00,6.255280000000000200e+02
-1.675300000000000011e+00,3.107200000000000273e+02
-1.665300000000000002e+00,3.880559999999999832e+02
-1.655299999999999994e+00,7.159310000000000400e+02
-1.645299999999999985e+00,6.918379999999999654e+02
-1.635299999999999976e+00,9.249719999999999800e+02
-1.625299999999999967e+00,1.022149999999999977e+03
-1.615299999999999958e+00,6.238460000000000036e+02
-1.605299999999999949e+00,5.134909999999999854e+02
-1.595299999999999940e+00,8.608250000000000455e+02
-1.585299999999999931e+00,1.039680000000000064e+03
-1.575299999999999923e+00,8.368339999999999463e+02
-1.565299999999999914e+00,7.200109999999999673e+02
-1.555299999999999905e+00,8.199370000000000118e+02
-1.545299999999999896e+00,8.038790000000000191e+02
-1.535300000000000109e+00,6.220399999999999636e+02
-1.525300000000000100e+00,5.837770000000000437e+02
-1.515300000000000091e+00,8.567350000000000136e+02
-1.505300000000000082e+00,1.245220000000000027e+03
-1.495300000000000074e+00,1.406359999999999900e+03
-1.485300000000000065e+00,1.212660000000000082e+03
-1.475300000000000056e+00,8.822949999999999591e+02
-1.465300000000000047e+00,7.141000000000000227e+02
-1.455300000000000038e+00,7.727000000000000455e+02
-1.445300000000000029e+00,8.831159999999999854e+02
-1.435300000000000020e+00,8.636209999999999809e+02
-1.425300000000000011e+00,7.133540000000000418e+02
-1.415300000000000002e+00,5.837309999999999945e+02
-1.405299999999999994e+00,6.046570000000000391e+02
-1.395299999999999985e+00,7.627029999999999745e+02
-1.385299999999999976e+00,9.267359999999999900e+02
-1.375299999999999967e+00,9.676459999999999582e+02
-1.365299999999999958e+00,8.641399999999999864e+02
-1.355299999999999949e+00,7.098239999999999554e+02
-1.345299999999999940e+00,6.242469999999999573e+02
-1.335299999999999931e+00,6.576490000000000009e+02
-1.325299999999999923e+00,7.673959999999999582e+02
-1.315299999999999914e+00,8.633479999999999563e+02
-1.305299999999999905e+00,8.722350000000000136e+02
-1.295299999999999896e+00,7.791789999999999736e+02
-1.285300000000000109e+00,6.296079999999999472e+02
-1.275300000000000100e+00,4.982440000000000282e+02
-1.265300000000000091e+00,4.480989999999999895e+02
-1.255300000000000082e+00,5.019830000000000041e+02
-1.245300000000000074e+00,6.354059999999999491e+02
-1.235300000000000065e+00,7.888379999999999654e+02
-1.225300000000000056e+00,8.945270000000000437e+02
-1.215300000000000047e+00,9.097179999999999609e+02
-1.205300000000000038e+00,8.413890000000000100e+02
-1.195300000000000029e+00,7.468279999999999745e+02
-1.185300000000000020e+00,7.055710000000000264e+02
-1.175300000000000011e+00,7.744950000000000045e+02
-1.165300000000000002e+00,9.493390000000000555e+02
-1.155299999999999994e+00,1.157839999999999918e+03
-1.145299999999999985e+00,1.296690000000000055e+03
-1.135299999999999976e+00,1.295299999999999955e+03
-1.125299999999999967e+00,1.162480000000000018e+03
-1.115299999999999958e+00,9.793899999999999864e+02
-1.105299999999999949e+00,8.443550000000000182e+02
-1.095299999999999940e+00,8.128519999999999754e+02
-1.085299999999999931e+00,8.729940000000000282e+02
-1.075299999999999923e+00,9.640430000000000064e+02
-1.065299999999999914e+00,1.017480000000000018e+03
-1.055299999999999905e+00,9.941549999999999727e+02
-1.045299999999999896e+00,9.004470000000000027e+02
-1.035300000000000109e+00,7.796789999999999736e+02
-1.025300000000000100e+00,6.875159999999999627e+02
-1.015300000000000091e+00,6.659550000000000409e+02
-1.005300000000000082e+00,7.278529999999999518e+02
-9.952999999999999625e-01,8.555769999999999982e+02
-9.852999999999999536e-01,1.010200000000000045e+03
-9.752999999999999448e-01,1.145470000000000027e+03
-9.653000000000000469e-01,1.222089999999999918e+03
-9.553000000000000380e-01,1.219039999999999964e+03
-9.453000000000000291e-01,1.139470000000000027e+03
-9.353000000000000203e-01,1.009600000000000023e+03
-9.253000000000000114e-01,8.711119999999999663e+02
-9.153000000000000025e-01,7.695040000000000191e+02
-9.052999999999999936e-01,7.418609999999999900e+02
-8.952999999999999847e-01,8.069759999999999991e+02
-8.852999999999999758e-01,9.596449999999999818e+02
-8.752999999999999670e-01,1.170440000000000055e+03
-8.652999999999999581e-01,1.391900000000000091e+03
-8.552999999999999492e-01,1.571160000000000082e+03
-8.453000000000000513e-01,1.666430000000000064e+03
-8.353000000000000425e-01,1.662670000000000073e+03
-8.253000000000000336e-01,1.580220000000000027e+03
-8.153000000000000247e-01,1.471970000000000027e+03
-8.053000000000000158e-01,1.408339999999999918e+03
-7.953000000000000069e-01,1.453369999999999891e+03
-7.852999999999999980e-01,1.639000000000000000e+03
-7.752999999999999892e-01,1.947019999999999982e+03
-7.652999999999999803e-01,2.307619999999999891e+03
-7.552999999999999714e-01,2.619289999999999964e+03
-7.452999999999999625e-01,2.785420000000000073e+03
-7.352999999999999536e-01,2.753210000000000036e+03
-7.252999999999999448e-01,2.536610000000000127e+03
-7.153000000000000469e-01,2.211639999999999873e+03
-7.053000000000000380e-01,1.886210000000000036e+03
-6.953000000000000291e-01,1.658980000000000018e+03
-6.853000000000000203e-01,1.585200000000000045e+03
-6.753000000000000114e-01,1.661690000000000055e+03


==> figs/SWNT66_768_fixed_dos_shifts.dat <==
x
-1.705002818200000103e+00
-1.694705788500000088e+00
-1.684408758800000072e+00
-1.674111729100000057e+00
-1.663814699400000041e+00
-1.653517669700000026e+00
-1.643220640000000010e+00
-1.632923610299999995e+00
-1.622626580599999979e+00
-1.612329550899999964e+00
-1.602032521199999948e+00
-1.591735491499999933e+00
-1.581438461799999917e+00
-1.571141432099999902e+00
-1.560844402400000108e+00
-1.550547372700000093e+00
-1.540250343000000077e+00
-1.529953313300000062e+00
-1.519656283600000046e+00
-1.509359253900000031e+00
-1.499062224200000015e+00
-1.488765194500000000e+00
-1.478468164799999984e+00
-1.468171135099999969e+00
-1.457874105299999945e+00
-1.447577075599999930e+00
-1.437280045899999914e+00
-1.426983016199999899e+00
-1.416685986500000105e+00
-1.406388956800000090e+00
-1.396091927100000074e+00
-1.385794897400000059e+00
-1.375497867700000043e+00
-1.365200838000000028e+00
-1.354903808300000012e+00
-1.344606778599999997e+00
-1.334309748899999981e+00
-1.324012719199999966e+00
-1.313715689499999950e+00
-1.303418659799999935e+00
-1.293121630099999919e+00
-1.282824600399999904e+00
-1.272527570700000110e+00
-1.262230541000000095e+00
-1.251933511300000079e+00
-1.241636481600000064e+00
-1.231339451900000048e+00
-1.221042422200000033e+00
-1.210745392500000017e+00
-1.200448362800000002e+00
-1.190151333099999986e+00
-1.179854303399999971e+00
-1.169557273699999955e+00
-1.159260243999999940e+00
-1.148963214299999924e+00
-1.138666184599999909e+00
-1.128369154899999893e+00
-1.118072125200000100e+00
-1.107775095400000076e+00
-1.097478065700000061e+00
-1.087181036000000045e+00
-1.076884006300000030e+00
-1.066586976600000014e+00
-1.056289946899999999e+00
-1.045992917199999983e+00
-1.035695887499999968e+00
-1.025398857799999952e+00
-1.015101828099999937e+00
-1.004804798399999921e+00
-9.945077687100000174e-01
-9.842107390100000019e-01
-9.739137093099999865e-01
-9.636166796099999710e-01
-9.533196498999999546e-01
-9.430226202000000502e-01
-9.327255905000000347e-01
-9.224285607900000183e-01
-9.121315310900000028e-01
-9.018345013899999874e-01
-8.915374716799999710e-01
-8.812404419799999555e-01
-8.709434122800000511e-01
-8.606463825800000356e-01
-8.503493528700000192e-01
-8.400523231700000037e-01
-8.297552934699999883e-01
-8.194582637599999719e-01
-8.091612340599999564e-01
-7.988642043600000520e-01
-7.885671746600000365e-01
-7.782701449500000201e-01
-7.679731152500000047e-01
-7.576760855499999892e-01
-7.473790558399999728e-01
-7.370820261399999573e-01
-7.267849964400000529e-01
-7.164879667300000365e-01
-7.061909370300000210e-01
-6.958939073300000056e-01
-6.855968776299999901e-01


==> figs/SWNT66_768_fixed_kmeans_shifts.dat <==
x
-1.702945590299999923e+00
-1.692926236899999992e+00
-1.687615147700000096e+00
-1.677532830399999897e+00
-1.662543467599999936e+00
-1.651840379800000091e+00
-1.644780299600000051e+00
-1.634296751699999994e+00
-1.625369839700000041e+00
-1.611297910900000074e+00
-1.593025281200000087e+00
-1.585790593300000051e+00
-1.578700220200000004e+00
-1.571182132999999981e+00
-1.557982625299999979e+00
-1.545914457699999911e+00
-1.531193063999999993e+00
-1.514676896199999900e+00
-1.504708261700000049e+00
-1.495016163200000081e+00
-1.486131221199999963e+00
-1.477235923799999906e+00
-1.466292509599999905e+00
-1.448326793999999973e+00
-1.429888757300000091e+00
-1.415462894400000060e+00
-1.398879079200000097e+00
-1.390586483399999906e+00
-1.383697433500000074e+00
-1.372163272000000100e+00
-1.360051496999999943e+00
-1.344154652200000077e+00
-1.329501116899999946e+00
-1.316140461700000097e+00
-1.305480084200000057e+00
-1.291023466800000019e+00
-1.272798228499999906e+00
-1.256524176999999964e+00
-1.236891804899999947e+00
-1.225613719700000104e+00
-1.217478930399999992e+00
-1.202148796599999958e+00
-1.187554768000000038e+00
-1.176562249100000068e+00
-1.162460064200000032e+00
-1.151880188500000068e+00
-1.129609258299999919e+00
-1.122580840299999938e+00
-1.112084366099999944e+00
-1.098632530399999974e+00
-1.087771041899999958e+00
-1.077287456799999932e+00
-1.064215557700000092e+00
-1.038325090999999922e+00
-1.025299858999999980e+00
-1.003518723800000068e+00
-9.982362619900000400e-01
-9.855044517100000068e-01
-9.772534160200000430e-01
-9.708431651400000195e-01
-9.642435124499999510e-01
-9.505716525899999825e-01
-9.436267365199999535e-01
-9.302544220399999730e-01
-9.223016062200000142e-01
-9.043598894500000096e-01
-8.923964099800000271e-01
-8.817221181500000116e-01
-8.738172589199999507e-01
-8.617803000100000554e-01
-8.522925260200000519e-01
-8.389851618500000496e-01
-8.300229699700000241e-01
-8.267302368400000212e-01
-8.249825047500000119e-01
-8.193393544200000544e-01
-8.123080089299999917e-01
-8.053793744499999629e-01
-7.957062250499999934e-01
-7.865548422300000508e-01
-7.810323658900000243e-01
-7.742894119000000019e-01
-7.689996524800000177e-01
-7.611103501000000549e-01
-7.574737384099999860e-01
-7.538440423800000234e-01
-7.524873791799999712e-01
-7.492473213000000465e-01
-7.431920701899999981e-01
-7.400227002699999446e-01
-7.367321744899999469e-01
-7.328431138600000061e-01
-7.233855260399999487e-01
-7.165138146799999719e-01
-7.146136342100000149e-01
-7.081133086499999951e-01
-6.995679272500000545e-01
-6.915766012599999790e-01
-6.774193046699999998e-01
-6.637604045599999614e-01


==> figs/SWNT66_768_fixed_waterfall.dat <==
x,y1,y2,y3,y4
0.000000000000000000e+00,-4.395894828226208695e+00,-4.395894828226208695e+00
1.000000000000000000e+00,-7.957729541924982719e+00,-7.788197258024715630e+00
2.000000000000000000e+00,-1.247594325597027520e+01,-1.300343284034134861e+01
3.000000000000000000e+00,-1.293133486678981114e+01,-1.265267090396344862e+01
4.000000000000000000e+00,-1.291749962771355342e+01,-1.290107217717038779e+01
5.000000000000000000e+00,-1.256845595297405538e+01,-1.301688405109472768e+01
6.000000000000000000e+00,-1.256378604506750563e+01,-1.147066397547477479e+01
7.000000000000000000e+00,-1.282228135205521369e+01,-1.147582738826054083e+01
8.000000000000000000e+00,-1.294919764165723919e+01,-1.317843409688037681e+01
9.000000000000000000e+00,-1.282079391577613947e+01,-1.305590051099287230e+01


==> figs/Scaling.dat <==
ln, lsi, ltot, linear, lsync
0, 7.811673709037191 , 7.811673709037191 , 7.811673709037191,-inf 
1, 6.81829785386621  , 6.8183068309790205  , 6.811673709037191, -10.475781075314137  
2, 5.80653961797682  , 5.836474925019331  , 5.811673709037191, 0.23075865757148448
3, 4.8307911081811366, 4.838593265573866, 4.811673709037191,-2.6959836105220623
4, 3.8191255484286866, 3.83129428456065, 3.811673709037191,-3.0642290347764924
5, 2.872055443062533 , 3.16340132292694 , 2.811673709037191,0.7122174916507412
6, 1.8434595320801521, 2.188215057552938, 1.811673709037191,-0.04585242411626436   


==> figs/ScalingRaw.dat <==
%0  2.24671561e+02 0 
%1  1.12852757e+02 7.02224000e-04 112.853459224
%2  5.59683619e+01 1.17345186e+00 57.14181376
%3  2.84585669e+01 1.54322079e-01 28.612888979
%4  1.41146901e+01 1.19557038e-01 14.234247138 
%5  7.32107469e+00 1.63832036e+00 8.95939505 
%6  3.58869554e+00 9.68717276e-01 4.557412816


==> figs/ScalingScaLAPACK.dat <==
ncpu,scalapack,elpa,small,big
    64, 124.787701845169, 72.8460640907288, 1143.14055, nan
   256, 51.2510099411011, 34.6027081012726, 287.196272, 650.443606
  1024, 35.9341659545898, 22.8769731521606,  81.561029, 169.578354
  2304, 44.7812170982361, 21.6042900085449,  35.508554, 83.701597
  4096, 48.4906361103058, 24.0397629737854, 26.6300199, 52.4702871
  6400, 59.0276641845703, 25.0101590156555, 13.6373141, 31.8158031
 12800, nan             , nan             , nan       , 15.5999901  
 25600, nan             , nan             , nan       , 9.37953401
                
                
                
       
       
       
       
       
       
                       
                
                



==> figs/SiOSi5_dynamic_kmeans_shifts_0.dat <==
-6.911405285899999740e+01
-6.908071952500000634e+01
-2.049738619200000045e+01
-6.317386191799999828e+00
-5.215957620400000216e+00
-4.924529049000000214e+00
-4.633100477600000211e+00
-4.341671906100000200e+00
-4.050243334700000197e+00
-3.758814763300000195e+00
-1.517272555499999953e+00
-1.457158919100000061e+00
-1.397045282799999955e+00
-1.336931646400000062e+00
-1.276818009999999948e+00
-1.216704373700000064e+00
-1.156590737299999949e+00
-1.096477100900000057e+00
-1.036363464599999951e+00
-9.762498282099999480e-01
-9.161361918499999479e-01
-8.560225554899999478e-01
-7.959089191199999469e-01
-7.357952827599999468e-01
-6.756816463999999467e-01
-6.155680100299999458e-01
-5.554543736699999457e-01
-4.953407373000000002e-01
-4.352271009400000001e-01
-3.751134645800000000e-01
-3.149998282099999991e-01
-2.548861918499999990e-01
-1.947725554899999989e-01
-1.346589191199999980e-01
-7.454528275900000611e-02
-1.443164639500000082e-02
4.568198996899999753e-02
1.057956263300000033e-01
1.659092627000000042e-01
2.260228990600000043e-01
2.861365354200000044e-01
3.462501717900000053e-01
4.063638081500000054e-01
4.664774445100000055e-01
5.265910808799999510e-01
5.867047172399999511e-01
6.468183535999999512e-01
7.069319899699999521e-01
7.670456263299999522e-01
8.271592626999999531e-01
8.872728990599999532e-01
9.473865354199999533e-01
1.007500171800000066e+00
1.067613808199999959e+00
1.127727444500000065e+00
1.187841080899999957e+00
1.247954717200000063e+00
1.308068353599999956e+00
1.368181990000000070e+00
1.428295626299999954e+00
1.488409262700000069e+00
1.548522899099999961e+00
1.608636535400000067e+00
1.668750171799999960e+00
1.728863808200000074e+00
1.788977444499999958e+00
1.849091080900000073e+00
1.909204717199999957e+00
1.969318353600000071e+00
2.029431989999999963e+00
2.089545626300000070e+00
2.149659262700000184e+00
2.209772899099999854e+00
2.269886535399999961e+00
2.330000171800000075e+00
2.390113808200000189e+00
2.450227444499999852e+00
2.510341080899999966e+00
2.570454717200000072e+00
2.630568353600000187e+00
2.690681989999999857e+00
2.750795626299999963e+00
2.810909262700000077e+00
2.871022899100000192e+00
2.931136535399999854e+00
2.991250171799999968e+00
3.051363808200000083e+00
3.111477444500000189e+00
3.171591080899999859e+00
3.231704717199999966e+00
3.291818353600000080e+00
3.351931990000000194e+00
3.412045626299999856e+00
3.472159262699999971e+00
3.532272899100000085e+00
3.592386535400000191e+00
3.652500171799999862e+00
4.242613808199999781e+00
4.422613808200000385e+00
4.687613808200000065e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_1.dat <==
-6.911787941800000112e+01
-6.908068863600000498e+01
-2.053644492400000132e+01
-2.050832455000000110e+01
-2.047203596700000006e+01
-6.367115831299999584e+00
-6.342039557899999735e+00
-4.507239858900000229e+00
-4.484672536399999743e+00
-4.483883515599999647e+00
-4.478557040900000175e+00
-4.471545040099999646e+00
-4.468278284900000230e+00
-4.464372829100000217e+00
-4.458858112499999748e+00
-4.440459753399999876e+00
-1.451883204999999899e+00
-1.418617468899999956e+00
-1.375980317300000033e+00
-1.344378771399999950e+00
-9.054821020000000109e-01
-8.274663201299999882e-01
-7.468801171900000258e-01
-6.775953813399999692e-01
-6.484166188700000166e-01
-6.285542776600000492e-01
-5.999798269699999631e-01
-5.760149528600000401e-01
-5.576894527000000323e-01
-5.407773402600000168e-01
-5.201021208699999621e-01
-4.899476860900000008e-01
1.192385407499999966e-01
1.648703128000000018e-01
1.864703935300000004e-01
2.125191583300000131e-01
2.375954375999999868e-01
2.640741247000000236e-01
2.915912590299999940e-01
3.159258352200000064e-01
3.428850682499999802e-01
3.659933544399999739e-01
3.859495727700000267e-01
4.207982984099999935e-01
4.627134979299999951e-01
5.047924283100000409e-01
5.536990560600000277e-01
6.103760197599999993e-01
6.602348753500000278e-01
7.087837360099999984e-01
7.467296610600000495e-01
7.897662214399999714e-01
8.343218801699999743e-01
8.854505403400000363e-01
9.384479866199999520e-01
9.933217582900000231e-01
1.053877122699999891e+00
1.183865882200000108e+00
1.266784931199999908e+00
1.300659670299999959e+00
1.351100391599999950e+00
1.388475569599999959e+00
1.413719876600000092e+00
1.437861501200000003e+00
1.460254933499999908e+00
1.483787110800000031e+00
1.506618374299999896e+00
1.546770654099999920e+00
1.614291673999999954e+00
1.694856877899999947e+00
1.783967818800000105e+00
1.862475189800000042e+00
1.965672931799999912e+00
2.013262659000000010e+00
2.026736817000000190e+00
2.050421694999999822e+00
2.085886461499999900e+00
2.121285256300000199e+00
2.174749016999999895e+00
2.261217861400000029e+00
2.333845279899999792e+00
2.404262080600000129e+00
2.479419790000000123e+00
2.552377836999999872e+00
2.634511027099999847e+00
2.724917446800000143e+00
2.807555170100000108e+00
2.872672351699999904e+00
2.939189000299999854e+00
2.998950105600000082e+00
3.090680751799999904e+00
3.172483858900000175e+00
3.222969005399999975e+00
3.285650243400000114e+00
3.363427734200000074e+00
3.411571767599999916e+00
4.161462494600000284e+00
4.252433300099999869e+00
4.434305349299999754e+00
4.646240271399999955e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_10.dat <==
-6.884902523899999949e+01
-6.880177374400000190e+01
-2.058365831700000115e+01
-2.057550221800000045e+01
-2.056546808099999879e+01
-6.195016473999999995e+00
-6.156712486200000001e+00
-4.316732325200000275e+00
-4.306156832500000142e+00
-4.294967664899999704e+00
-4.290879757699999963e+00
-4.271472133799999682e+00
-4.265140799700000152e+00
-4.240329963499999799e+00
-1.423523066900000078e+00
-1.401573588900000056e+00
-1.371740060200000055e+00
-1.345665177799999945e+00
-8.658618214500000132e-01
-8.015865222800000467e-01
-7.512935881200000221e-01
-7.145628528399999846e-01
-6.583209120399999836e-01
-6.332671045300000134e-01
-6.082697319800000058e-01
-5.834276852799999968e-01
-5.549489356900000336e-01
-5.255825128700000182e-01
-4.957987247599999758e-01
-4.610757286900000196e-01
1.323937938699999983e-01
1.600469389299999934e-01
1.901150505699999993e-01
2.116072340000000052e-01
2.388619902799999917e-01
2.683359289600000253e-01
2.919684647099999864e-01
3.145090596699999796e-01
3.416371410699999833e-01
3.660073270800000000e-01
3.940436805900000006e-01
4.249265225900000220e-01
4.631037497900000188e-01
5.074360003400000263e-01
5.576768183100000442e-01
6.099703948200000392e-01
6.583280708500000022e-01
6.968439581399999971e-01
7.326411645899999492e-01
7.941568101100000554e-01
8.475613522299999536e-01
8.936943167999999993e-01
9.486460148599999975e-01
1.000293072400000094e+00
1.077175845399999998e+00
1.227173436700000009e+00
1.263391743399999934e+00
1.306044838500000083e+00
1.343676081699999969e+00
1.385659565200000110e+00
1.417067905099999914e+00
1.443581366899999940e+00
1.463480625299999893e+00
1.488203369799999898e+00
1.511065929299999944e+00
1.538223684999999952e+00
1.578324867999999936e+00
1.630367564299999961e+00
1.682555527899999959e+00
1.761635784999999954e+00
1.851168508700000048e+00
1.928717849999999956e+00
1.983205630600000102e+00
2.034626395400000121e+00
2.054715978599999993e+00
2.080575151700000180e+00
2.111133894499999997e+00
2.158443274600000183e+00
2.202992029899999871e+00
2.258506459399999944e+00
2.312548798399999939e+00
2.391185634600000220e+00
2.474768456400000094e+00
2.553434619099999914e+00
2.640134101300000147e+00
2.716666741900000126e+00
2.791079439000000217e+00
2.867804012400000158e+00
2.951557736799999887e+00
3.046008850999999851e+00
3.118661415600000097e+00
3.180190341999999948e+00
3.250902439699999924e+00
3.308348073699999947e+00
3.363433748399999867e+00
3.446544167999999964e+00
4.165594230600000003e+00
4.264536803300000400e+00
4.438945099299999697e+00
4.620946399400000182e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_11.dat <==
-6.884902523899999949e+01
-6.880177374400000190e+01
-2.058365831700000115e+01
-2.057550221800000045e+01
-2.056546808099999879e+01
-6.195016473999999995e+00
-6.156712486200000001e+00
-4.316732325200000275e+00
-4.306156832500000142e+00
-4.294967664899999704e+00
-4.290879757699999963e+00
-4.271472133799999682e+00
-4.265140799700000152e+00
-4.240329963499999799e+00
-1.423523066900000078e+00
-1.401573588900000056e+00
-1.371740060200000055e+00
-1.345665177799999945e+00
-8.658618214500000132e-01
-8.015865222800000467e-01
-7.512935881200000221e-01
-7.145628528399999846e-01
-6.583209120399999836e-01
-6.332671045300000134e-01
-6.082697319800000058e-01
-5.834276852799999968e-01
-5.549489356900000336e-01
-5.255825128700000182e-01
-4.957987247599999758e-01
-4.610757286900000196e-01
1.323937938699999983e-01
1.600469389299999934e-01
1.901150505699999993e-01
2.116072340000000052e-01
2.388619902799999917e-01
2.683359289600000253e-01
2.919684647099999864e-01
3.145090596699999796e-01
3.416371410699999833e-01
3.660073270800000000e-01
3.940436805900000006e-01
4.249265225900000220e-01
4.631037497900000188e-01
5.074360003400000263e-01
5.576768183100000442e-01
6.099703948200000392e-01
6.583280708500000022e-01
6.968439581399999971e-01
7.326411645899999492e-01
7.941568101100000554e-01
8.475613522299999536e-01
8.936943167999999993e-01
9.486460148599999975e-01
1.000293072400000094e+00
1.077175845399999998e+00
1.227173436700000009e+00
1.263391743399999934e+00
1.306044838500000083e+00
1.343676081699999969e+00
1.385659565200000110e+00
1.417067905099999914e+00
1.443581366899999940e+00
1.463480625299999893e+00
1.488203369799999898e+00
1.511065929299999944e+00
1.538223684999999952e+00
1.578324867999999936e+00
1.630367564299999961e+00
1.682555527899999959e+00
1.761635784999999954e+00
1.851168508700000048e+00
1.928717849999999956e+00
1.983205630600000102e+00
2.034626395400000121e+00
2.054715978599999993e+00
2.080575151700000180e+00
2.111133894499999997e+00
2.158443274600000183e+00
2.202992029899999871e+00
2.258506459399999944e+00
2.312548798399999939e+00
2.391185634600000220e+00
2.474768456400000094e+00
2.553434619099999914e+00
2.640134101300000147e+00
2.716666741900000126e+00
2.791079439000000217e+00
2.867804012400000158e+00
2.951557736799999887e+00
3.046008850999999851e+00
3.118661415600000097e+00
3.180190341999999948e+00
3.250902439699999924e+00
3.308348073699999947e+00
3.363433748399999867e+00
3.446544167999999964e+00
4.165594230600000003e+00
4.264536803300000400e+00
4.438945099299999697e+00
4.620946399400000182e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_12.dat <==
-6.884902523899999949e+01
-6.880177374400000190e+01
-2.058365831700000115e+01
-2.057550221800000045e+01
-2.056546808099999879e+01
-6.195016473999999995e+00
-6.156712486200000001e+00
-4.316732325200000275e+00
-4.306156832500000142e+00
-4.294967664899999704e+00
-4.290879757699999963e+00
-4.271472133799999682e+00
-4.265140799700000152e+00
-4.240329963499999799e+00
-1.423523066900000078e+00
-1.401573588900000056e+00
-1.371740060200000055e+00
-1.345665177799999945e+00
-8.658618214500000132e-01
-8.015865222800000467e-01
-7.512935881200000221e-01
-7.145628528399999846e-01
-6.583209120399999836e-01
-6.332671045300000134e-01
-6.082697319800000058e-01
-5.834276852799999968e-01
-5.549489356900000336e-01
-5.255825128700000182e-01
-4.957987247599999758e-01
-4.610757286900000196e-01
1.323937938699999983e-01
1.600469389299999934e-01
1.901150505699999993e-01
2.116072340000000052e-01
2.388619902799999917e-01
2.683359289600000253e-01
2.919684647099999864e-01
3.145090596699999796e-01
3.416371410699999833e-01
3.660073270800000000e-01
3.940436805900000006e-01
4.249265225900000220e-01
4.631037497900000188e-01
5.074360003400000263e-01
5.576768183100000442e-01
6.099703948200000392e-01
6.583280708500000022e-01
6.968439581399999971e-01
7.326411645899999492e-01
7.941568101100000554e-01
8.475613522299999536e-01
8.936943167999999993e-01
9.486460148599999975e-01
1.000293072400000094e+00
1.077175845399999998e+00
1.227173436700000009e+00
1.263391743399999934e+00
1.306044838500000083e+00
1.343676081699999969e+00
1.385659565200000110e+00
1.417067905099999914e+00
1.443581366899999940e+00
1.463480625299999893e+00
1.488203369799999898e+00
1.511065929299999944e+00
1.538223684999999952e+00
1.578324867999999936e+00
1.630367564299999961e+00
1.682555527899999959e+00
1.761635784999999954e+00
1.851168508700000048e+00
1.928717849999999956e+00
1.983205630600000102e+00
2.034626395400000121e+00
2.054715978599999993e+00
2.080575151700000180e+00
2.111133894499999997e+00
2.158443274600000183e+00
2.202992029899999871e+00
2.258506459399999944e+00
2.312548798399999939e+00
2.391185634600000220e+00
2.474768456400000094e+00
2.553434619099999914e+00
2.640134101300000147e+00
2.716666741900000126e+00
2.791079439000000217e+00
2.867804012400000158e+00
2.951557736799999887e+00
3.046008850999999851e+00
3.118661415600000097e+00
3.180190341999999948e+00
3.250902439699999924e+00
3.308348073699999947e+00
3.363433748399999867e+00
3.446544167999999964e+00
4.165594230600000003e+00
4.264536803300000400e+00
4.438945099299999697e+00
4.620946399400000182e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_2.dat <==
-6.884902523899999949e+01
-6.880177374400000190e+01
-2.058365831700000115e+01
-2.057550221800000045e+01
-2.056546808099999879e+01
-6.195016473999999995e+00
-6.156712486200000001e+00
-4.316732325200000275e+00
-4.306156832500000142e+00
-4.294967664899999704e+00
-4.290879757699999963e+00
-4.271472133799999682e+00
-4.265140799700000152e+00
-4.240329963499999799e+00
-1.423523066900000078e+00
-1.401573588900000056e+00
-1.371740060200000055e+00
-1.345665177799999945e+00
-8.658618214500000132e-01
-8.015865222800000467e-01
-7.512935881200000221e-01
-7.145628528399999846e-01
-6.583209120399999836e-01
-6.332671045300000134e-01
-6.082697319800000058e-01
-5.834276852799999968e-01
-5.549489356900000336e-01
-5.255825128700000182e-01
-4.957987247599999758e-01
-4.610757286900000196e-01
1.323937938699999983e-01
1.600469389299999934e-01
1.901150505699999993e-01
2.116072340000000052e-01
2.388619902799999917e-01
2.683359289600000253e-01
2.919684647099999864e-01
3.145090596699999796e-01
3.416371410699999833e-01
3.660073270800000000e-01
3.940436805900000006e-01
4.249265225900000220e-01
4.631037497900000188e-01
5.074360003400000263e-01
5.576768183100000442e-01
6.099703948200000392e-01
6.583280708500000022e-01
6.968439581399999971e-01
7.326411645899999492e-01
7.941568101100000554e-01
8.475613522299999536e-01
8.936943167999999993e-01
9.486460148599999975e-01
1.000293072400000094e+00
1.077175845399999998e+00
1.227173436700000009e+00
1.263391743399999934e+00
1.306044838500000083e+00
1.343676081699999969e+00
1.385659565200000110e+00
1.417067905099999914e+00
1.443581366899999940e+00
1.463480625299999893e+00
1.488203369799999898e+00
1.511065929299999944e+00
1.538223684999999952e+00
1.578324867999999936e+00
1.630367564299999961e+00
1.682555527899999959e+00
1.761635784999999954e+00
1.851168508700000048e+00
1.928717849999999956e+00
1.983205630600000102e+00
2.034626395400000121e+00
2.054715978599999993e+00
2.080575151700000180e+00
2.111133894499999997e+00
2.158443274600000183e+00
2.202992029899999871e+00
2.258506459399999944e+00
2.312548798399999939e+00
2.391185634600000220e+00
2.474768456400000094e+00
2.553434619099999914e+00
2.640134101300000147e+00
2.716666741900000126e+00
2.791079439000000217e+00
2.867804012400000158e+00
2.951557736799999887e+00
3.046008850999999851e+00
3.118661415600000097e+00
3.180190341999999948e+00
3.250902439699999924e+00
3.308348073699999947e+00
3.363433748399999867e+00
3.446544167999999964e+00
4.165594230600000003e+00
4.264536803300000400e+00
4.438945099299999697e+00
4.620946399400000182e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_3.dat <==
-6.884902523899999949e+01
-6.880177374400000190e+01
-2.058365831700000115e+01
-2.057550221800000045e+01
-2.056546808099999879e+01
-6.195016473999999995e+00
-6.156712486200000001e+00
-4.316732325200000275e+00
-4.306156832500000142e+00
-4.294967664899999704e+00
-4.290879757699999963e+00
-4.271472133799999682e+00
-4.265140799700000152e+00
-4.240329963499999799e+00
-1.423523066900000078e+00
-1.401573588900000056e+00
-1.371740060200000055e+00
-1.345665177799999945e+00
-8.658618214500000132e-01
-8.015865222800000467e-01
-7.512935881200000221e-01
-7.145628528399999846e-01
-6.583209120399999836e-01
-6.332671045300000134e-01
-6.082697319800000058e-01
-5.834276852799999968e-01
-5.549489356900000336e-01
-5.255825128700000182e-01
-4.957987247599999758e-01
-4.610757286900000196e-01
1.323937938699999983e-01
1.600469389299999934e-01
1.901150505699999993e-01
2.116072340000000052e-01
2.388619902799999917e-01
2.683359289600000253e-01
2.919684647099999864e-01
3.145090596699999796e-01
3.416371410699999833e-01
3.660073270800000000e-01
3.940436805900000006e-01
4.249265225900000220e-01
4.631037497900000188e-01
5.074360003400000263e-01
5.576768183100000442e-01
6.099703948200000392e-01
6.583280708500000022e-01
6.968439581399999971e-01
7.326411645899999492e-01
7.941568101100000554e-01
8.475613522299999536e-01
8.936943167999999993e-01
9.486460148599999975e-01
1.000293072400000094e+00
1.077175845399999998e+00
1.227173436700000009e+00
1.263391743399999934e+00
1.306044838500000083e+00
1.343676081699999969e+00
1.385659565200000110e+00
1.417067905099999914e+00
1.443581366899999940e+00
1.463480625299999893e+00
1.488203369799999898e+00
1.511065929299999944e+00
1.538223684999999952e+00
1.578324867999999936e+00
1.630367564299999961e+00
1.682555527899999959e+00
1.761635784999999954e+00
1.851168508700000048e+00
1.928717849999999956e+00
1.983205630600000102e+00
2.034626395400000121e+00
2.054715978599999993e+00
2.080575151700000180e+00
2.111133894499999997e+00
2.158443274600000183e+00
2.202992029899999871e+00
2.258506459399999944e+00
2.312548798399999939e+00
2.391185634600000220e+00
2.474768456400000094e+00
2.553434619099999914e+00
2.640134101300000147e+00
2.716666741900000126e+00
2.791079439000000217e+00
2.867804012400000158e+00
2.951557736799999887e+00
3.046008850999999851e+00
3.118661415600000097e+00
3.180190341999999948e+00
3.250902439699999924e+00
3.308348073699999947e+00
3.363433748399999867e+00
3.446544167999999964e+00
4.165594230600000003e+00
4.264536803300000400e+00
4.438945099299999697e+00
4.620946399400000182e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_4.dat <==
-6.884902523899999949e+01
-6.880177374400000190e+01
-2.058365831700000115e+01
-2.057550221800000045e+01
-2.056546808099999879e+01
-6.195016473999999995e+00
-6.156712486200000001e+00
-4.316732325200000275e+00
-4.306156832500000142e+00
-4.294967664899999704e+00
-4.290879757699999963e+00
-4.271472133799999682e+00
-4.265140799700000152e+00
-4.240329963499999799e+00
-1.423523066900000078e+00
-1.401573588900000056e+00
-1.371740060200000055e+00
-1.345665177799999945e+00
-8.658618214500000132e-01
-8.015865222800000467e-01
-7.512935881200000221e-01
-7.145628528399999846e-01
-6.583209120399999836e-01
-6.332671045300000134e-01
-6.082697319800000058e-01
-5.834276852799999968e-01
-5.549489356900000336e-01
-5.255825128700000182e-01
-4.957987247599999758e-01
-4.610757286900000196e-01
1.323937938699999983e-01
1.600469389299999934e-01
1.901150505699999993e-01
2.116072340000000052e-01
2.388619902799999917e-01
2.683359289600000253e-01
2.919684647099999864e-01
3.145090596699999796e-01
3.416371410699999833e-01
3.660073270800000000e-01
3.940436805900000006e-01
4.249265225900000220e-01
4.631037497900000188e-01
5.074360003400000263e-01
5.576768183100000442e-01
6.099703948200000392e-01
6.583280708500000022e-01
6.968439581399999971e-01
7.326411645899999492e-01
7.941568101100000554e-01
8.475613522299999536e-01
8.936943167999999993e-01
9.486460148599999975e-01
1.000293072400000094e+00
1.077175845399999998e+00
1.227173436700000009e+00
1.263391743399999934e+00
1.306044838500000083e+00
1.343676081699999969e+00
1.385659565200000110e+00
1.417067905099999914e+00
1.443581366899999940e+00
1.463480625299999893e+00
1.488203369799999898e+00
1.511065929299999944e+00
1.538223684999999952e+00
1.578324867999999936e+00
1.630367564299999961e+00
1.682555527899999959e+00
1.761635784999999954e+00
1.851168508700000048e+00
1.928717849999999956e+00
1.983205630600000102e+00
2.034626395400000121e+00
2.054715978599999993e+00
2.080575151700000180e+00
2.111133894499999997e+00
2.158443274600000183e+00
2.202992029899999871e+00
2.258506459399999944e+00
2.312548798399999939e+00
2.391185634600000220e+00
2.474768456400000094e+00
2.553434619099999914e+00
2.640134101300000147e+00
2.716666741900000126e+00
2.791079439000000217e+00
2.867804012400000158e+00
2.951557736799999887e+00
3.046008850999999851e+00
3.118661415600000097e+00
3.180190341999999948e+00
3.250902439699999924e+00
3.308348073699999947e+00
3.363433748399999867e+00
3.446544167999999964e+00
4.165594230600000003e+00
4.264536803300000400e+00
4.438945099299999697e+00
4.620946399400000182e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_5.dat <==
-6.882414061199999367e+01
-6.877619418700000153e+01
-2.067046420499999826e+01
-2.066303570099999831e+01
-2.065121625700000152e+01
-6.182193588499999670e+00
-6.141812748699999602e+00
-4.305202282699999827e+00
-4.298603661099999584e+00
-4.279434289100000122e+00
-4.276401679500000164e+00
-4.255154052800000031e+00
-4.252516326500000332e+00
-4.224617637599999753e+00
-1.436630492799999992e+00
-1.407668763300000014e+00
-1.387400723999999919e+00
-1.372647801300000081e+00
-8.873624993500000002e-01
-8.148891803400000189e-01
-7.464531167500000342e-01
-6.738820916200000122e-01
-6.508284386499999519e-01
-6.269915265400000104e-01
-6.069880211399999448e-01
-5.825184380600000322e-01
-5.589784387399999721e-01
-5.400790168300000360e-01
-5.029068893600000534e-01
-4.657645966499999735e-01
1.305272638599999924e-01
1.611010966199999950e-01
1.928219878399999865e-01
2.137872432500000086e-01
2.369072086200000038e-01
2.644743723399999857e-01
2.899513307700000153e-01
3.159177842900000033e-01
3.428763030599999984e-01
3.662171826599999735e-01
3.917272563399999963e-01
4.222126192999999805e-01
4.625295990600000184e-01
5.087710414699999628e-01
5.573228627999999851e-01
6.101769612599999837e-01
6.600505641199999607e-01
7.041772956199999767e-01
7.418659591699999778e-01
7.932998723199999880e-01
8.477001084599999903e-01
8.918238284499999668e-01
9.427137092699999776e-01
9.948776592500000460e-01
1.071487236100000073e+00
1.219253226400000001e+00
1.257770525600000022e+00
1.306181129000000052e+00
1.347624694599999895e+00
1.384388883800000025e+00
1.415649831899999933e+00
1.440350869099999986e+00
1.464329097600000074e+00
1.489670241600000056e+00
1.514052335299999941e+00
1.532566473199999946e+00
1.565087650199999958e+00
1.615435577299999981e+00
1.679620627800000099e+00
1.761709723500000102e+00
1.848387531400000006e+00
1.937703138200000064e+00
2.004543925000000115e+00
2.025328237300000112e+00
2.037037142500000009e+00
2.057619133199999784e+00
2.087542379999999920e+00
2.133333877800000167e+00
2.181084543199999892e+00
2.263217681900000056e+00
2.326527297799999783e+00
2.390050889399999878e+00
2.479546926399999851e+00
2.560829219599999984e+00
2.635456045599999797e+00
2.722796667699999951e+00
2.803143987599999942e+00
2.871168846899999849e+00
2.941644555699999941e+00
3.033643164099999900e+00
3.103293929299999920e+00
3.165954865399999818e+00
3.228152676000000110e+00
3.297078552799999951e+00
3.355479100700000217e+00
3.440199324800000014e+00
4.137662029300000377e+00
4.248883876099999846e+00
4.434790488400000008e+00
4.634266441400000325e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_6.dat <==
-6.884484309900000198e+01
-6.879629367200000445e+01
-2.058198787099999905e+01
-2.057096218099999874e+01
-2.055769260699999990e+01
-6.192605971599999926e+00
-6.153416835599999857e+00
-4.319447455999999796e+00
-4.308293413500000391e+00
-4.292399182199999608e+00
-4.288403713900000191e+00
-4.268144134499999964e+00
-4.261936427900000268e+00
-4.236053216900000251e+00
-1.425068015399999943e+00
-1.401990756500000046e+00
-1.371610041799999902e+00
-1.342982244199999897e+00
-8.674014236899999508e-01
-8.022804458100000202e-01
-7.534543485300000398e-01
-7.144346315399999758e-01
-6.568111178100000114e-01
-6.305512895399999485e-01
-6.056266712300000243e-01
-5.813544541699999790e-01
-5.557197053500000372e-01
-5.295188499699999829e-01
-4.993827531100000217e-01
-4.599174938400000245e-01
1.330178694499999925e-01
1.604075424599999966e-01
1.922165341400000060e-01
2.136009796199999922e-01
2.377027033399999878e-01
2.654649483200000049e-01
2.908932457499999735e-01
3.150392576200000128e-01
3.419633766299999822e-01
3.663117870700000056e-01
3.930392417199999877e-01
4.234198820799999763e-01
4.624752970100000082e-01
5.083692348899999658e-01
5.586137069700000124e-01
6.110398314699999611e-01
6.594311424300000057e-01
6.980038719600000219e-01
7.337863606300000230e-01
7.932736481800000128e-01
8.468896278499999930e-01
8.918996788299999867e-01
9.428519794999999926e-01
9.979014346300000282e-01
1.078434968400000082e+00
1.228975513600000014e+00
1.265050032700000049e+00
1.307546348300000050e+00
1.345285354200000061e+00
1.386151062299999959e+00
1.415247499099999917e+00
1.441481296599999906e+00
1.464209042800000082e+00
1.488232460799999934e+00
1.510032777399999970e+00
1.539017110400000110e+00
1.578164139799999921e+00
1.622127660699999918e+00
1.676027820799999901e+00
1.763448571899999928e+00
1.852952482000000067e+00
1.930450990600000027e+00
1.984855122099999925e+00
2.033959412200000205e+00
2.053135668099999922e+00
2.079982990600000026e+00
2.111814843099999894e+00
2.152857866599999781e+00
2.196409863900000037e+00
2.255899701200000163e+00
2.314680868700000005e+00
2.393322877500000168e+00
2.476952567900000179e+00
2.555501010600000011e+00
2.642176727799999902e+00
2.718790613099999920e+00
2.793594344400000207e+00
2.866158442200000156e+00
2.945910460499999939e+00
3.047856778599999927e+00
3.120825691299999871e+00
3.177064219400000056e+00
3.237360765400000062e+00
3.296827754799999788e+00
3.355766641499999814e+00
3.448151487100000079e+00
4.168783826100000311e+00
4.267444579200000199e+00
4.441547881600000025e+00
4.622900260399999794e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_7.dat <==
-6.885066724099999647e+01
-6.880360074899999745e+01
-2.058258725399999989e+01
-2.057630460100000036e+01
-2.056748370000000037e+01
-6.196176108300000429e+00
-6.158016905600000257e+00
-4.317826453000000342e+00
-4.306965947200000144e+00
-4.296256727300000300e+00
-4.291896175399999791e+00
-4.273095744199999935e+00
-4.266684122500000065e+00
-4.241606929699999640e+00
-1.423989043299999979e+00
-1.402140729899999938e+00
-1.372358741500000034e+00
-1.346275684100000092e+00
-8.664058195899999593e-01
-8.020606780500000310e-01
-7.516731265899999626e-01
-7.149835674900000271e-01
-6.590340062499999707e-01
-6.329409585999999921e-01
-6.079493471700000429e-01
-5.830715343400000306e-01
-5.547204631900000127e-01
-5.262880716100000189e-01
-4.962956198199999780e-01
-4.615564951100000202e-01
1.318185755100000078e-01
1.595686261700000053e-01
1.906100662599999884e-01
2.120123350800000028e-01
2.384121710800000127e-01
2.677840462300000168e-01
2.913912573899999914e-01
3.139097005700000054e-01
3.410827738200000181e-01
3.654825557499999933e-01
3.935049932399999895e-01
4.243767049600000174e-01
4.624621492800000122e-01
5.067475117799999929e-01
5.585533715399999544e-01
6.112755010699999492e-01
6.576671411300000214e-01
6.961756997100000399e-01
7.319594205299999601e-01
7.934185798499999720e-01
8.468427998399999934e-01
8.930170443199999530e-01
9.478929347500000269e-01
9.995973240000000093e-01
1.076565115800000028e+00
1.228202161900000089e+00
1.265032844600000095e+00
1.305465622000000048e+00
1.343067024400000031e+00
1.385080856499999902e+00
1.416447078800000092e+00
1.442984241000000001e+00
1.463878687900000086e+00
1.488336622100000062e+00
1.511372599800000049e+00
1.538442405300000093e+00
1.577778485599999891e+00
1.629801475999999916e+00
1.681924302699999929e+00
1.761078869899999955e+00
1.850671105900000057e+00
1.928108237500000044e+00
1.982714211600000054e+00
2.034036335500000181e+00
2.054172681699999892e+00
2.079979129799999882e+00
2.110434626500000022e+00
2.157741274300000178e+00
2.202313055799999919e+00
2.257811846900000141e+00
2.311876428300000175e+00
2.390512317799999842e+00
2.474105306399999815e+00
2.552818517399999987e+00
2.639554369299999870e+00
2.715993510800000177e+00
2.790240480400000056e+00
2.867016298199999813e+00
2.950905776399999958e+00
3.045333492500000183e+00
3.117842125300000156e+00
3.179376214799999989e+00
3.250172246800000053e+00
3.307543565100000027e+00
3.362718881000000160e+00
3.445910102000000030e+00
4.164944115599999996e+00
4.264033935799999675e+00
4.438554842800000344e+00
4.620752662900000196e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_8.dat <==
-6.884941572600000370e+01
-6.880229659100000106e+01
-2.058430869900000104e+01
-2.057576060699999942e+01
-2.056530121600000172e+01
-6.195230035399999835e+00
-6.157029420599999803e+00
-4.316917677900000250e+00
-4.306371413099999934e+00
-4.295202299499999654e+00
-4.291119142700000388e+00
-4.272169373699999717e+00
-4.266183989199999971e+00
-4.240697552600000364e+00
-1.423782497399999958e+00
-1.401757192100000049e+00
-1.371888326399999913e+00
-1.345757937599999954e+00
-8.659620371599999755e-01
-8.016628641999999916e-01
-7.513803231500000290e-01
-7.145896422099999867e-01
-6.584572085200000036e-01
-6.334189789599999898e-01
-6.084473977400000066e-01
-5.835491116000000034e-01
-5.550886800000000010e-01
-5.257414949499999990e-01
-4.959246345600000216e-01
-4.611430238099999968e-01
1.322926127200000079e-01
1.599648805399999929e-01
1.900411646800000132e-01
2.115366872999999981e-01
2.387848499899999921e-01
2.682404076200000098e-01
2.918696716099999922e-01
3.144148155600000050e-01
3.415453463800000034e-01
3.659269983599999776e-01
3.939591907400000204e-01
4.248326348700000032e-01
4.629995028400000212e-01
5.073193560900000065e-01
5.575530065299999505e-01
6.098518099499999900e-01
6.582219630800000276e-01
6.967346567300000126e-01
7.325303602099999534e-01
7.940291039300000353e-01
8.474387187199999838e-01
8.935798072499999689e-01
9.485186517000000483e-01
1.000167246700000012e+00
1.077091785199999929e+00
1.227023380999999969e+00
1.263273695799999929e+00
1.305930070300000079e+00
1.343582914700000019e+00
1.385570183000000011e+00
1.416976650699999896e+00
1.443476785899999948e+00
1.463381385799999990e+00
1.488097471699999952e+00
1.510961091099999987e+00
1.538110364100000016e+00
1.578210019499999950e+00
1.630246516099999932e+00
1.682451150599999945e+00
1.761582291799999922e+00
1.851093710000000003e+00
1.928586008399999940e+00
1.983038139900000107e+00
2.034456096900000066e+00
2.054547773699999968e+00
2.080450994100000006e+00
2.111064119299999930e+00
2.158348523799999974e+00
2.202879286599999986e+00
2.258370638800000219e+00
2.312427465599999898e+00
2.391058795599999787e+00
2.474647100999999960e+00
2.553280908600000121e+00
2.639984179899999894e+00
2.716512041300000124e+00
2.790994081300000040e+00
2.867720540300000120e+00
2.951433774799999910e+00
3.045867546399999792e+00
3.118607461899999933e+00
3.180117124600000178e+00
3.250803412499999823e+00
3.308218606800000128e+00
3.363312478300000130e+00
3.446351512600000166e+00
4.165534986099999948e+00
4.264413924100000308e+00
4.438771287099999796e+00
4.620636016999999818e+00


==> figs/SiOSi5_dynamic_kmeans_shifts_9.dat <==
-6.884897283499999787e+01
-6.880173768599999562e+01
-2.058348743399999847e+01
-2.057539430899999999e+01
-2.056549983400000059e+01
-6.194954826500000067e+00
-6.156675735600000365e+00
-4.316653513600000380e+00
-4.306112137999999590e+00
-4.294887692099999654e+00
-4.290840239399999589e+00
-4.271796868600000074e+00
-4.265854122000000359e+00
-4.240304848000000071e+00
-1.423436511900000090e+00
-1.401504735699999893e+00
-1.371684691900000086e+00
-1.345626500799999903e+00
-8.657839191199999673e-01
-8.015117488699999848e-01
-7.512134566400000546e-01
-7.144880477999999702e-01
-6.582876092399999601e-01
-6.332266771800000305e-01
-6.082248841999999822e-01
-5.834029368299999962e-01
-5.549177658799999691e-01
-5.255545245099999541e-01
-4.957683557099999971e-01
-4.610720178600000163e-01
1.324245336600000100e-01
1.600608765800000111e-01
1.901275165499999864e-01
2.116210111400000093e-01
2.388799802200000100e-01
2.683625487599999859e-01
2.919975385299999893e-01
3.145400486900000181e-01
3.416638132800000061e-01
3.660341278400000009e-01
3.940730557600000128e-01
4.249585226400000026e-01
4.631455362799999920e-01
5.074767304999999729e-01
5.577139240399999753e-01
6.100131230799999971e-01
6.583675258400000230e-01
6.968886360399999536e-01
7.326874370100000533e-01
7.941979404200000259e-01
8.475939025600000010e-01
8.937260283600000355e-01
9.486869706599999619e-01
1.000333108500000012e+00
1.077207489200000090e+00
1.227231620199999984e+00
1.263439380899999964e+00
1.306084653399999906e+00
1.343708985899999986e+00
1.385691360800000105e+00
1.417103605399999910e+00
1.443616902900000110e+00
1.463514705399999949e+00
1.488240362600000033e+00
1.511104232599999930e+00
1.538268149300000109e+00
1.578363484000000039e+00
1.630407594900000090e+00
1.682594040999999985e+00
1.761668678599999982e+00
1.851207511599999966e+00
1.928776981399999979e+00
1.983271433699999919e+00
2.034695303899999974e+00
2.054782257399999867e+00
2.080628840800000212e+00
2.111172510699999894e+00
2.158488836100000086e+00
2.203043734600000025e+00
2.258567431099999911e+00
2.312601497100000181e+00
2.391240128499999784e+00
2.474819544099999824e+00
2.553498139499999819e+00
2.640192143700000216e+00
2.716732460099999802e+00
2.791127798899999846e+00
2.867848583699999843e+00
2.951616084899999937e+00
3.046062931799999873e+00
3.118690715300000083e+00
3.180226498800000190e+00
3.250930952100000049e+00
3.308395627699999952e+00
3.363477743299999823e+00
3.446614043099999858e+00
4.165628277599999763e+00
4.264584067600000417e+00
4.439007868200000040e+00
4.621042169999999949e+00


==> figs/SiOSi5_dynamic_true_eig.dat <==
x,y1,y2
1.000000000000000000e+00,-7.887125618919910153e-02,2.405480371843993215e-02
2.000000000000000000e+00,-7.887121705405419902e-02,2.405488885397155663e-02
3.000000000000000000e+00,-7.887123905405601931e-02,2.405486752255359129e-02
4.000000000000000000e+00,-7.887123470269941095e-02,2.405486550155999659e-02
5.000000000000000000e+00,-1.660439173513630351e-01,5.391307898581998437e-03
6.000000000000000000e+00,-7.136585870270906184e-02,2.607339047574441793e-02
7.000000000000000000e+00,-7.905591102702658191e-02,2.347013084021298823e-02
8.000000000000000000e+00,-7.906309159460533920e-02,2.393221387702137992e-02
9.000000000000000000e+00,-7.880623094595051725e-02,2.409385329184410285e-02
1.000000000000000000e+01,-7.887905627027791411e-02,2.405185100900719686e-02
1.100000000000000000e+01,-7.886947902703056457e-02,2.405562833602870043e-02
1.200000000000000000e+01,-7.887043300000939894e-02,2.405516067049662254e-02


==> figs/SiOSi5_dynamic_waterfall.dat <==
x,y1,y2,y3,y4
0.000000000000000000e+00,-8.649874669522354509e+00,-2.472325961188284182e+00,-8.649874669522354509e+00,-2.472325961188284182e+00
1.000000000000000000e+00,-1.041369694615260144e+01,-4.271663461963219000e+00,-9.965650097376423489e+00,-3.556268828733842646e+00
2.000000000000000000e+00,-1.314688331558643064e+01,-1.093175113927747155e+01,-1.314748679744490900e+01,-9.173635003014053879e+00
3.000000000000000000e+00,-1.315169904910941412e+01,-1.163623344496934564e+01,-1.315590795908864941e+01,-7.643047421883177428e+00
4.000000000000000000e+00,-1.317592546001351117e+01,-1.166742138044399368e+01,-1.312192156555207845e+01,-1.005500109366675332e+01
5.000000000000000000e+00,-1.126933857271199102e+01,-5.173839298943002873e+00,-1.188314968042127084e+01,-3.660129668110599255e+00
6.000000000000000000e+00,-1.297130590204232270e+01,-5.726743389355338998e+00,-1.265352829666984213e+01,-5.260802093572807259e+00
7.000000000000000000e+00,-1.319551186623207784e+01,-7.416506849330463780e+00,-1.312066526007571809e+01,-6.178657818877401731e+00
8.000000000000000000e+00,-1.317292229536129256e+01,-7.726961277292028640e+00,-1.311936829181474806e+01,-6.555356850710235328e+00
9.000000000000000000e+00,-1.317297471167030487e+01,-8.577755575309288005e+00,-1.317421345063345939e+01,-6.827435122475844054e+00
1.000000000000000000e+01,-1.316723030449245258e+01,-9.084733410704913581e+00,-1.314151182615074021e+01,-7.602775287372652180e+00
1.100000000000000000e+01,-1.316747571483766954e+01,-9.202729604153065068e+00,-1.315324513665661144e+01,-7.519103059625139807e+00
1.200000000000000000e+01,-1.315266272894620414e+01,-1.044888950939834160e+01,-1.313087797674250368e+01,-9.116160278315549093e+00


==> figs/SiOSi5_fixed_cdos.dat <==
x,y
-6.887099999999999511e+01,1.955039999999999889e+00
-6.886100000000000421e+01,4.603209999999999802e+00
-6.885099999999999909e+01,7.844319999999999737e+00
-6.884099999999999397e+01,8.374399999999999622e+00
-6.883100000000000307e+01,1.258300000000000018e+01
-6.882099999999999795e+01,1.266610000000000014e+01
-6.881100000000000705e+01,1.691590000000000060e+01
-6.880100000000000193e+01,2.294969999999999999e+01
-6.879099999999999682e+01,2.396780000000000044e+01
-6.878100000000000591e+01,2.402759999999999962e+01
-6.877100000000000080e+01,2.435310000000000130e+01
-6.876099999999999568e+01,2.446039999999999992e+01
-6.875100000000000477e+01,2.446180000000000021e+01
-6.874099999999999966e+01,2.446209999999999951e+01
-6.873099999999999454e+01,2.446239999999999881e+01
-6.872100000000000364e+01,2.446270000000000167e+01
-6.871099999999999852e+01,2.446300000000000097e+01
-6.870099999999999341e+01,2.446320000000000050e+01
-6.869100000000000250e+01,2.446349999999999980e+01
-6.868099999999999739e+01,2.446379999999999910e+01
-6.867100000000000648e+01,2.446409999999999840e+01
-6.866100000000000136e+01,2.446440000000000126e+01
-6.865099999999999625e+01,2.446470000000000056e+01
-6.864100000000000534e+01,2.446499999999999986e+01
-6.863100000000000023e+01,2.446529999999999916e+01
-6.862099999999999511e+01,2.446549999999999869e+01
-6.861100000000000421e+01,2.446580000000000155e+01
-6.860099999999999909e+01,2.446610000000000085e+01
-6.859099999999999397e+01,2.446640000000000015e+01
-6.858100000000000307e+01,2.446669999999999945e+01
-6.857099999999999795e+01,2.446699999999999875e+01
-6.856100000000000705e+01,2.446730000000000160e+01
-6.855100000000000193e+01,2.446760000000000090e+01
-6.854099999999999682e+01,2.446780000000000044e+01
-6.853100000000000591e+01,2.446809999999999974e+01
-6.852100000000000080e+01,2.446839999999999904e+01
-6.851099999999999568e+01,2.446869999999999834e+01
-6.850100000000000477e+01,2.446900000000000119e+01
-6.849099999999999966e+01,2.446930000000000049e+01
-6.848099999999999454e+01,2.446959999999999980e+01
-6.847100000000000364e+01,2.446989999999999910e+01
-6.846099999999999852e+01,2.447009999999999863e+01
-6.845099999999999341e+01,2.447040000000000148e+01
-6.844100000000000250e+01,2.447070000000000078e+01
-6.843099999999999739e+01,2.447100000000000009e+01
-6.842100000000000648e+01,2.447129999999999939e+01
-6.841100000000000136e+01,2.447159999999999869e+01
-6.840099999999999625e+01,2.447190000000000154e+01
-6.839100000000000534e+01,2.447210000000000107e+01
-6.838100000000000023e+01,2.447240000000000038e+01
-6.837099999999999511e+01,2.447269999999999968e+01
-6.836100000000000421e+01,2.447299999999999898e+01
-6.835099999999999909e+01,2.447329999999999828e+01
-6.834099999999999397e+01,2.447360000000000113e+01
-6.833100000000000307e+01,2.447390000000000043e+01
-6.832099999999999795e+01,2.447419999999999973e+01
-6.831100000000000705e+01,2.447439999999999927e+01
-6.830100000000000193e+01,2.447469999999999857e+01
-6.829099999999999682e+01,2.447500000000000142e+01
-6.828100000000000591e+01,2.447530000000000072e+01
-6.827100000000000080e+01,2.447560000000000002e+01
-6.826099999999999568e+01,2.447589999999999932e+01
-6.825100000000000477e+01,2.447619999999999862e+01
-6.824099999999999966e+01,2.447640000000000171e+01
-6.823099999999999454e+01,2.447670000000000101e+01
-6.822100000000000364e+01,2.447700000000000031e+01
-6.821099999999999852e+01,2.447729999999999961e+01
-6.820099999999999341e+01,2.447759999999999891e+01
-6.819100000000000250e+01,2.447790000000000177e+01
-6.818099999999999739e+01,2.447820000000000107e+01
-6.817100000000000648e+01,2.447850000000000037e+01
-6.816100000000000136e+01,2.447869999999999990e+01
-6.815099999999999625e+01,2.447899999999999920e+01
-6.814100000000000534e+01,2.447929999999999851e+01
-6.813100000000000023e+01,2.447960000000000136e+01
-6.812099999999999511e+01,2.447990000000000066e+01
-6.811100000000000421e+01,2.448019999999999996e+01
-6.810099999999999909e+01,2.448049999999999926e+01
-6.809099999999999397e+01,2.448069999999999879e+01
-6.808100000000000307e+01,2.448100000000000165e+01
-6.807099999999999795e+01,2.448130000000000095e+01
-6.806100000000000705e+01,2.448160000000000025e+01
-6.805100000000000193e+01,2.448189999999999955e+01
-6.804099999999999682e+01,2.448219999999999885e+01
-6.803100000000000591e+01,2.448250000000000171e+01
-6.802100000000000080e+01,2.448270000000000124e+01
-6.801099999999999568e+01,2.448300000000000054e+01
-6.800100000000000477e+01,2.448329999999999984e+01
-6.799099999999999966e+01,2.448359999999999914e+01
-6.798099999999999454e+01,2.448389999999999844e+01
-6.797100000000000364e+01,2.448420000000000130e+01
-6.796099999999999852e+01,2.448450000000000060e+01
-6.795099999999999341e+01,2.448470000000000013e+01
-6.794100000000000250e+01,2.448499999999999943e+01
-6.793099999999999739e+01,2.448529999999999873e+01
-6.792100000000000648e+01,2.448560000000000159e+01
-6.791100000000000136e+01,2.448590000000000089e+01
-6.790099999999999625e+01,2.448620000000000019e+01
-6.789100000000000534e+01,2.448649999999999949e+01
-6.788100000000000023e+01,2.448669999999999902e+01
-6.787099999999999511e+01,2.448699999999999832e+01
-6.786100000000000421e+01,2.448730000000000118e+01
-6.785099999999999909e+01,2.448760000000000048e+01
-6.784099999999999397e+01,2.448789999999999978e+01
-6.783100000000000307e+01,2.448819999999999908e+01
-6.782099999999999795e+01,2.448849999999999838e+01
-6.781100000000000705e+01,2.448870000000000147e+01
-6.780100000000000193e+01,2.448900000000000077e+01
-6.779099999999999682e+01,2.448930000000000007e+01
-6.778100000000000591e+01,2.448959999999999937e+01
-6.777100000000000080e+01,2.448989999999999867e+01
-6.776099999999999568e+01,2.449020000000000152e+01
-6.775100000000000477e+01,2.449050000000000082e+01
-6.774099999999999966e+01,2.449070000000000036e+01
-6.773099999999999454e+01,2.449099999999999966e+01
-6.772100000000000364e+01,2.449129999999999896e+01
-6.771099999999999852e+01,2.449159999999999826e+01
-6.770099999999999341e+01,2.449190000000000111e+01
-6.769100000000000250e+01,2.449220000000000041e+01
-6.768099999999999739e+01,2.449239999999999995e+01
-6.767100000000000648e+01,2.449269999999999925e+01
-6.766100000000000136e+01,2.449299999999999855e+01
-6.765099999999999625e+01,2.449330000000000140e+01
-6.764100000000000534e+01,2.449360000000000070e+01
-6.763100000000000023e+01,2.449390000000000001e+01
-6.762099999999999511e+01,2.449419999999999931e+01
-6.761100000000000421e+01,2.449439999999999884e+01
-6.760099999999999909e+01,2.449470000000000169e+01
-6.759099999999999397e+01,2.449500000000000099e+01
-6.758100000000000307e+01,2.449530000000000030e+01
-6.757099999999999795e+01,2.449559999999999960e+01
-6.756100000000000705e+01,2.449589999999999890e+01
-6.755100000000000193e+01,2.449609999999999843e+01
-6.754099999999999682e+01,2.449640000000000128e+01
-6.753100000000000591e+01,2.449670000000000059e+01
-6.752100000000000080e+01,2.449699999999999989e+01
-6.751099999999999568e+01,2.449729999999999919e+01
-6.750100000000000477e+01,2.449759999999999849e+01
-6.749099999999999966e+01,2.449780000000000157e+01
-6.748099999999999454e+01,2.449810000000000088e+01
-6.747100000000000364e+01,2.449840000000000018e+01
-6.746099999999999852e+01,2.449869999999999948e+01
-6.745099999999999341e+01,2.449899999999999878e+01
-6.744100000000000250e+01,2.449930000000000163e+01
-6.743099999999999739e+01,2.449950000000000117e+01
-6.742100000000000648e+01,2.449980000000000047e+01
-6.741100000000000136e+01,2.450009999999999977e+01
-6.740099999999999625e+01,2.450039999999999907e+01
-6.739100000000000534e+01,2.450069999999999837e+01
-6.738100000000000023e+01,2.450100000000000122e+01
-6.737099999999999511e+01,2.450120000000000076e+01
-6.736100000000000421e+01,2.450150000000000006e+01
-6.735099999999999909e+01,2.450179999999999936e+01
-6.734099999999999397e+01,2.450209999999999866e+01
-6.733100000000000307e+01,2.450240000000000151e+01
-6.732099999999999795e+01,2.450270000000000081e+01
-6.731100000000000705e+01,2.450290000000000035e+01
-6.730100000000000193e+01,2.450319999999999965e+01
-6.729099999999999682e+01,2.450349999999999895e+01
-6.728100000000000591e+01,2.450379999999999825e+01
-6.727100000000000080e+01,2.450410000000000110e+01
-6.726099999999999568e+01,2.450430000000000064e+01
-6.725100000000000477e+01,2.450459999999999994e+01
-6.724099999999999966e+01,2.450489999999999924e+01
-6.723099999999999454e+01,2.450519999999999854e+01
-6.722100000000000364e+01,2.450550000000000139e+01
-6.721099999999999852e+01,2.450580000000000069e+01
-6.720099999999999341e+01,2.450600000000000023e+01
-6.719100000000000250e+01,2.450629999999999953e+01
-6.718099999999999739e+01,2.450659999999999883e+01
-6.717100000000000648e+01,2.450690000000000168e+01
-6.716100000000000136e+01,2.450720000000000098e+01
-6.715099999999999625e+01,2.450740000000000052e+01
-6.714100000000000534e+01,2.450769999999999982e+01
-6.713100000000000023e+01,2.450799999999999912e+01
-6.712099999999999511e+01,2.450829999999999842e+01
-6.711100000000000421e+01,2.450860000000000127e+01
-6.710099999999999909e+01,2.450880000000000081e+01
-6.709099999999999397e+01,2.450910000000000011e+01
-6.708100000000000307e+01,2.450939999999999941e+01
-6.707099999999999795e+01,2.450969999999999871e+01
-6.706100000000000705e+01,2.451000000000000156e+01
-6.705100000000000193e+01,2.451030000000000086e+01
-6.704099999999999682e+01,2.451050000000000040e+01
-6.703100000000000591e+01,2.451079999999999970e+01
-6.702100000000000080e+01,2.451109999999999900e+01
-6.701099999999999568e+01,2.451139999999999830e+01
-6.700100000000000477e+01,2.451170000000000115e+01
-6.699099999999999966e+01,2.451190000000000069e+01
-6.698099999999999454e+01,2.451219999999999999e+01
-6.697100000000000364e+01,2.451249999999999929e+01
-6.696099999999999852e+01,2.451279999999999859e+01
-6.695099999999999341e+01,2.451310000000000144e+01
-6.694100000000000250e+01,2.451330000000000098e+01
-6.693099999999999739e+01,2.451360000000000028e+01
-6.692100000000000648e+01,2.451389999999999958e+01
-6.691100000000000136e+01,2.451419999999999888e+01
-6.690099999999999625e+01,2.451439999999999841e+01
-6.689100000000000534e+01,2.451470000000000127e+01
-6.688100000000000023e+01,2.451500000000000057e+01
-6.687099999999999511e+01,2.451529999999999987e+01
-6.686100000000000421e+01,2.451559999999999917e+01
-6.685099999999999909e+01,2.451579999999999870e+01
-6.684099999999999397e+01,2.451610000000000156e+01
-6.683100000000000307e+01,2.451640000000000086e+01
-6.682099999999999795e+01,2.451670000000000016e+01
-6.681100000000000705e+01,2.451699999999999946e+01
-6.680100000000000193e+01,2.451719999999999899e+01
-6.679099999999999682e+01,2.451749999999999829e+01
-6.678100000000000591e+01,2.451780000000000115e+01
-6.677100000000000080e+01,2.451810000000000045e+01
-6.676099999999999568e+01,2.451839999999999975e+01
-6.675100000000000477e+01,2.451859999999999928e+01
-6.674099999999999966e+01,2.451889999999999858e+01
-6.673099999999999454e+01,2.451920000000000144e+01
-6.672100000000000364e+01,2.451950000000000074e+01
-6.671099999999999852e+01,2.451970000000000027e+01
-6.670099999999999341e+01,2.451999999999999957e+01
-6.669100000000000250e+01,2.452029999999999887e+01
-6.668099999999999739e+01,2.452060000000000173e+01
-6.667100000000000648e+01,2.452090000000000103e+01
-6.666100000000000136e+01,2.452110000000000056e+01
-6.665099999999999625e+01,2.452139999999999986e+01
-6.664100000000000534e+01,2.452169999999999916e+01
-6.663100000000000023e+01,2.452199999999999847e+01
-6.662099999999999511e+01,2.452220000000000155e+01
-6.661100000000000421e+01,2.452250000000000085e+01
-6.660099999999999909e+01,2.452280000000000015e+01
-6.659099999999999397e+01,2.452309999999999945e+01
-6.658100000000000307e+01,2.452329999999999899e+01
-6.657099999999999795e+01,2.452359999999999829e+01
-6.656100000000000705e+01,2.452390000000000114e+01
-6.655100000000000193e+01,2.452420000000000044e+01
-6.654099999999999682e+01,2.452439999999999998e+01
-6.653100000000000591e+01,2.452469999999999928e+01
-6.652100000000000080e+01,2.452499999999999858e+01
-6.651099999999999568e+01,2.452530000000000143e+01
-6.650100000000000477e+01,2.452560000000000073e+01
-6.649099999999999966e+01,2.452580000000000027e+01
-6.648099999999999454e+01,2.452609999999999957e+01
-6.647100000000000364e+01,2.452639999999999887e+01
-6.646099999999999852e+01,2.452670000000000172e+01
-6.645099999999999341e+01,2.452690000000000126e+01
-6.644100000000000250e+01,2.452720000000000056e+01
-6.643099999999999739e+01,2.452749999999999986e+01
-6.642100000000000648e+01,2.452779999999999916e+01
-6.641100000000000136e+01,2.452799999999999869e+01
-6.640099999999999625e+01,2.452830000000000155e+01
-6.639100000000000534e+01,2.452860000000000085e+01
-6.638100000000000023e+01,2.452890000000000015e+01
-6.637099999999999511e+01,2.452909999999999968e+01
-6.636100000000000421e+01,2.452939999999999898e+01
-6.635099999999999909e+01,2.452969999999999828e+01
-6.634099999999999397e+01,2.452990000000000137e+01
-6.633100000000000307e+01,2.453020000000000067e+01
-6.632099999999999795e+01,2.453049999999999997e+01
-6.631100000000000705e+01,2.453079999999999927e+01
-6.630100000000000193e+01,2.453099999999999881e+01
-6.629099999999999682e+01,2.453130000000000166e+01
-6.628100000000000591e+01,2.453160000000000096e+01
-6.627100000000000080e+01,2.453190000000000026e+01
-6.626099999999999568e+01,2.453209999999999980e+01
-6.625100000000000477e+01,2.453239999999999910e+01
-6.624099999999999966e+01,2.453269999999999840e+01
-6.623099999999999454e+01,2.453300000000000125e+01
-6.622100000000000364e+01,2.453320000000000078e+01
-6.621099999999999852e+01,2.453350000000000009e+01
-6.620099999999999341e+01,2.453379999999999939e+01
-6.619100000000000250e+01,2.453399999999999892e+01
-6.618099999999999739e+01,2.453430000000000177e+01
-6.617100000000000648e+01,2.453460000000000107e+01
-6.616100000000000136e+01,2.453490000000000038e+01
-6.615099999999999625e+01,2.453509999999999991e+01
-6.614100000000000534e+01,2.453539999999999921e+01
-6.613100000000000023e+01,2.453569999999999851e+01
-6.612099999999999511e+01,2.453600000000000136e+01
-6.611100000000000421e+01,2.453620000000000090e+01
-6.610099999999999909e+01,2.453650000000000020e+01
-6.609099999999999397e+01,2.453679999999999950e+01
-6.608100000000000307e+01,2.453699999999999903e+01
-6.607099999999999795e+01,2.453729999999999833e+01
-6.606100000000000705e+01,2.453760000000000119e+01
-6.605100000000000193e+01,2.453780000000000072e+01
-6.604099999999999682e+01,2.453810000000000002e+01
-6.603100000000000591e+01,2.453839999999999932e+01
-6.602100000000000080e+01,2.453869999999999862e+01
-6.601099999999999568e+01,2.453890000000000171e+01
-6.600100000000000477e+01,2.453920000000000101e+01
-6.599099999999999966e+01,2.453950000000000031e+01
-6.598099999999999454e+01,2.453969999999999985e+01
-6.597100000000000364e+01,2.453999999999999915e+01
-6.596099999999999852e+01,2.454029999999999845e+01
-6.595099999999999341e+01,2.454060000000000130e+01
-6.594100000000000250e+01,2.454080000000000084e+01
-6.593099999999999739e+01,2.454110000000000014e+01
-6.592100000000000648e+01,2.454139999999999944e+01
-6.591100000000000136e+01,2.454159999999999897e+01
-6.590099999999999625e+01,2.454189999999999827e+01
-6.589100000000000534e+01,2.454220000000000113e+01
-6.588100000000000023e+01,2.454240000000000066e+01
-6.587099999999999511e+01,2.454269999999999996e+01
-6.586100000000000421e+01,2.454299999999999926e+01
-6.585099999999999909e+01,2.454319999999999879e+01
-6.584099999999999397e+01,2.454350000000000165e+01
-6.583100000000000307e+01,2.454380000000000095e+01
-6.582099999999999795e+01,2.454400000000000048e+01
-6.581100000000000705e+01,2.454429999999999978e+01
-6.580100000000000193e+01,2.454459999999999908e+01
-6.579099999999999682e+01,2.454479999999999862e+01
-6.578100000000000591e+01,2.454510000000000147e+01
-6.577100000000000080e+01,2.454540000000000077e+01
-6.576099999999999568e+01,2.454570000000000007e+01
-6.575100000000000477e+01,2.454589999999999961e+01
-6.574099999999999966e+01,2.454619999999999891e+01
-6.573099999999999454e+01,2.454650000000000176e+01
-6.572100000000000364e+01,2.454670000000000130e+01
-6.571099999999999852e+01,2.454700000000000060e+01
-6.570099999999999341e+01,2.454729999999999990e+01
-6.569100000000000250e+01,2.454749999999999943e+01
-6.568099999999999739e+01,2.454779999999999873e+01
-6.567100000000000648e+01,2.454810000000000159e+01
-6.566100000000000136e+01,2.454830000000000112e+01
-6.565099999999999625e+01,2.454860000000000042e+01
-6.564100000000000534e+01,2.454879999999999995e+01
-6.563100000000000023e+01,2.454909999999999926e+01
-6.562099999999999511e+01,2.454939999999999856e+01
-6.561100000000000421e+01,2.454960000000000164e+01
-6.560099999999999909e+01,2.454990000000000094e+01
-6.559099999999999397e+01,2.455020000000000024e+01
-6.558100000000000307e+01,2.455039999999999978e+01
-6.557099999999999795e+01,2.455069999999999908e+01
-6.556100000000000705e+01,2.455099999999999838e+01
-6.555100000000000193e+01,2.455120000000000147e+01
-6.554099999999999682e+01,2.455150000000000077e+01
-6.553100000000000591e+01,2.455180000000000007e+01
-6.552100000000000080e+01,2.455199999999999960e+01
-6.551099999999999568e+01,2.455229999999999890e+01
-6.550100000000000477e+01,2.455260000000000176e+01
-6.549099999999999966e+01,2.455280000000000129e+01
-6.548099999999999454e+01,2.455310000000000059e+01
-6.547100000000000364e+01,2.455330000000000013e+01
-6.546099999999999852e+01,2.455359999999999943e+01
-6.545099999999999341e+01,2.455389999999999873e+01
-6.544100000000000250e+01,2.455409999999999826e+01
-6.543099999999999739e+01,2.455440000000000111e+01
-6.542100000000000648e+01,2.455470000000000041e+01
-6.541100000000000136e+01,2.455489999999999995e+01
-6.540099999999999625e+01,2.455519999999999925e+01
-6.539100000000000534e+01,2.455539999999999878e+01
-6.538100000000000023e+01,2.455570000000000164e+01
-6.537099999999999511e+01,2.455600000000000094e+01
-6.536100000000000421e+01,2.455620000000000047e+01
-6.535099999999999909e+01,2.455649999999999977e+01
-6.534099999999999397e+01,2.455679999999999907e+01
-6.533100000000000307e+01,2.455699999999999861e+01
-6.532099999999999795e+01,2.455730000000000146e+01
-6.531100000000000705e+01,2.455750000000000099e+01
-6.530100000000000193e+01,2.455780000000000030e+01
-6.529099999999999682e+01,2.455809999999999960e+01
-6.528100000000000591e+01,2.455829999999999913e+01
-6.527100000000000080e+01,2.455859999999999843e+01
-6.526099999999999568e+01,2.455880000000000152e+01
-6.525100000000000477e+01,2.455910000000000082e+01
-6.524099999999999966e+01,2.455940000000000012e+01
-6.523099999999999454e+01,2.455959999999999965e+01
-6.522100000000000364e+01,2.455989999999999895e+01
-6.521099999999999852e+01,2.456009999999999849e+01
-6.520099999999999341e+01,2.456040000000000134e+01
-6.519100000000000250e+01,2.456070000000000064e+01
-6.518099999999999739e+01,2.456090000000000018e+01
-6.517100000000000648e+01,2.456119999999999948e+01
-6.516100000000000136e+01,2.456139999999999901e+01
-6.515099999999999625e+01,2.456169999999999831e+01
-6.514100000000000534e+01,2.456200000000000117e+01
-6.513100000000000023e+01,2.456220000000000070e+01
-6.512099999999999511e+01,2.456250000000000000e+01
-6.511100000000000421e+01,2.456269999999999953e+01
-6.510099999999999909e+01,2.456299999999999883e+01
-6.509099999999999397e+01,2.456330000000000169e+01
-6.508100000000000307e+01,2.456350000000000122e+01
-6.507099999999999795e+01,2.456380000000000052e+01
-6.506100000000000705e+01,2.456400000000000006e+01
-6.505100000000000193e+01,2.456429999999999936e+01
-6.504099999999999682e+01,2.456449999999999889e+01
-6.503100000000000591e+01,2.456480000000000175e+01
-6.502100000000000080e+01,2.456510000000000105e+01
-6.501099999999999568e+01,2.456530000000000058e+01
-6.500100000000000477e+01,2.456559999999999988e+01
-6.499099999999999966e+01,2.456579999999999941e+01
-6.498099999999999454e+01,2.456609999999999872e+01
-6.497100000000000364e+01,2.456629999999999825e+01
-6.496099999999999852e+01,2.456660000000000110e+01
-6.495099999999999341e+01,2.456680000000000064e+01
-6.494100000000000250e+01,2.456709999999999994e+01
-6.493099999999999739e+01,2.456739999999999924e+01
-6.492100000000000648e+01,2.456759999999999877e+01
-6.491100000000000136e+01,2.456790000000000163e+01
-6.490099999999999625e+01,2.456810000000000116e+01
-6.489100000000000534e+01,2.456840000000000046e+01
-6.488100000000000023e+01,2.456859999999999999e+01
-6.487099999999999511e+01,2.456889999999999930e+01
-6.486100000000000421e+01,2.456909999999999883e+01
-6.485099999999999909e+01,2.456940000000000168e+01
-6.484099999999999397e+01,2.456970000000000098e+01
-6.483100000000000307e+01,2.456990000000000052e+01
-6.482099999999999795e+01,2.457019999999999982e+01
-6.481100000000000705e+01,2.457039999999999935e+01
-6.480100000000000193e+01,2.457069999999999865e+01
-6.479099999999999682e+01,2.457090000000000174e+01
-6.478100000000000591e+01,2.457120000000000104e+01
-6.477100000000000080e+01,2.457140000000000057e+01
-6.476099999999999568e+01,2.457169999999999987e+01
-6.475100000000000477e+01,2.457189999999999941e+01
-6.474099999999999966e+01,2.457219999999999871e+01
-6.473099999999999454e+01,2.457239999999999824e+01
-6.472100000000000364e+01,2.457270000000000110e+01
-6.471099999999999852e+01,2.457290000000000063e+01
-6.470099999999999341e+01,2.457319999999999993e+01
-6.469100000000000250e+01,2.457339999999999947e+01
-6.468099999999999739e+01,2.457369999999999877e+01
-6.467100000000000648e+01,2.457389999999999830e+01
-6.466100000000000136e+01,2.457420000000000115e+01
-6.465099999999999625e+01,2.457440000000000069e+01
-6.464100000000000534e+01,2.457469999999999999e+01
-6.463100000000000023e+01,2.457489999999999952e+01
-6.462099999999999511e+01,2.457519999999999882e+01
-6.461100000000000421e+01,2.457550000000000168e+01
-6.460099999999999909e+01,2.457570000000000121e+01
-6.459099999999999397e+01,2.457600000000000051e+01
-6.458100000000000307e+01,2.457620000000000005e+01
-6.457099999999999795e+01,2.457649999999999935e+01
-6.456100000000000705e+01,2.457669999999999888e+01
-6.455100000000000193e+01,2.457689999999999841e+01
-6.454099999999999682e+01,2.457720000000000127e+01
-6.453100000000000591e+01,2.457740000000000080e+01
-6.452100000000000080e+01,2.457770000000000010e+01
-6.451099999999999568e+01,2.457789999999999964e+01
-6.450100000000000477e+01,2.457819999999999894e+01
-6.449099999999999966e+01,2.457839999999999847e+01
-6.448099999999999454e+01,2.457870000000000132e+01
-6.447100000000000364e+01,2.457890000000000086e+01
-6.446099999999999852e+01,2.457920000000000016e+01
-6.445099999999999341e+01,2.457939999999999969e+01
-6.444100000000000250e+01,2.457969999999999899e+01
-6.443099999999999739e+01,2.457989999999999853e+01
-6.442100000000000648e+01,2.458020000000000138e+01
-6.441100000000000136e+01,2.458040000000000092e+01
-6.440099999999999625e+01,2.458070000000000022e+01
-6.439100000000000534e+01,2.458089999999999975e+01
-6.438100000000000023e+01,2.458119999999999905e+01
-6.437099999999999511e+01,2.458139999999999858e+01
-6.436100000000000421e+01,2.458170000000000144e+01
-6.435099999999999909e+01,2.458190000000000097e+01
-6.434099999999999397e+01,2.458210000000000051e+01
-6.433100000000000307e+01,2.458239999999999981e+01
-6.432099999999999795e+01,2.458259999999999934e+01
-6.431100000000000705e+01,2.458289999999999864e+01
-6.430100000000000193e+01,2.458310000000000173e+01
-6.429099999999999682e+01,2.458340000000000103e+01
-6.428100000000000591e+01,2.458360000000000056e+01
-6.427100000000000080e+01,2.458389999999999986e+01
-6.426099999999999568e+01,2.458409999999999940e+01
-6.425100000000000477e+01,2.458439999999999870e+01
-6.424099999999999966e+01,2.458459999999999823e+01
-6.423099999999999454e+01,2.458480000000000132e+01
-6.422100000000000364e+01,2.458510000000000062e+01
-6.421099999999999852e+01,2.458530000000000015e+01
-6.420099999999999341e+01,2.458559999999999945e+01
-6.419100000000000250e+01,2.458579999999999899e+01
-6.418099999999999739e+01,2.458609999999999829e+01
-6.417100000000000648e+01,2.458630000000000138e+01
-6.416100000000000136e+01,2.458650000000000091e+01
-6.415099999999999625e+01,2.458680000000000021e+01
-6.414100000000000534e+01,2.458699999999999974e+01
-6.413100000000000023e+01,2.458729999999999905e+01
-6.412099999999999511e+01,2.458749999999999858e+01
-6.411100000000000421e+01,2.458780000000000143e+01
-6.410099999999999909e+01,2.458800000000000097e+01
-6.409099999999999397e+01,2.458820000000000050e+01
-6.408100000000000307e+01,2.458849999999999980e+01
-6.407099999999999795e+01,2.458869999999999933e+01
-6.406100000000000705e+01,2.458899999999999864e+01
-6.405100000000000193e+01,2.458920000000000172e+01
-6.404099999999999682e+01,2.458940000000000126e+01
-6.403100000000000591e+01,2.458970000000000056e+01
-6.402100000000000080e+01,2.458990000000000009e+01
-6.401099999999999568e+01,2.459019999999999939e+01
-6.400100000000000477e+01,2.459039999999999893e+01
-6.399099999999999966e+01,2.459059999999999846e+01
-6.398100000000000165e+01,2.459090000000000131e+01
-6.397099999999999653e+01,2.459110000000000085e+01
-6.396099999999999852e+01,2.459140000000000015e+01
-6.395100000000000051e+01,2.459159999999999968e+01
-6.394100000000000250e+01,2.459179999999999922e+01
-6.393099999999999739e+01,2.459209999999999852e+01
-6.392099999999999937e+01,2.459230000000000160e+01
-6.391100000000000136e+01,2.459260000000000090e+01
-6.390100000000000335e+01,2.459280000000000044e+01
-6.389099999999999824e+01,2.459299999999999997e+01
-6.388100000000000023e+01,2.459329999999999927e+01
-6.387100000000000222e+01,2.459349999999999881e+01
-6.386099999999999710e+01,2.459369999999999834e+01
-6.385099999999999909e+01,2.459400000000000119e+01
-6.384100000000000108e+01,2.459420000000000073e+01
-6.383100000000000307e+01,2.459440000000000026e+01
-6.382099999999999795e+01,2.459469999999999956e+01
-6.381099999999999994e+01,2.459489999999999910e+01
-6.380100000000000193e+01,2.459519999999999840e+01
-6.379099999999999682e+01,2.459540000000000148e+01
-6.378099999999999881e+01,2.459560000000000102e+01
-6.377100000000000080e+01,2.459590000000000032e+01
-6.376100000000000279e+01,2.459609999999999985e+01
-6.375099999999999767e+01,2.459629999999999939e+01
-6.374099999999999966e+01,2.459659999999999869e+01
-6.373100000000000165e+01,2.459680000000000177e+01
-6.372099999999999653e+01,2.459700000000000131e+01
-6.371099999999999852e+01,2.459730000000000061e+01
-6.370100000000000051e+01,2.459750000000000014e+01
-6.369100000000000250e+01,2.459769999999999968e+01
-6.368099999999999739e+01,2.459799999999999898e+01
-6.367099999999999937e+01,2.459819999999999851e+01
-6.366100000000000136e+01,2.459840000000000160e+01
-6.365100000000000335e+01,2.459870000000000090e+01
-6.364099999999999824e+01,2.459890000000000043e+01
-6.363100000000000023e+01,2.459909999999999997e+01
-6.362100000000000222e+01,2.459939999999999927e+01
-6.361099999999999710e+01,2.459959999999999880e+01
-6.360099999999999909e+01,2.459979999999999833e+01
-6.359100000000000108e+01,2.460010000000000119e+01
-6.358100000000000307e+01,2.460030000000000072e+01
-6.357099999999999795e+01,2.460050000000000026e+01
-6.356099999999999994e+01,2.460079999999999956e+01
-6.355100000000000193e+01,2.460099999999999909e+01
-6.354099999999999682e+01,2.460119999999999862e+01
-6.353099999999999881e+01,2.460150000000000148e+01
-6.352100000000000080e+01,2.460170000000000101e+01
-6.351100000000000279e+01,2.460190000000000055e+01
-6.350099999999999767e+01,2.460219999999999985e+01
-6.349099999999999966e+01,2.460239999999999938e+01
-6.348100000000000165e+01,2.460259999999999891e+01
-6.347099999999999653e+01,2.460279999999999845e+01
-6.346099999999999852e+01,2.460310000000000130e+01
-6.345100000000000051e+01,2.460330000000000084e+01
-6.344100000000000250e+01,2.460350000000000037e+01
-6.343099999999999739e+01,2.460379999999999967e+01
-6.342099999999999937e+01,2.460399999999999920e+01
-6.341100000000000136e+01,2.460419999999999874e+01
-6.340100000000000335e+01,2.460439999999999827e+01
-6.339099999999999824e+01,2.460470000000000113e+01
-6.338100000000000023e+01,2.460490000000000066e+01
-6.337100000000000222e+01,2.460510000000000019e+01
-6.336099999999999710e+01,2.460539999999999949e+01
-6.335099999999999909e+01,2.460559999999999903e+01
-6.334100000000000108e+01,2.460579999999999856e+01
-6.333100000000000307e+01,2.460600000000000165e+01
-6.332099999999999795e+01,2.460630000000000095e+01
-6.331099999999999994e+01,2.460650000000000048e+01
-6.330100000000000193e+01,2.460670000000000002e+01
-6.329099999999999682e+01,2.460689999999999955e+01
-6.328099999999999881e+01,2.460719999999999885e+01
-6.327100000000000080e+01,2.460739999999999839e+01
-6.326100000000000279e+01,2.460760000000000147e+01
-6.325099999999999767e+01,2.460790000000000077e+01
-6.324099999999999966e+01,2.460810000000000031e+01
-6.323100000000000165e+01,2.460829999999999984e+01
-6.322099999999999653e+01,2.460849999999999937e+01
-6.321099999999999852e+01,2.460879999999999868e+01
-6.320100000000000051e+01,2.460900000000000176e+01
-6.319100000000000250e+01,2.460920000000000130e+01
-6.318099999999999739e+01,2.460940000000000083e+01
-6.317099999999999937e+01,2.460960000000000036e+01
-6.316100000000000136e+01,2.460989999999999966e+01
-6.315100000000000335e+01,2.461009999999999920e+01
-6.314099999999999824e+01,2.461029999999999873e+01
-6.313100000000000023e+01,2.461049999999999827e+01
-6.312100000000000222e+01,2.461080000000000112e+01
-6.311099999999999710e+01,2.461100000000000065e+01
-6.310099999999999909e+01,2.461120000000000019e+01
-6.309100000000000108e+01,2.461139999999999972e+01
-6.308100000000000307e+01,2.461169999999999902e+01
-6.307099999999999795e+01,2.461189999999999856e+01
-6.306099999999999994e+01,2.461210000000000164e+01
-6.305100000000000193e+01,2.461230000000000118e+01
-6.304099999999999682e+01,2.461250000000000071e+01
-6.303099999999999881e+01,2.461280000000000001e+01
-6.302100000000000080e+01,2.461299999999999955e+01
-6.301100000000000279e+01,2.461319999999999908e+01
-6.300099999999999767e+01,2.461339999999999861e+01
-6.299099999999999966e+01,2.461360000000000170e+01
-6.298100000000000165e+01,2.461390000000000100e+01
-6.297099999999999653e+01,2.461410000000000053e+01
-6.296099999999999852e+01,2.461430000000000007e+01
-6.295100000000000051e+01,2.461449999999999960e+01
-6.294100000000000250e+01,2.461469999999999914e+01
-6.293099999999999739e+01,2.461499999999999844e+01
-6.292099999999999937e+01,2.461520000000000152e+01
-6.291100000000000136e+01,2.461540000000000106e+01
-6.290100000000000335e+01,2.461560000000000059e+01
-6.289099999999999824e+01,2.461580000000000013e+01
-6.288100000000000023e+01,2.461609999999999943e+01
-6.287100000000000222e+01,2.461629999999999896e+01
-6.286099999999999710e+01,2.461649999999999849e+01
-6.285099999999999909e+01,2.461670000000000158e+01
-6.284100000000000108e+01,2.461690000000000111e+01
-6.283100000000000307e+01,2.461710000000000065e+01
-6.282099999999999795e+01,2.461739999999999995e+01
-6.281099999999999994e+01,2.461759999999999948e+01
-6.280100000000000193e+01,2.461779999999999902e+01
-6.279099999999999682e+01,2.461799999999999855e+01
-6.278099999999999881e+01,2.461820000000000164e+01
-6.277100000000000080e+01,2.461840000000000117e+01
-6.276100000000000279e+01,2.461870000000000047e+01
-6.275099999999999767e+01,2.461890000000000001e+01
-6.274099999999999966e+01,2.461909999999999954e+01
-6.273100000000000165e+01,2.461929999999999907e+01
-6.272099999999999653e+01,2.461949999999999861e+01
-6.271099999999999852e+01,2.461970000000000169e+01
-6.270100000000000051e+01,2.461990000000000123e+01
-6.269100000000000250e+01,2.462020000000000053e+01
-6.268099999999999739e+01,2.462040000000000006e+01
-6.267099999999999937e+01,2.462059999999999960e+01
-6.266100000000000136e+01,2.462079999999999913e+01
-6.265100000000000335e+01,2.462099999999999866e+01
-6.264099999999999824e+01,2.462120000000000175e+01
-6.263100000000000023e+01,2.462140000000000128e+01
-6.262100000000000222e+01,2.462170000000000059e+01
-6.261099999999999710e+01,2.462190000000000012e+01
-6.260099999999999909e+01,2.462209999999999965e+01
-6.259100000000000108e+01,2.462229999999999919e+01
-6.258100000000000307e+01,2.462249999999999872e+01
-6.257099999999999795e+01,2.462269999999999825e+01
-6.256099999999999994e+01,2.462290000000000134e+01
-6.255100000000000193e+01,2.462310000000000088e+01
-6.254099999999999682e+01,2.462340000000000018e+01
-6.253099999999999881e+01,2.462359999999999971e+01
-6.252100000000000080e+01,2.462379999999999924e+01
-6.251100000000000279e+01,2.462399999999999878e+01
-6.250099999999999767e+01,2.462419999999999831e+01
-6.249099999999999966e+01,2.462440000000000140e+01
-6.248100000000000165e+01,2.462460000000000093e+01
-6.247099999999999653e+01,2.462480000000000047e+01
-6.246099999999999852e+01,2.462500000000000000e+01
-6.245100000000000051e+01,2.462519999999999953e+01
-6.244100000000000250e+01,2.462549999999999883e+01
-6.243099999999999739e+01,2.462569999999999837e+01
-6.242099999999999937e+01,2.462590000000000146e+01
-6.241100000000000136e+01,2.462610000000000099e+01
-6.240100000000000335e+01,2.462630000000000052e+01
-6.239099999999999824e+01,2.462650000000000006e+01
-6.238100000000000023e+01,2.462669999999999959e+01
-6.237100000000000222e+01,2.462689999999999912e+01
-6.236099999999999710e+01,2.462709999999999866e+01
-6.235099999999999909e+01,2.462730000000000175e+01
-6.234100000000000108e+01,2.462750000000000128e+01
-6.233100000000000307e+01,2.462770000000000081e+01
-6.232099999999999795e+01,2.462790000000000035e+01
-6.231099999999999994e+01,2.462809999999999988e+01
-6.230100000000000193e+01,2.462839999999999918e+01
-6.229099999999999682e+01,2.462859999999999872e+01
-6.228099999999999881e+01,2.462879999999999825e+01
-6.227100000000000080e+01,2.462900000000000134e+01
-6.226100000000000279e+01,2.462920000000000087e+01
-6.225099999999999767e+01,2.462940000000000040e+01
-6.224099999999999966e+01,2.462959999999999994e+01
-6.223100000000000165e+01,2.462979999999999947e+01
-6.222099999999999653e+01,2.462999999999999901e+01
-6.221099999999999852e+01,2.463019999999999854e+01
-6.220100000000000051e+01,2.463040000000000163e+01
-6.219100000000000250e+01,2.463060000000000116e+01
-6.218099999999999739e+01,2.463080000000000069e+01
-6.217099999999999937e+01,2.463100000000000023e+01
-6.216100000000000136e+01,2.463119999999999976e+01
-6.215100000000000335e+01,2.463139999999999930e+01
-6.214099999999999824e+01,2.463159999999999883e+01
-6.213100000000000023e+01,2.463179999999999836e+01
-6.212100000000000222e+01,2.463200000000000145e+01
-6.211099999999999710e+01,2.463220000000000098e+01
-6.210099999999999909e+01,2.463240000000000052e+01
-6.209100000000000108e+01,2.463260000000000005e+01
-6.208100000000000307e+01,2.463279999999999959e+01
-6.207099999999999795e+01,2.463299999999999912e+01
-6.206099999999999994e+01,2.463319999999999865e+01
-6.205100000000000193e+01,2.463340000000000174e+01
-6.204099999999999682e+01,2.463360000000000127e+01
-6.203099999999999881e+01,2.463380000000000081e+01
-6.202100000000000080e+01,2.463400000000000034e+01
-6.201100000000000279e+01,2.463419999999999987e+01
-6.200099999999999767e+01,2.463439999999999941e+01
-6.199099999999999966e+01,2.463459999999999894e+01
-6.198100000000000165e+01,2.463479999999999848e+01
-6.197099999999999653e+01,2.463500000000000156e+01
-6.196099999999999852e+01,2.463520000000000110e+01
-6.195100000000000051e+01,2.463540000000000063e+01
-6.194100000000000250e+01,2.463560000000000016e+01
-6.193099999999999739e+01,2.463579999999999970e+01
-6.192099999999999937e+01,2.463599999999999923e+01
-6.191100000000000136e+01,2.463619999999999877e+01
-6.190100000000000335e+01,2.463639999999999830e+01
-6.189099999999999824e+01,2.463660000000000139e+01
-6.188100000000000023e+01,2.463680000000000092e+01
-6.187100000000000222e+01,2.463700000000000045e+01
-6.186099999999999710e+01,2.463719999999999999e+01
-6.185099999999999909e+01,2.463739999999999952e+01
-6.184100000000000108e+01,2.463759999999999906e+01
-6.183100000000000307e+01,2.463779999999999859e+01
-6.182099999999999795e+01,2.463800000000000168e+01
-6.181099999999999994e+01,2.463820000000000121e+01
-6.180100000000000193e+01,2.463840000000000074e+01
-6.179099999999999682e+01,2.463860000000000028e+01
-6.178099999999999881e+01,2.463879999999999981e+01
-6.177100000000000080e+01,2.463899999999999935e+01
-6.176100000000000279e+01,2.463919999999999888e+01
-6.175099999999999767e+01,2.463939999999999841e+01
-6.174099999999999966e+01,2.463960000000000150e+01
-6.173100000000000165e+01,2.463970000000000127e+01
-6.172099999999999653e+01,2.463990000000000080e+01
-6.171099999999999852e+01,2.464010000000000034e+01
-6.170100000000000051e+01,2.464029999999999987e+01
-6.169100000000000250e+01,2.464049999999999940e+01
-6.168099999999999739e+01,2.464069999999999894e+01
-6.167099999999999937e+01,2.464089999999999847e+01
-6.166100000000000136e+01,2.464110000000000156e+01
-6.165100000000000335e+01,2.464130000000000109e+01
-6.164099999999999824e+01,2.464150000000000063e+01
-6.163100000000000023e+01,2.464170000000000016e+01
-6.162100000000000222e+01,2.464189999999999969e+01
-6.161099999999999710e+01,2.464209999999999923e+01
-6.160099999999999909e+01,2.464229999999999876e+01
-6.159100000000000108e+01,2.464239999999999853e+01
-6.158100000000000307e+01,2.464260000000000161e+01
-6.157099999999999795e+01,2.464280000000000115e+01
-6.156099999999999994e+01,2.464300000000000068e+01
-6.155100000000000193e+01,2.464320000000000022e+01
-6.154099999999999682e+01,2.464339999999999975e+01
-6.153099999999999881e+01,2.464359999999999928e+01
-6.152100000000000080e+01,2.464379999999999882e+01
-6.151100000000000279e+01,2.464399999999999835e+01
-6.150099999999999767e+01,2.464410000000000167e+01
-6.149099999999999966e+01,2.464430000000000121e+01
-6.148100000000000165e+01,2.464450000000000074e+01
-6.147099999999999653e+01,2.464470000000000027e+01
-6.146099999999999852e+01,2.464489999999999981e+01
-6.145100000000000051e+01,2.464509999999999934e+01
-6.144100000000000250e+01,2.464529999999999887e+01
-6.143099999999999739e+01,2.464549999999999841e+01
-6.142099999999999937e+01,2.464570000000000149e+01
-6.141100000000000136e+01,2.464580000000000126e+01
-6.140100000000000335e+01,2.464600000000000080e+01
-6.139099999999999824e+01,2.464620000000000033e+01
-6.138100000000000023e+01,2.464639999999999986e+01
-6.137100000000000222e+01,2.464659999999999940e+01
-6.136099999999999710e+01,2.464679999999999893e+01
-6.135099999999999909e+01,2.464699999999999847e+01
-6.134100000000000108e+01,2.464709999999999823e+01
-6.133100000000000307e+01,2.464730000000000132e+01
-6.132099999999999795e+01,2.464750000000000085e+01
-6.131099999999999994e+01,2.464770000000000039e+01
-6.130100000000000193e+01,2.464789999999999992e+01
-6.129099999999999682e+01,2.464809999999999945e+01
-6.128099999999999881e+01,2.464819999999999922e+01
-6.127100000000000080e+01,2.464839999999999876e+01
-6.126100000000000279e+01,2.464859999999999829e+01
-6.125099999999999767e+01,2.464880000000000138e+01
-6.124099999999999966e+01,2.464900000000000091e+01
-6.123100000000000165e+01,2.464920000000000044e+01
-6.122099999999999653e+01,2.464930000000000021e+01
-6.121099999999999852e+01,2.464949999999999974e+01
-6.120100000000000051e+01,2.464969999999999928e+01
-6.119100000000000250e+01,2.464989999999999881e+01
-6.118099999999999739e+01,2.465009999999999835e+01
-6.117099999999999937e+01,2.465030000000000143e+01
-6.116100000000000136e+01,2.465040000000000120e+01
-6.115100000000000335e+01,2.465060000000000073e+01
-6.114099999999999824e+01,2.465080000000000027e+01
-6.113100000000000023e+01,2.465099999999999980e+01
-6.112100000000000222e+01,2.465119999999999933e+01
-6.111099999999999710e+01,2.465129999999999910e+01
-6.110099999999999909e+01,2.465149999999999864e+01
-6.109100000000000108e+01,2.465170000000000172e+01
-6.108100000000000307e+01,2.465190000000000126e+01
-6.107099999999999795e+01,2.465210000000000079e+01
-6.106099999999999994e+01,2.465220000000000056e+01
-6.105100000000000193e+01,2.465240000000000009e+01
-6.104099999999999682e+01,2.465259999999999962e+01
-6.103099999999999881e+01,2.465279999999999916e+01
-6.102100000000000080e+01,2.465299999999999869e+01
-6.101100000000000279e+01,2.465309999999999846e+01
-6.100099999999999767e+01,2.465330000000000155e+01
-6.099099999999999966e+01,2.465350000000000108e+01
-6.098100000000000165e+01,2.465370000000000061e+01
-6.097099999999999653e+01,2.465380000000000038e+01
-6.096099999999999852e+01,2.465399999999999991e+01
-6.095100000000000051e+01,2.465419999999999945e+01
-6.094100000000000250e+01,2.465439999999999898e+01
-6.093099999999999739e+01,2.465459999999999852e+01
-6.092099999999999937e+01,2.465469999999999828e+01
-6.091100000000000136e+01,2.465490000000000137e+01
-6.090100000000000335e+01,2.465510000000000090e+01
-6.089099999999999824e+01,2.465530000000000044e+01
-6.088100000000000023e+01,2.465540000000000020e+01
-6.087100000000000222e+01,2.465559999999999974e+01
-6.086099999999999710e+01,2.465579999999999927e+01
-6.085099999999999909e+01,2.465599999999999881e+01
-6.084100000000000108e+01,2.465609999999999857e+01
-6.083100000000000307e+01,2.465630000000000166e+01
-6.082099999999999795e+01,2.465650000000000119e+01
-6.081099999999999994e+01,2.465670000000000073e+01
-6.080100000000000193e+01,2.465680000000000049e+01
-6.079099999999999682e+01,2.465700000000000003e+01
-6.078099999999999881e+01,2.465719999999999956e+01
-6.077100000000000080e+01,2.465729999999999933e+01
-6.076100000000000279e+01,2.465749999999999886e+01
-6.075099999999999767e+01,2.465769999999999840e+01
-6.074099999999999966e+01,2.465790000000000148e+01
-6.073100000000000165e+01,2.465800000000000125e+01
-6.072099999999999653e+01,2.465820000000000078e+01
-6.071099999999999852e+01,2.465840000000000032e+01
-6.070100000000000051e+01,2.465859999999999985e+01
-6.069100000000000250e+01,2.465869999999999962e+01
-6.068099999999999739e+01,2.465889999999999915e+01
-6.067099999999999937e+01,2.465909999999999869e+01
-6.066100000000000136e+01,2.465919999999999845e+01
-6.065100000000000335e+01,2.465940000000000154e+01
-6.064099999999999824e+01,2.465960000000000107e+01
-6.063100000000000023e+01,2.465970000000000084e+01
-6.062100000000000222e+01,2.465990000000000038e+01
-6.061099999999999710e+01,2.466009999999999991e+01
-6.060099999999999909e+01,2.466029999999999944e+01
-6.059100000000000108e+01,2.466039999999999921e+01
-6.058100000000000307e+01,2.466059999999999874e+01
-6.057099999999999795e+01,2.466079999999999828e+01
-6.056099999999999994e+01,2.466090000000000160e+01
-6.055100000000000193e+01,2.466110000000000113e+01
-6.054099999999999682e+01,2.466130000000000067e+01
-6.053099999999999881e+01,2.466140000000000043e+01
-6.052100000000000080e+01,2.466159999999999997e+01
-6.051100000000000279e+01,2.466179999999999950e+01
-6.050099999999999767e+01,2.466189999999999927e+01
-6.049099999999999966e+01,2.466209999999999880e+01
-6.048100000000000165e+01,2.466229999999999833e+01
-6.047099999999999653e+01,2.466240000000000165e+01
-6.046099999999999852e+01,2.466260000000000119e+01
-6.045100000000000051e+01,2.466280000000000072e+01
-6.044100000000000250e+01,2.466290000000000049e+01
-6.043099999999999739e+01,2.466310000000000002e+01
-6.042099999999999937e+01,2.466329999999999956e+01
-6.041100000000000136e+01,2.466339999999999932e+01
-6.040100000000000335e+01,2.466359999999999886e+01
-6.039099999999999824e+01,2.466379999999999839e+01
-6.038100000000000023e+01,2.466390000000000171e+01
-6.037100000000000222e+01,2.466410000000000124e+01
-6.036099999999999710e+01,2.466420000000000101e+01
-6.035099999999999909e+01,2.466440000000000055e+01
-6.034100000000000108e+01,2.466460000000000008e+01
-6.033100000000000307e+01,2.466469999999999985e+01
-6.032099999999999795e+01,2.466489999999999938e+01
-6.031099999999999994e+01,2.466509999999999891e+01
-6.030100000000000193e+01,2.466519999999999868e+01
-6.029099999999999682e+01,2.466540000000000177e+01
-6.028099999999999881e+01,2.466550000000000153e+01
-6.027100000000000080e+01,2.466570000000000107e+01
-6.026100000000000279e+01,2.466590000000000060e+01
-6.025099999999999767e+01,2.466600000000000037e+01
-6.024099999999999966e+01,2.466619999999999990e+01
-6.023100000000000165e+01,2.466639999999999944e+01
-6.022099999999999653e+01,2.466649999999999920e+01
-6.021099999999999852e+01,2.466669999999999874e+01
-6.020100000000000051e+01,2.466679999999999851e+01
-6.019100000000000250e+01,2.466700000000000159e+01
-6.018099999999999739e+01,2.466720000000000113e+01
-6.017099999999999937e+01,2.466730000000000089e+01
-6.016100000000000136e+01,2.466750000000000043e+01
-6.015100000000000335e+01,2.466760000000000019e+01
-6.014099999999999824e+01,2.466779999999999973e+01
-6.013100000000000023e+01,2.466799999999999926e+01
-6.012100000000000222e+01,2.466809999999999903e+01
-6.011099999999999710e+01,2.466829999999999856e+01
-6.010099999999999909e+01,2.466839999999999833e+01
-6.009100000000000108e+01,2.466860000000000142e+01
-6.008100000000000307e+01,2.466870000000000118e+01
-6.007099999999999795e+01,2.466890000000000072e+01
-6.006099999999999994e+01,2.466910000000000025e+01
-6.005100000000000193e+01,2.466920000000000002e+01
-6.004099999999999682e+01,2.466939999999999955e+01
-6.003099999999999881e+01,2.466949999999999932e+01
-6.002100000000000080e+01,2.466969999999999885e+01
-6.001100000000000279e+01,2.466979999999999862e+01
-6.000099999999999767e+01,2.467000000000000171e+01
-5.999099999999999966e+01,2.467020000000000124e+01
-5.998100000000000165e+01,2.467030000000000101e+01
-5.997099999999999653e+01,2.467050000000000054e+01
-5.996099999999999852e+01,2.467060000000000031e+01
-5.995100000000000051e+01,2.467079999999999984e+01
-5.994100000000000250e+01,2.467089999999999961e+01
-5.993099999999999739e+01,2.467109999999999914e+01
-5.992099999999999937e+01,2.467119999999999891e+01
-5.991100000000000136e+01,2.467139999999999844e+01
-5.990100000000000335e+01,2.467160000000000153e+01
-5.989099999999999824e+01,2.467170000000000130e+01
-5.988100000000000023e+01,2.467190000000000083e+01
-5.987100000000000222e+01,2.467200000000000060e+01
-5.986099999999999710e+01,2.467220000000000013e+01
-5.985099999999999909e+01,2.467229999999999990e+01
-5.984100000000000108e+01,2.467249999999999943e+01
-5.983100000000000307e+01,2.467259999999999920e+01
-5.982099999999999795e+01,2.467279999999999873e+01
-5.981099999999999994e+01,2.467289999999999850e+01
-5.980100000000000193e+01,2.467310000000000159e+01
-5.979099999999999682e+01,2.467320000000000135e+01
-5.978099999999999881e+01,2.467340000000000089e+01
-5.977100000000000080e+01,2.467350000000000065e+01
-5.976100000000000279e+01,2.467370000000000019e+01
-5.975099999999999767e+01,2.467379999999999995e+01
-5.974099999999999966e+01,2.467399999999999949e+01
-5.973100000000000165e+01,2.467409999999999926e+01
-5.972099999999999653e+01,2.467429999999999879e+01
-5.971099999999999852e+01,2.467439999999999856e+01
-5.970100000000000051e+01,2.467460000000000164e+01
-5.969100000000000250e+01,2.467470000000000141e+01
-5.968099999999999739e+01,2.467490000000000094e+01
-5.967099999999999937e+01,2.467500000000000071e+01
-5.966100000000000136e+01,2.467520000000000024e+01
-5.965100000000000335e+01,2.467530000000000001e+01
-5.964099999999999824e+01,2.467549999999999955e+01
-5.963100000000000023e+01,2.467559999999999931e+01
-5.962100000000000222e+01,2.467579999999999885e+01
-5.961099999999999710e+01,2.467589999999999861e+01
-5.960099999999999909e+01,2.467610000000000170e+01
-5.959100000000000108e+01,2.467620000000000147e+01
-5.958100000000000307e+01,2.467640000000000100e+01
-5.957099999999999795e+01,2.467650000000000077e+01
-5.956099999999999994e+01,2.467670000000000030e+01
-5.955100000000000193e+01,2.467680000000000007e+01
-5.954099999999999682e+01,2.467689999999999984e+01
-5.953099999999999881e+01,2.467709999999999937e+01
-5.952100000000000080e+01,2.467719999999999914e+01
-5.951100000000000279e+01,2.467739999999999867e+01
-5.950099999999999767e+01,2.467749999999999844e+01
-5.949099999999999966e+01,2.467770000000000152e+01
-5.948100000000000165e+01,2.467780000000000129e+01
-5.947099999999999653e+01,2.467800000000000082e+01
-5.946099999999999852e+01,2.467810000000000059e+01
-5.945100000000000051e+01,2.467830000000000013e+01
-5.944100000000000250e+01,2.467839999999999989e+01
-5.943099999999999739e+01,2.467849999999999966e+01
-5.942099999999999937e+01,2.467869999999999919e+01
-5.941100000000000136e+01,2.467879999999999896e+01
-5.940100000000000335e+01,2.467899999999999849e+01
-5.939099999999999824e+01,2.467909999999999826e+01
-5.938100000000000023e+01,2.467930000000000135e+01
-5.937100000000000222e+01,2.467940000000000111e+01
-5.936099999999999710e+01,2.467950000000000088e+01
-5.935099999999999909e+01,2.467970000000000041e+01
-5.934100000000000108e+01,2.467980000000000018e+01
-5.933100000000000307e+01,2.467999999999999972e+01
-5.932099999999999795e+01,2.468009999999999948e+01
-5.931099999999999994e+01,2.468019999999999925e+01
-5.930100000000000193e+01,2.468039999999999878e+01
-5.929099999999999682e+01,2.468049999999999855e+01
-5.928099999999999881e+01,2.468070000000000164e+01
-5.927100000000000080e+01,2.468080000000000140e+01
-5.926100000000000279e+01,2.468100000000000094e+01
-5.925099999999999767e+01,2.468110000000000070e+01
-5.924099999999999966e+01,2.468120000000000047e+01
-5.923100000000000165e+01,2.468140000000000001e+01
-5.922099999999999653e+01,2.468149999999999977e+01
-5.921099999999999852e+01,2.468169999999999931e+01
-5.920100000000000051e+01,2.468179999999999907e+01
-5.919100000000000250e+01,2.468189999999999884e+01
-5.918099999999999739e+01,2.468209999999999837e+01
-5.917099999999999937e+01,2.468220000000000169e+01
-5.916100000000000136e+01,2.468230000000000146e+01
-5.915100000000000335e+01,2.468250000000000099e+01
-5.914099999999999824e+01,2.468260000000000076e+01
-5.913100000000000023e+01,2.468280000000000030e+01
-5.912100000000000222e+01,2.468290000000000006e+01
-5.911099999999999710e+01,2.468299999999999983e+01
-5.910099999999999909e+01,2.468319999999999936e+01
-5.909100000000000108e+01,2.468329999999999913e+01
-5.908100000000000307e+01,2.468339999999999890e+01
-5.907099999999999795e+01,2.468359999999999843e+01
-5.906099999999999994e+01,2.468370000000000175e+01
-5.905100000000000193e+01,2.468380000000000152e+01
-5.904099999999999682e+01,2.468400000000000105e+01
-5.903099999999999881e+01,2.468410000000000082e+01
-5.902100000000000080e+01,2.468430000000000035e+01
-5.901100000000000279e+01,2.468440000000000012e+01
-5.900099999999999767e+01,2.468449999999999989e+01
-5.899099999999999966e+01,2.468469999999999942e+01
-5.898100000000000165e+01,2.468479999999999919e+01
-5.897099999999999653e+01,2.468489999999999895e+01
-5.896099999999999852e+01,2.468509999999999849e+01
-5.895100000000000051e+01,2.468519999999999825e+01
-5.894100000000000250e+01,2.468530000000000157e+01
-5.893099999999999739e+01,2.468550000000000111e+01
-5.892099999999999937e+01,2.468560000000000088e+01
-5.891100000000000136e+01,2.468570000000000064e+01
-5.890100000000000335e+01,2.468590000000000018e+01
-5.889099999999999824e+01,2.468599999999999994e+01
-5.888100000000000023e+01,2.468609999999999971e+01
-5.887100000000000222e+01,2.468629999999999924e+01
-5.886099999999999710e+01,2.468639999999999901e+01
-5.885099999999999909e+01,2.468649999999999878e+01
-5.884100000000000108e+01,2.468669999999999831e+01
-5.883100000000000307e+01,2.468680000000000163e+01
-5.882099999999999795e+01,2.468690000000000140e+01
-5.881099999999999994e+01,2.468700000000000117e+01
-5.880100000000000193e+01,2.468720000000000070e+01
-5.879099999999999682e+01,2.468730000000000047e+01
-5.878099999999999881e+01,2.468740000000000023e+01
-5.877100000000000080e+01,2.468759999999999977e+01
-5.876100000000000279e+01,2.468769999999999953e+01
-5.875099999999999767e+01,2.468779999999999930e+01
-5.874099999999999966e+01,2.468799999999999883e+01
-5.873100000000000165e+01,2.468809999999999860e+01
-5.872099999999999653e+01,2.468819999999999837e+01
-5.871099999999999852e+01,2.468830000000000169e+01
-5.870100000000000051e+01,2.468850000000000122e+01
-5.869100000000000250e+01,2.468860000000000099e+01
-5.868099999999999739e+01,2.468870000000000076e+01
-5.867099999999999937e+01,2.468890000000000029e+01
-5.866100000000000136e+01,2.468900000000000006e+01
-5.865100000000000335e+01,2.468909999999999982e+01
-5.864099999999999824e+01,2.468919999999999959e+01
-5.863100000000000023e+01,2.468939999999999912e+01
-5.862100000000000222e+01,2.468949999999999889e+01
-5.861099999999999710e+01,2.468959999999999866e+01
-5.860099999999999909e+01,2.468969999999999843e+01
-5.859100000000000108e+01,2.468990000000000151e+01
-5.858100000000000307e+01,2.469000000000000128e+01
-5.857099999999999795e+01,2.469010000000000105e+01
-5.856099999999999994e+01,2.469020000000000081e+01
-5.855100000000000193e+01,2.469040000000000035e+01
-5.854099999999999682e+01,2.469050000000000011e+01
-5.853099999999999881e+01,2.469059999999999988e+01
-5.852100000000000080e+01,2.469069999999999965e+01
-5.851100000000000279e+01,2.469089999999999918e+01
-5.850099999999999767e+01,2.469099999999999895e+01
-5.849099999999999966e+01,2.469109999999999872e+01
-5.848100000000000165e+01,2.469119999999999848e+01
-5.847099999999999653e+01,2.469140000000000157e+01
-5.846099999999999852e+01,2.469150000000000134e+01
-5.845100000000000051e+01,2.469160000000000110e+01
-5.844100000000000250e+01,2.469170000000000087e+01
-5.843099999999999739e+01,2.469190000000000040e+01
-5.842099999999999937e+01,2.469200000000000017e+01
-5.841100000000000136e+01,2.469209999999999994e+01
-5.840100000000000335e+01,2.469219999999999970e+01
-5.839099999999999824e+01,2.469239999999999924e+01
-5.838100000000000023e+01,2.469249999999999901e+01
-5.837100000000000222e+01,2.469259999999999877e+01
-5.836099999999999710e+01,2.469269999999999854e+01
-5.835099999999999909e+01,2.469279999999999831e+01
-5.834100000000000108e+01,2.469300000000000139e+01
-5.833100000000000307e+01,2.469310000000000116e+01
-5.832099999999999795e+01,2.469320000000000093e+01
-5.831099999999999994e+01,2.469330000000000069e+01
-5.830100000000000193e+01,2.469340000000000046e+01
-5.829099999999999682e+01,2.469359999999999999e+01
-5.828099999999999881e+01,2.469369999999999976e+01
-5.827100000000000080e+01,2.469379999999999953e+01
-5.826100000000000279e+01,2.469389999999999930e+01
-5.825099999999999767e+01,2.469399999999999906e+01
-5.824099999999999966e+01,2.469419999999999860e+01
-5.823100000000000165e+01,2.469429999999999836e+01
-5.822099999999999653e+01,2.469440000000000168e+01
-5.821099999999999852e+01,2.469450000000000145e+01
-5.820100000000000051e+01,2.469460000000000122e+01
-5.819100000000000250e+01,2.469480000000000075e+01
-5.818099999999999739e+01,2.469490000000000052e+01
-5.817099999999999937e+01,2.469500000000000028e+01
-5.816100000000000136e+01,2.469510000000000005e+01
-5.815100000000000335e+01,2.469519999999999982e+01
-5.814099999999999824e+01,2.469529999999999959e+01
-5.813100000000000023e+01,2.469549999999999912e+01
-5.812100000000000222e+01,2.469559999999999889e+01
-5.811099999999999710e+01,2.469569999999999865e+01
-5.810099999999999909e+01,2.469579999999999842e+01
-5.809100000000000108e+01,2.469590000000000174e+01
-5.808100000000000307e+01,2.469600000000000151e+01
-5.807099999999999795e+01,2.469620000000000104e+01
-5.806099999999999994e+01,2.469630000000000081e+01
-5.805100000000000193e+01,2.469640000000000057e+01
-5.804099999999999682e+01,2.469650000000000034e+01
-5.803099999999999881e+01,2.469660000000000011e+01
-5.802100000000000080e+01,2.469669999999999987e+01
-5.801100000000000279e+01,2.469679999999999964e+01
-5.800099999999999767e+01,2.469699999999999918e+01
-5.799099999999999966e+01,2.469709999999999894e+01
-5.798100000000000165e+01,2.469719999999999871e+01
-5.797099999999999653e+01,2.469729999999999848e+01
-5.796099999999999852e+01,2.469739999999999824e+01
-5.795100000000000051e+01,2.469750000000000156e+01
-5.794100000000000250e+01,2.469760000000000133e+01
-5.793099999999999739e+01,2.469780000000000086e+01
-5.792099999999999937e+01,2.469790000000000063e+01
-5.791100000000000136e+01,2.469800000000000040e+01
-5.790100000000000335e+01,2.469810000000000016e+01
-5.789099999999999824e+01,2.469819999999999993e+01
-5.788100000000000023e+01,2.469829999999999970e+01
-5.787100000000000222e+01,2.469839999999999947e+01
-5.786099999999999710e+01,2.469849999999999923e+01
-5.785099999999999909e+01,2.469869999999999877e+01
-5.784100000000000108e+01,2.469879999999999853e+01
-5.783100000000000307e+01,2.469889999999999830e+01
-5.782099999999999795e+01,2.469900000000000162e+01
-5.781099999999999994e+01,2.469910000000000139e+01
-5.780100000000000193e+01,2.469920000000000115e+01
-5.779099999999999682e+01,2.469930000000000092e+01
-5.778099999999999881e+01,2.469940000000000069e+01
-5.777100000000000080e+01,2.469950000000000045e+01
-5.776100000000000279e+01,2.469969999999999999e+01
-5.775099999999999767e+01,2.469979999999999976e+01
-5.774099999999999966e+01,2.469989999999999952e+01
-5.773100000000000165e+01,2.469999999999999929e+01
-5.772099999999999653e+01,2.470009999999999906e+01
-5.771099999999999852e+01,2.470019999999999882e+01
-5.770100000000000051e+01,2.470029999999999859e+01
-5.769100000000000250e+01,2.470039999999999836e+01
-5.768099999999999739e+01,2.470050000000000168e+01
-5.767099999999999937e+01,2.470060000000000144e+01
-5.766100000000000136e+01,2.470070000000000121e+01
-5.765100000000000335e+01,2.470080000000000098e+01
-5.764099999999999824e+01,2.470100000000000051e+01
-5.763100000000000023e+01,2.470110000000000028e+01
-5.762100000000000222e+01,2.470120000000000005e+01
-5.761099999999999710e+01,2.470129999999999981e+01
-5.760099999999999909e+01,2.470139999999999958e+01
-5.759100000000000108e+01,2.470149999999999935e+01
-5.758100000000000307e+01,2.470159999999999911e+01
-5.757099999999999795e+01,2.470169999999999888e+01
-5.756099999999999994e+01,2.470179999999999865e+01
-5.755100000000000193e+01,2.470189999999999841e+01
-5.754099999999999682e+01,2.470200000000000173e+01
-5.753099999999999881e+01,2.470210000000000150e+01
-5.752100000000000080e+01,2.470220000000000127e+01
-5.751100000000000279e+01,2.470230000000000103e+01
-5.750099999999999767e+01,2.470240000000000080e+01
-5.749099999999999966e+01,2.470250000000000057e+01
-5.748100000000000165e+01,2.470270000000000010e+01
-5.747099999999999653e+01,2.470279999999999987e+01
-5.746099999999999852e+01,2.470289999999999964e+01
-5.745100000000000051e+01,2.470299999999999940e+01
-5.744100000000000250e+01,2.470309999999999917e+01
-5.743099999999999739e+01,2.470319999999999894e+01
-5.742099999999999937e+01,2.470329999999999870e+01
-5.741100000000000136e+01,2.470339999999999847e+01
-5.740100000000000335e+01,2.470349999999999824e+01
-5.739099999999999824e+01,2.470360000000000156e+01
-5.738100000000000023e+01,2.470370000000000132e+01
-5.737100000000000222e+01,2.470380000000000109e+01
-5.736099999999999710e+01,2.470390000000000086e+01
-5.735099999999999909e+01,2.470400000000000063e+01
-5.734100000000000108e+01,2.470410000000000039e+01
-5.733100000000000307e+01,2.470420000000000016e+01
-5.732099999999999795e+01,2.470429999999999993e+01
-5.731099999999999994e+01,2.470439999999999969e+01
-5.730100000000000193e+01,2.470449999999999946e+01
-5.729099999999999682e+01,2.470459999999999923e+01
-5.728099999999999881e+01,2.470469999999999899e+01
-5.727100000000000080e+01,2.470479999999999876e+01
-5.726100000000000279e+01,2.470489999999999853e+01
-5.725099999999999767e+01,2.470499999999999829e+01
-5.724099999999999966e+01,2.470510000000000161e+01
-5.723100000000000165e+01,2.470520000000000138e+01
-5.722099999999999653e+01,2.470530000000000115e+01
-5.721099999999999852e+01,2.470540000000000092e+01
-5.720100000000000051e+01,2.470550000000000068e+01
-5.719100000000000250e+01,2.470560000000000045e+01
-5.718099999999999739e+01,2.470570000000000022e+01
-5.717099999999999937e+01,2.470579999999999998e+01
-5.716100000000000136e+01,2.470589999999999975e+01
-5.715100000000000335e+01,2.470599999999999952e+01
-5.714099999999999824e+01,2.470609999999999928e+01
-5.713100000000000023e+01,2.470619999999999905e+01
-5.712100000000000222e+01,2.470629999999999882e+01
-5.711099999999999710e+01,2.470639999999999858e+01
-5.710099999999999909e+01,2.470649999999999835e+01
-5.709100000000000108e+01,2.470660000000000167e+01
-5.708100000000000307e+01,2.470670000000000144e+01
-5.707099999999999795e+01,2.470680000000000121e+01
-5.706099999999999994e+01,2.470690000000000097e+01
-5.705100000000000193e+01,2.470700000000000074e+01
-5.704099999999999682e+01,2.470710000000000051e+01
-5.703099999999999881e+01,2.470720000000000027e+01
-5.702100000000000080e+01,2.470730000000000004e+01
-5.701100000000000279e+01,2.470739999999999981e+01
-5.700099999999999767e+01,2.470749999999999957e+01
-5.699099999999999966e+01,2.470749999999999957e+01
-5.698100000000000165e+01,2.470759999999999934e+01
-5.697099999999999653e+01,2.470769999999999911e+01
-5.696099999999999852e+01,2.470779999999999887e+01
-5.695100000000000051e+01,2.470789999999999864e+01
-5.694100000000000250e+01,2.470799999999999841e+01
-5.693099999999999739e+01,2.470810000000000173e+01
-5.692099999999999937e+01,2.470820000000000149e+01
-5.691100000000000136e+01,2.470830000000000126e+01
-5.690100000000000335e+01,2.470840000000000103e+01
-5.689099999999999824e+01,2.470850000000000080e+01
-5.688100000000000023e+01,2.470860000000000056e+01
-5.687100000000000222e+01,2.470870000000000033e+01
-5.686099999999999710e+01,2.470880000000000010e+01
-5.685099999999999909e+01,2.470889999999999986e+01
-5.684100000000000108e+01,2.470899999999999963e+01
-5.683100000000000307e+01,2.470909999999999940e+01
-5.682099999999999795e+01,2.470909999999999940e+01
-5.681099999999999994e+01,2.470919999999999916e+01
-5.680100000000000193e+01,2.470929999999999893e+01
-5.679099999999999682e+01,2.470939999999999870e+01
-5.678099999999999881e+01,2.470949999999999847e+01
-5.677100000000000080e+01,2.470959999999999823e+01
-5.676100000000000279e+01,2.470970000000000155e+01
-5.675099999999999767e+01,2.470980000000000132e+01
-5.674099999999999966e+01,2.470990000000000109e+01
-5.673100000000000165e+01,2.471000000000000085e+01
-5.672099999999999653e+01,2.471010000000000062e+01
-5.671099999999999852e+01,2.471020000000000039e+01
-5.670100000000000051e+01,2.471020000000000039e+01
-5.669100000000000250e+01,2.471030000000000015e+01
-5.668099999999999739e+01,2.471039999999999992e+01
-5.667099999999999937e+01,2.471049999999999969e+01
-5.666100000000000136e+01,2.471059999999999945e+01
-5.665100000000000335e+01,2.471069999999999922e+01
-5.664099999999999824e+01,2.471079999999999899e+01
-5.663100000000000023e+01,2.471089999999999876e+01
-5.662100000000000222e+01,2.471099999999999852e+01
-5.661099999999999710e+01,2.471099999999999852e+01
-5.660099999999999909e+01,2.471109999999999829e+01
-5.659100000000000108e+01,2.471120000000000161e+01
-5.658100000000000307e+01,2.471130000000000138e+01
-5.657099999999999795e+01,2.471140000000000114e+01
-5.656099999999999994e+01,2.471150000000000091e+01
-5.655100000000000193e+01,2.471160000000000068e+01
-5.654099999999999682e+01,2.471170000000000044e+01
-5.653099999999999881e+01,2.471180000000000021e+01
-5.652100000000000080e+01,2.471180000000000021e+01
-5.651100000000000279e+01,2.471189999999999998e+01
-5.650099999999999767e+01,2.471199999999999974e+01
-5.649099999999999966e+01,2.471209999999999951e+01
-5.648100000000000165e+01,2.471219999999999928e+01
-5.647099999999999653e+01,2.471229999999999905e+01
-5.646099999999999852e+01,2.471239999999999881e+01
-5.645100000000000051e+01,2.471239999999999881e+01
-5.644100000000000250e+01,2.471249999999999858e+01
-5.643099999999999739e+01,2.471259999999999835e+01
-5.642099999999999937e+01,2.471270000000000167e+01
-5.641100000000000136e+01,2.471280000000000143e+01
-5.640100000000000335e+01,2.471290000000000120e+01
-5.639099999999999824e+01,2.471300000000000097e+01
-5.638100000000000023e+01,2.471300000000000097e+01
-5.637100000000000222e+01,2.471310000000000073e+01
-5.636099999999999710e+01,2.471320000000000050e+01
-5.635099999999999909e+01,2.471330000000000027e+01
-5.634100000000000108e+01,2.471340000000000003e+01
-5.633100000000000307e+01,2.471349999999999980e+01
-5.632099999999999795e+01,2.471359999999999957e+01
-5.631099999999999994e+01,2.471359999999999957e+01
-5.630100000000000193e+01,2.471369999999999933e+01
-5.629099999999999682e+01,2.471379999999999910e+01
-5.628099999999999881e+01,2.471389999999999887e+01
-5.627100000000000080e+01,2.471399999999999864e+01
-5.626100000000000279e+01,2.471409999999999840e+01
-5.625099999999999767e+01,2.471409999999999840e+01
-5.624099999999999966e+01,2.471420000000000172e+01
-5.623100000000000165e+01,2.471430000000000149e+01
-5.622099999999999653e+01,2.471440000000000126e+01
-5.621099999999999852e+01,2.471450000000000102e+01
-5.620100000000000051e+01,2.471450000000000102e+01
-5.619100000000000250e+01,2.471460000000000079e+01
-5.618099999999999739e+01,2.471470000000000056e+01
-5.617099999999999937e+01,2.471480000000000032e+01
-5.616100000000000136e+01,2.471490000000000009e+01
-5.615100000000000335e+01,2.471499999999999986e+01
-5.614099999999999824e+01,2.471499999999999986e+01
-5.613100000000000023e+01,2.471509999999999962e+01
-5.612100000000000222e+01,2.471519999999999939e+01
-5.611099999999999710e+01,2.471529999999999916e+01
-5.610099999999999909e+01,2.471539999999999893e+01
-5.609100000000000108e+01,2.471539999999999893e+01
-5.608100000000000307e+01,2.471549999999999869e+01
-5.607099999999999795e+01,2.471559999999999846e+01
-5.606099999999999994e+01,2.471569999999999823e+01
-5.605100000000000193e+01,2.471580000000000155e+01
-5.604099999999999682e+01,2.471580000000000155e+01
-5.603099999999999881e+01,2.471590000000000131e+01
-5.602100000000000080e+01,2.471600000000000108e+01
-5.601100000000000279e+01,2.471610000000000085e+01
-5.600099999999999767e+01,2.471620000000000061e+01
-5.599099999999999966e+01,2.471620000000000061e+01
-5.598100000000000165e+01,2.471630000000000038e+01
-5.597099999999999653e+01,2.471640000000000015e+01
-5.596099999999999852e+01,2.471649999999999991e+01
-5.595100000000000051e+01,2.471649999999999991e+01
-5.594100000000000250e+01,2.471659999999999968e+01
-5.593099999999999739e+01,2.471669999999999945e+01
-5.592099999999999937e+01,2.471679999999999922e+01
-5.591100000000000136e+01,2.471689999999999898e+01
-5.590100000000000335e+01,2.471689999999999898e+01
-5.589099999999999824e+01,2.471699999999999875e+01
-5.588100000000000023e+01,2.471709999999999852e+01
-5.587100000000000222e+01,2.471719999999999828e+01
-5.586099999999999710e+01,2.471719999999999828e+01
-5.585099999999999909e+01,2.471730000000000160e+01
-5.584100000000000108e+01,2.471740000000000137e+01
-5.583100000000000307e+01,2.471750000000000114e+01
-5.582099999999999795e+01,2.471750000000000114e+01
-5.581099999999999994e+01,2.471760000000000090e+01
-5.580100000000000193e+01,2.471770000000000067e+01
-5.579099999999999682e+01,2.471780000000000044e+01
-5.578099999999999881e+01,2.471790000000000020e+01
-5.577100000000000080e+01,2.471790000000000020e+01
-5.576100000000000279e+01,2.471799999999999997e+01
-5.575099999999999767e+01,2.471809999999999974e+01
-5.574099999999999966e+01,2.471819999999999951e+01
-5.573100000000000165e+01,2.471819999999999951e+01
-5.572099999999999653e+01,2.471829999999999927e+01
-5.571099999999999852e+01,2.471839999999999904e+01
-5.570100000000000051e+01,2.471839999999999904e+01
-5.569100000000000250e+01,2.471849999999999881e+01
-5.568099999999999739e+01,2.471859999999999857e+01
-5.567099999999999937e+01,2.471869999999999834e+01
-5.566100000000000136e+01,2.471869999999999834e+01
-5.565100000000000335e+01,2.471880000000000166e+01
-5.564099999999999824e+01,2.471890000000000143e+01
-5.563100000000000023e+01,2.471900000000000119e+01
-5.562100000000000222e+01,2.471900000000000119e+01
-5.561099999999999710e+01,2.471910000000000096e+01
-5.560099999999999909e+01,2.471920000000000073e+01
-5.559100000000000108e+01,2.471930000000000049e+01
-5.558100000000000307e+01,2.471930000000000049e+01
-5.557099999999999795e+01,2.471940000000000026e+01
-5.556099999999999994e+01,2.471950000000000003e+01
-5.555100000000000193e+01,2.471950000000000003e+01
-5.554099999999999682e+01,2.471959999999999980e+01
-5.553099999999999881e+01,2.471969999999999956e+01
-5.552100000000000080e+01,2.471979999999999933e+01
-5.551100000000000279e+01,2.471979999999999933e+01
-5.550099999999999767e+01,2.471989999999999910e+01
-5.549099999999999966e+01,2.471999999999999886e+01
-5.548100000000000165e+01,2.471999999999999886e+01
-5.547099999999999653e+01,2.472009999999999863e+01
-5.546099999999999852e+01,2.472019999999999840e+01
-5.545100000000000051e+01,2.472030000000000172e+01
-5.544100000000000250e+01,2.472030000000000172e+01
-5.543099999999999739e+01,2.472040000000000148e+01
-5.542099999999999937e+01,2.472050000000000125e+01
-5.541100000000000136e+01,2.472050000000000125e+01
-5.540100000000000335e+01,2.472060000000000102e+01
-5.539099999999999824e+01,2.472070000000000078e+01
-5.538100000000000023e+01,2.472070000000000078e+01
-5.537100000000000222e+01,2.472080000000000055e+01
-5.536099999999999710e+01,2.472090000000000032e+01
-5.535099999999999909e+01,2.472090000000000032e+01
-5.534100000000000108e+01,2.472100000000000009e+01
-5.533100000000000307e+01,2.472109999999999985e+01
-5.532099999999999795e+01,2.472119999999999962e+01
-5.531099999999999994e+01,2.472119999999999962e+01
-5.530100000000000193e+01,2.472129999999999939e+01
-5.529099999999999682e+01,2.472139999999999915e+01
-5.528099999999999881e+01,2.472139999999999915e+01
-5.527100000000000080e+01,2.472149999999999892e+01
-5.526100000000000279e+01,2.472159999999999869e+01
-5.525099999999999767e+01,2.472159999999999869e+01
-5.524099999999999966e+01,2.472169999999999845e+01
-5.523100000000000165e+01,2.472180000000000177e+01
-5.522099999999999653e+01,2.472180000000000177e+01
-5.521099999999999852e+01,2.472190000000000154e+01
-5.520100000000000051e+01,2.472200000000000131e+01
-5.519100000000000250e+01,2.472200000000000131e+01
-5.518099999999999739e+01,2.472210000000000107e+01
-5.517099999999999937e+01,2.472220000000000084e+01
-5.516100000000000136e+01,2.472220000000000084e+01
-5.515100000000000335e+01,2.472230000000000061e+01
-5.514099999999999824e+01,2.472240000000000038e+01
-5.513100000000000023e+01,2.472240000000000038e+01
-5.512100000000000222e+01,2.472250000000000014e+01
-5.511099999999999710e+01,2.472259999999999991e+01
-5.510099999999999909e+01,2.472259999999999991e+01
-5.509100000000000108e+01,2.472269999999999968e+01
-5.508100000000000307e+01,2.472279999999999944e+01
-5.507099999999999795e+01,2.472279999999999944e+01
-5.506099999999999994e+01,2.472289999999999921e+01
-5.505100000000000193e+01,2.472289999999999921e+01
-5.504099999999999682e+01,2.472299999999999898e+01
-5.503099999999999881e+01,2.472309999999999874e+01
-5.502100000000000080e+01,2.472309999999999874e+01
-5.501100000000000279e+01,2.472319999999999851e+01
-5.500099999999999767e+01,2.472329999999999828e+01
-5.499099999999999966e+01,2.472329999999999828e+01
-5.498100000000000165e+01,2.472340000000000160e+01
-5.497099999999999653e+01,2.472350000000000136e+01
-5.496099999999999852e+01,2.472350000000000136e+01
-5.495100000000000051e+01,2.472360000000000113e+01
-5.494100000000000250e+01,2.472370000000000090e+01
-5.493099999999999739e+01,2.472370000000000090e+01
-5.492099999999999937e+01,2.472380000000000067e+01
-5.491100000000000136e+01,2.472380000000000067e+01
-5.490100000000000335e+01,2.472390000000000043e+01
-5.489099999999999824e+01,2.472400000000000020e+01
-5.488100000000000023e+01,2.472400000000000020e+01
-5.487100000000000222e+01,2.472409999999999997e+01
-5.486099999999999710e+01,2.472419999999999973e+01
-5.485099999999999909e+01,2.472419999999999973e+01
-5.484100000000000108e+01,2.472429999999999950e+01
-5.483100000000000307e+01,2.472429999999999950e+01
-5.482099999999999795e+01,2.472439999999999927e+01
-5.481099999999999994e+01,2.472449999999999903e+01
-5.480100000000000193e+01,2.472449999999999903e+01
-5.479099999999999682e+01,2.472459999999999880e+01
-5.478099999999999881e+01,2.472459999999999880e+01
-5.477100000000000080e+01,2.472469999999999857e+01
-5.476100000000000279e+01,2.472479999999999833e+01
-5.475099999999999767e+01,2.472479999999999833e+01
-5.474099999999999966e+01,2.472490000000000165e+01
-5.473100000000000165e+01,2.472490000000000165e+01
-5.472099999999999653e+01,2.472500000000000142e+01
-5.471099999999999852e+01,2.472510000000000119e+01
-5.470100000000000051e+01,2.472510000000000119e+01
-5.469100000000000250e+01,2.472520000000000095e+01
-5.468099999999999739e+01,2.472520000000000095e+01
-5.467099999999999937e+01,2.472530000000000072e+01
-5.466100000000000136e+01,2.472540000000000049e+01
-5.465100000000000335e+01,2.472540000000000049e+01
-5.464099999999999824e+01,2.472550000000000026e+01
-5.463100000000000023e+01,2.472550000000000026e+01
-5.462100000000000222e+01,2.472560000000000002e+01
-5.461099999999999710e+01,2.472569999999999979e+01
-5.460099999999999909e+01,2.472569999999999979e+01
-5.459100000000000108e+01,2.472579999999999956e+01
-5.458100000000000307e+01,2.472579999999999956e+01
-5.457099999999999795e+01,2.472589999999999932e+01
-5.456099999999999994e+01,2.472589999999999932e+01
-5.455100000000000193e+01,2.472599999999999909e+01
-5.454099999999999682e+01,2.472609999999999886e+01
-5.453099999999999881e+01,2.472609999999999886e+01
-5.452100000000000080e+01,2.472619999999999862e+01
-5.451100000000000279e+01,2.472619999999999862e+01
-5.450099999999999767e+01,2.472629999999999839e+01
-5.449099999999999966e+01,2.472640000000000171e+01
-5.448100000000000165e+01,2.472640000000000171e+01
-5.447099999999999653e+01,2.472650000000000148e+01
-5.446099999999999852e+01,2.472650000000000148e+01
-5.445100000000000051e+01,2.472660000000000124e+01
-5.444100000000000250e+01,2.472660000000000124e+01
-5.443099999999999739e+01,2.472670000000000101e+01
-5.442099999999999937e+01,2.472670000000000101e+01
-5.441100000000000136e+01,2.472680000000000078e+01
-5.440100000000000335e+01,2.472690000000000055e+01
-5.439099999999999824e+01,2.472690000000000055e+01
-5.438100000000000023e+01,2.472700000000000031e+01
-5.437100000000000222e+01,2.472700000000000031e+01
-5.436099999999999710e+01,2.472710000000000008e+01
-5.435099999999999909e+01,2.472710000000000008e+01
-5.434100000000000108e+01,2.472719999999999985e+01
-5.433100000000000307e+01,2.472719999999999985e+01
-5.432099999999999795e+01,2.472729999999999961e+01
-5.431099999999999994e+01,2.472739999999999938e+01
-5.430100000000000193e+01,2.472739999999999938e+01
-5.429099999999999682e+01,2.472749999999999915e+01
-5.428099999999999881e+01,2.472749999999999915e+01
-5.427100000000000080e+01,2.472759999999999891e+01
-5.426100000000000279e+01,2.472759999999999891e+01
-5.425099999999999767e+01,2.472769999999999868e+01
-5.424099999999999966e+01,2.472769999999999868e+01
-5.423100000000000165e+01,2.472779999999999845e+01
-5.422099999999999653e+01,2.472779999999999845e+01
-5.421099999999999852e+01,2.472790000000000177e+01
-5.420100000000000051e+01,2.472800000000000153e+01
-5.419100000000000250e+01,2.472800000000000153e+01
-5.418099999999999739e+01,2.472810000000000130e+01
-5.417099999999999937e+01,2.472810000000000130e+01
-5.416100000000000136e+01,2.472820000000000107e+01
-5.415100000000000335e+01,2.472820000000000107e+01
-5.414099999999999824e+01,2.472830000000000084e+01
-5.413100000000000023e+01,2.472830000000000084e+01
-5.412100000000000222e+01,2.472840000000000060e+01
-5.411099999999999710e+01,2.472840000000000060e+01
-5.410099999999999909e+01,2.472850000000000037e+01
-5.409100000000000108e+01,2.472850000000000037e+01
-5.408100000000000307e+01,2.472860000000000014e+01
-5.407099999999999795e+01,2.472860000000000014e+01
-5.406099999999999994e+01,2.472869999999999990e+01
-5.405100000000000193e+01,2.472869999999999990e+01
-5.404099999999999682e+01,2.472879999999999967e+01
-5.403099999999999881e+01,2.472879999999999967e+01
-5.402100000000000080e+01,2.472889999999999944e+01
-5.401100000000000279e+01,2.472889999999999944e+01
-5.400099999999999767e+01,2.472899999999999920e+01
-5.399099999999999966e+01,2.472899999999999920e+01
-5.398100000000000165e+01,2.472909999999999897e+01
-5.397099999999999653e+01,2.472909999999999897e+01
-5.396099999999999852e+01,2.472919999999999874e+01
-5.395100000000000051e+01,2.472919999999999874e+01
-5.394100000000000250e+01,2.472929999999999851e+01
-5.393099999999999739e+01,2.472929999999999851e+01
-5.392099999999999937e+01,2.472939999999999827e+01
-5.391100000000000136e+01,2.472950000000000159e+01
-5.390100000000000335e+01,2.472950000000000159e+01
-5.389099999999999824e+01,2.472950000000000159e+01
-5.388100000000000023e+01,2.472960000000000136e+01
-5.387100000000000222e+01,2.472960000000000136e+01
-5.386099999999999710e+01,2.472970000000000113e+01
-5.385099999999999909e+01,2.472970000000000113e+01
-5.384100000000000108e+01,2.472980000000000089e+01
-5.383100000000000307e+01,2.472980000000000089e+01
-5.382099999999999795e+01,2.472990000000000066e+01
-5.381099999999999994e+01,2.472990000000000066e+01
-5.380100000000000193e+01,2.473000000000000043e+01
-5.379099999999999682e+01,2.473000000000000043e+01
-5.378099999999999881e+01,2.473010000000000019e+01
-5.377100000000000080e+01,2.473010000000000019e+01
-5.376100000000000279e+01,2.473019999999999996e+01
-5.375099999999999767e+01,2.473019999999999996e+01
-5.374099999999999966e+01,2.473029999999999973e+01
-5.373100000000000165e+01,2.473029999999999973e+01
-5.372099999999999653e+01,2.473039999999999949e+01
-5.371099999999999852e+01,2.473039999999999949e+01
-5.370100000000000051e+01,2.473049999999999926e+01
-5.369100000000000250e+01,2.473049999999999926e+01
-5.368099999999999739e+01,2.473059999999999903e+01
-5.367099999999999937e+01,2.473059999999999903e+01
-5.366100000000000136e+01,2.473069999999999879e+01
-5.365100000000000335e+01,2.473069999999999879e+01
-5.364099999999999824e+01,2.473079999999999856e+01
-5.363100000000000023e+01,2.473079999999999856e+01
-5.362100000000000222e+01,2.473079999999999856e+01
-5.361099999999999710e+01,2.473089999999999833e+01
-5.360099999999999909e+01,2.473089999999999833e+01
-5.359100000000000108e+01,2.473100000000000165e+01
-5.358100000000000307e+01,2.473100000000000165e+01
-5.357099999999999795e+01,2.473110000000000142e+01
-5.356099999999999994e+01,2.473110000000000142e+01
-5.355100000000000193e+01,2.473120000000000118e+01
-5.354099999999999682e+01,2.473120000000000118e+01
-5.353099999999999881e+01,2.473130000000000095e+01
-5.352100000000000080e+01,2.473130000000000095e+01
-5.351100000000000279e+01,2.473140000000000072e+01
-5.350099999999999767e+01,2.473140000000000072e+01
-5.349099999999999966e+01,2.473140000000000072e+01
-5.348100000000000165e+01,2.473150000000000048e+01
-5.347099999999999653e+01,2.473150000000000048e+01
-5.346099999999999852e+01,2.473160000000000025e+01
-5.345100000000000051e+01,2.473160000000000025e+01
-5.344100000000000250e+01,2.473170000000000002e+01
-5.343099999999999739e+01,2.473170000000000002e+01
-5.342099999999999937e+01,2.473179999999999978e+01
-5.341100000000000136e+01,2.473179999999999978e+01
-5.340100000000000335e+01,2.473179999999999978e+01
-5.339099999999999824e+01,2.473189999999999955e+01
-5.338100000000000023e+01,2.473189999999999955e+01
-5.337100000000000222e+01,2.473199999999999932e+01
-5.336099999999999710e+01,2.473199999999999932e+01
-5.335099999999999909e+01,2.473209999999999908e+01
-5.334100000000000108e+01,2.473209999999999908e+01
-5.333100000000000307e+01,2.473219999999999885e+01
-5.332099999999999795e+01,2.473219999999999885e+01
-5.331099999999999994e+01,2.473219999999999885e+01
-5.330100000000000193e+01,2.473229999999999862e+01
-5.329099999999999682e+01,2.473229999999999862e+01
-5.328099999999999881e+01,2.473239999999999839e+01
-5.327100000000000080e+01,2.473239999999999839e+01
-5.326100000000000279e+01,2.473250000000000171e+01
-5.325099999999999767e+01,2.473250000000000171e+01
-5.324099999999999966e+01,2.473250000000000171e+01
-5.323100000000000165e+01,2.473260000000000147e+01
-5.322099999999999653e+01,2.473260000000000147e+01
-5.321099999999999852e+01,2.473270000000000124e+01
-5.320100000000000051e+01,2.473270000000000124e+01
-5.319100000000000250e+01,2.473280000000000101e+01
-5.318099999999999739e+01,2.473280000000000101e+01
-5.317099999999999937e+01,2.473280000000000101e+01
-5.316100000000000136e+01,2.473290000000000077e+01
-5.315100000000000335e+01,2.473290000000000077e+01
-5.314099999999999824e+01,2.473300000000000054e+01
-5.313100000000000023e+01,2.473300000000000054e+01
-5.312100000000000222e+01,2.473300000000000054e+01
-5.311099999999999710e+01,2.473310000000000031e+01
-5.310099999999999909e+01,2.473310000000000031e+01
-5.309100000000000108e+01,2.473320000000000007e+01
-5.308100000000000307e+01,2.473320000000000007e+01
-5.307099999999999795e+01,2.473329999999999984e+01
-5.306099999999999994e+01,2.473329999999999984e+01
-5.305100000000000193e+01,2.473329999999999984e+01
-5.304099999999999682e+01,2.473339999999999961e+01
-5.303099999999999881e+01,2.473339999999999961e+01
-5.302100000000000080e+01,2.473349999999999937e+01
-5.301100000000000279e+01,2.473349999999999937e+01
-5.300099999999999767e+01,2.473349999999999937e+01
-5.299099999999999966e+01,2.473359999999999914e+01
-5.298100000000000165e+01,2.473359999999999914e+01
-5.297099999999999653e+01,2.473369999999999891e+01
-5.296099999999999852e+01,2.473369999999999891e+01
-5.295100000000000051e+01,2.473369999999999891e+01
-5.294100000000000250e+01,2.473379999999999868e+01
-5.293099999999999739e+01,2.473379999999999868e+01
-5.292099999999999937e+01,2.473389999999999844e+01
-5.291100000000000136e+01,2.473389999999999844e+01
-5.290100000000000335e+01,2.473389999999999844e+01
-5.289099999999999824e+01,2.473400000000000176e+01
-5.288100000000000023e+01,2.473400000000000176e+01
-5.287100000000000222e+01,2.473410000000000153e+01
-5.286099999999999710e+01,2.473410000000000153e+01
-5.285099999999999909e+01,2.473410000000000153e+01
-5.284100000000000108e+01,2.473420000000000130e+01
-5.283100000000000307e+01,2.473420000000000130e+01
-5.282099999999999795e+01,2.473420000000000130e+01
-5.281099999999999994e+01,2.473430000000000106e+01
-5.280100000000000193e+01,2.473430000000000106e+01
-5.279099999999999682e+01,2.473440000000000083e+01
-5.278099999999999881e+01,2.473440000000000083e+01
-5.277100000000000080e+01,2.473440000000000083e+01
-5.276100000000000279e+01,2.473450000000000060e+01
-5.275099999999999767e+01,2.473450000000000060e+01
-5.274099999999999966e+01,2.473450000000000060e+01
-5.273100000000000165e+01,2.473460000000000036e+01
-5.272099999999999653e+01,2.473460000000000036e+01
-5.271099999999999852e+01,2.473470000000000013e+01
-5.270100000000000051e+01,2.473470000000000013e+01
-5.269100000000000250e+01,2.473470000000000013e+01
-5.268099999999999739e+01,2.473479999999999990e+01
-5.267099999999999937e+01,2.473479999999999990e+01
-5.266100000000000136e+01,2.473479999999999990e+01
-5.265100000000000335e+01,2.473489999999999966e+01
-5.264099999999999824e+01,2.473489999999999966e+01
-5.263100000000000023e+01,2.473499999999999943e+01
-5.262100000000000222e+01,2.473499999999999943e+01
-5.261099999999999710e+01,2.473499999999999943e+01
-5.260099999999999909e+01,2.473509999999999920e+01
-5.259100000000000108e+01,2.473509999999999920e+01
-5.258100000000000307e+01,2.473509999999999920e+01
-5.257099999999999795e+01,2.473519999999999897e+01
-5.256099999999999994e+01,2.473519999999999897e+01
-5.255100000000000193e+01,2.473519999999999897e+01
-5.254099999999999682e+01,2.473529999999999873e+01
-5.253099999999999881e+01,2.473529999999999873e+01
-5.252100000000000080e+01,2.473539999999999850e+01
-5.251100000000000279e+01,2.473539999999999850e+01
-5.250099999999999767e+01,2.473539999999999850e+01
-5.249099999999999966e+01,2.473549999999999827e+01
-5.248100000000000165e+01,2.473549999999999827e+01
-5.247099999999999653e+01,2.473549999999999827e+01
-5.246099999999999852e+01,2.473560000000000159e+01
-5.245100000000000051e+01,2.473560000000000159e+01
-5.244100000000000250e+01,2.473560000000000159e+01
-5.243099999999999739e+01,2.473570000000000135e+01
-5.242099999999999937e+01,2.473570000000000135e+01
-5.241100000000000136e+01,2.473570000000000135e+01
-5.240100000000000335e+01,2.473580000000000112e+01
-5.239099999999999824e+01,2.473580000000000112e+01
-5.238100000000000023e+01,2.473580000000000112e+01
-5.237100000000000222e+01,2.473590000000000089e+01
-5.236099999999999710e+01,2.473590000000000089e+01
-5.235099999999999909e+01,2.473590000000000089e+01
-5.234100000000000108e+01,2.473600000000000065e+01
-5.233100000000000307e+01,2.473600000000000065e+01
-5.232099999999999795e+01,2.473600000000000065e+01
-5.231099999999999994e+01,2.473610000000000042e+01
-5.230100000000000193e+01,2.473610000000000042e+01
-5.229099999999999682e+01,2.473620000000000019e+01
-5.228099999999999881e+01,2.473620000000000019e+01
-5.227100000000000080e+01,2.473620000000000019e+01
-5.226100000000000279e+01,2.473629999999999995e+01
-5.225099999999999767e+01,2.473629999999999995e+01
-5.224099999999999966e+01,2.473629999999999995e+01
-5.223100000000000165e+01,2.473639999999999972e+01
-5.222099999999999653e+01,2.473639999999999972e+01
-5.221099999999999852e+01,2.473639999999999972e+01
-5.220100000000000051e+01,2.473639999999999972e+01
-5.219100000000000250e+01,2.473649999999999949e+01
-5.218099999999999739e+01,2.473649999999999949e+01
-5.217099999999999937e+01,2.473649999999999949e+01
-5.216100000000000136e+01,2.473659999999999926e+01
-5.215100000000000335e+01,2.473659999999999926e+01
-5.214099999999999824e+01,2.473659999999999926e+01
-5.213100000000000023e+01,2.473669999999999902e+01
-5.212100000000000222e+01,2.473669999999999902e+01
-5.211099999999999710e+01,2.473669999999999902e+01
-5.210099999999999909e+01,2.473679999999999879e+01
-5.209100000000000108e+01,2.473679999999999879e+01
-5.208100000000000307e+01,2.473679999999999879e+01
-5.207099999999999795e+01,2.473689999999999856e+01
-5.206099999999999994e+01,2.473689999999999856e+01
-5.205100000000000193e+01,2.473689999999999856e+01
-5.204099999999999682e+01,2.473699999999999832e+01
-5.203099999999999881e+01,2.473699999999999832e+01
-5.202100000000000080e+01,2.473699999999999832e+01
-5.201100000000000279e+01,2.473710000000000164e+01
-5.200099999999999767e+01,2.473710000000000164e+01
-5.199099999999999966e+01,2.473710000000000164e+01
-5.198100000000000165e+01,2.473720000000000141e+01
-5.197099999999999653e+01,2.473720000000000141e+01
-5.196099999999999852e+01,2.473720000000000141e+01
-5.195100000000000051e+01,2.473720000000000141e+01
-5.194100000000000250e+01,2.473730000000000118e+01
-5.193099999999999739e+01,2.473730000000000118e+01
-5.192099999999999937e+01,2.473730000000000118e+01
-5.191100000000000136e+01,2.473740000000000094e+01
-5.190100000000000335e+01,2.473740000000000094e+01
-5.189099999999999824e+01,2.473740000000000094e+01
-5.188100000000000023e+01,2.473750000000000071e+01
-5.187100000000000222e+01,2.473750000000000071e+01
-5.186099999999999710e+01,2.473750000000000071e+01
-5.185099999999999909e+01,2.473750000000000071e+01
-5.184100000000000108e+01,2.473760000000000048e+01
-5.183100000000000307e+01,2.473760000000000048e+01
-5.182099999999999795e+01,2.473760000000000048e+01
-5.181099999999999994e+01,2.473770000000000024e+01
-5.180100000000000193e+01,2.473770000000000024e+01
-5.179099999999999682e+01,2.473770000000000024e+01
-5.178099999999999881e+01,2.473780000000000001e+01
-5.177100000000000080e+01,2.473780000000000001e+01
-5.176100000000000279e+01,2.473780000000000001e+01
-5.175099999999999767e+01,2.473780000000000001e+01
-5.174099999999999966e+01,2.473789999999999978e+01
-5.173100000000000165e+01,2.473789999999999978e+01
-5.172099999999999653e+01,2.473789999999999978e+01
-5.171099999999999852e+01,2.473799999999999955e+01
-5.170100000000000051e+01,2.473799999999999955e+01
-5.169100000000000250e+01,2.473799999999999955e+01
-5.168099999999999739e+01,2.473799999999999955e+01
-5.167099999999999937e+01,2.473809999999999931e+01
-5.166100000000000136e+01,2.473809999999999931e+01
-5.165100000000000335e+01,2.473809999999999931e+01
-5.164099999999999824e+01,2.473819999999999908e+01
-5.163100000000000023e+01,2.473819999999999908e+01
-5.162100000000000222e+01,2.473819999999999908e+01
-5.161099999999999710e+01,2.473819999999999908e+01
-5.160099999999999909e+01,2.473829999999999885e+01
-5.159100000000000108e+01,2.473829999999999885e+01
-5.158100000000000307e+01,2.473829999999999885e+01
-5.157099999999999795e+01,2.473839999999999861e+01
-5.156099999999999994e+01,2.473839999999999861e+01
-5.155100000000000193e+01,2.473839999999999861e+01
-5.154099999999999682e+01,2.473839999999999861e+01
-5.153099999999999881e+01,2.473849999999999838e+01
-5.152100000000000080e+01,2.473849999999999838e+01
-5.151100000000000279e+01,2.473849999999999838e+01
-5.150099999999999767e+01,2.473860000000000170e+01
-5.149099999999999966e+01,2.473860000000000170e+01
-5.148100000000000165e+01,2.473860000000000170e+01
-5.147099999999999653e+01,2.473860000000000170e+01
-5.146099999999999852e+01,2.473870000000000147e+01
-5.145100000000000051e+01,2.473870000000000147e+01
-5.144100000000000250e+01,2.473870000000000147e+01
-5.143099999999999739e+01,2.473870000000000147e+01
-5.142099999999999937e+01,2.473880000000000123e+01
-5.141100000000000136e+01,2.473880000000000123e+01
-5.140100000000000335e+01,2.473880000000000123e+01
-5.139099999999999824e+01,2.473890000000000100e+01
-5.138100000000000023e+01,2.473890000000000100e+01
-5.137100000000000222e+01,2.473890000000000100e+01
-5.136099999999999710e+01,2.473890000000000100e+01
-5.135099999999999909e+01,2.473900000000000077e+01
-5.134100000000000108e+01,2.473900000000000077e+01
-5.133100000000000307e+01,2.473900000000000077e+01
-5.132099999999999795e+01,2.473900000000000077e+01
-5.131099999999999994e+01,2.473910000000000053e+01
-5.130100000000000193e+01,2.473910000000000053e+01
-5.129099999999999682e+01,2.473910000000000053e+01
-5.128099999999999881e+01,2.473910000000000053e+01
-5.127100000000000080e+01,2.473920000000000030e+01
-5.126100000000000279e+01,2.473920000000000030e+01
-5.125099999999999767e+01,2.473920000000000030e+01
-5.124099999999999966e+01,2.473920000000000030e+01
-5.123100000000000165e+01,2.473930000000000007e+01
-5.122099999999999653e+01,2.473930000000000007e+01
-5.121099999999999852e+01,2.473930000000000007e+01
-5.120100000000000051e+01,2.473930000000000007e+01
-5.119100000000000250e+01,2.473939999999999984e+01
-5.118099999999999739e+01,2.473939999999999984e+01
-5.117099999999999937e+01,2.473939999999999984e+01
-5.116100000000000136e+01,2.473939999999999984e+01
-5.115100000000000335e+01,2.473949999999999960e+01
-5.114099999999999824e+01,2.473949999999999960e+01
-5.113100000000000023e+01,2.473949999999999960e+01
-5.112100000000000222e+01,2.473949999999999960e+01
-5.111099999999999710e+01,2.473959999999999937e+01
-5.110099999999999909e+01,2.473959999999999937e+01
-5.109100000000000108e+01,2.473959999999999937e+01
-5.108100000000000307e+01,2.473959999999999937e+01
-5.107099999999999795e+01,2.473969999999999914e+01
-5.106099999999999994e+01,2.473969999999999914e+01
-5.105100000000000193e+01,2.473969999999999914e+01
-5.104099999999999682e+01,2.473969999999999914e+01
-5.103099999999999881e+01,2.473979999999999890e+01
-5.102100000000000080e+01,2.473979999999999890e+01
-5.101100000000000279e+01,2.473979999999999890e+01
-5.100099999999999767e+01,2.473979999999999890e+01
-5.099099999999999966e+01,2.473989999999999867e+01
-5.098100000000000165e+01,2.473989999999999867e+01
-5.097099999999999653e+01,2.473989999999999867e+01
-5.096099999999999852e+01,2.473989999999999867e+01
-5.095100000000000051e+01,2.473999999999999844e+01
-5.094100000000000250e+01,2.473999999999999844e+01
-5.093099999999999739e+01,2.473999999999999844e+01
-5.092099999999999937e+01,2.473999999999999844e+01
-5.091100000000000136e+01,2.474010000000000176e+01
-5.090100000000000335e+01,2.474010000000000176e+01
-5.089099999999999824e+01,2.474010000000000176e+01
-5.088100000000000023e+01,2.474010000000000176e+01
-5.087100000000000222e+01,2.474020000000000152e+01
-5.086099999999999710e+01,2.474020000000000152e+01
-5.085099999999999909e+01,2.474020000000000152e+01
-5.084100000000000108e+01,2.474020000000000152e+01
-5.083100000000000307e+01,2.474020000000000152e+01
-5.082099999999999795e+01,2.474030000000000129e+01
-5.081099999999999994e+01,2.474030000000000129e+01
-5.080100000000000193e+01,2.474030000000000129e+01
-5.079099999999999682e+01,2.474030000000000129e+01
-5.078099999999999881e+01,2.474040000000000106e+01
-5.077100000000000080e+01,2.474040000000000106e+01
-5.076100000000000279e+01,2.474040000000000106e+01
-5.075099999999999767e+01,2.474040000000000106e+01
-5.074099999999999966e+01,2.474040000000000106e+01
-5.073100000000000165e+01,2.474050000000000082e+01
-5.072099999999999653e+01,2.474050000000000082e+01
-5.071099999999999852e+01,2.474050000000000082e+01
-5.070100000000000051e+01,2.474050000000000082e+01
-5.069100000000000250e+01,2.474060000000000059e+01
-5.068099999999999739e+01,2.474060000000000059e+01
-5.067099999999999937e+01,2.474060000000000059e+01
-5.066100000000000136e+01,2.474060000000000059e+01
-5.065100000000000335e+01,2.474060000000000059e+01
-5.064099999999999824e+01,2.474070000000000036e+01
-5.063100000000000023e+01,2.474070000000000036e+01
-5.062100000000000222e+01,2.474070000000000036e+01
-5.061099999999999710e+01,2.474070000000000036e+01
-5.060099999999999909e+01,2.474080000000000013e+01
-5.059100000000000108e+01,2.474080000000000013e+01
-5.058100000000000307e+01,2.474080000000000013e+01
-5.057099999999999795e+01,2.474080000000000013e+01
-5.056099999999999994e+01,2.474080000000000013e+01
-5.055100000000000193e+01,2.474089999999999989e+01
-5.054099999999999682e+01,2.474089999999999989e+01
-5.053099999999999881e+01,2.474089999999999989e+01
-5.052100000000000080e+01,2.474089999999999989e+01
-5.051100000000000279e+01,2.474099999999999966e+01
-5.050099999999999767e+01,2.474099999999999966e+01
-5.049099999999999966e+01,2.474099999999999966e+01
-5.048100000000000165e+01,2.474099999999999966e+01
-5.047099999999999653e+01,2.474099999999999966e+01
-5.046099999999999852e+01,2.474109999999999943e+01
-5.045100000000000051e+01,2.474109999999999943e+01
-5.044100000000000250e+01,2.474109999999999943e+01
-5.043099999999999739e+01,2.474109999999999943e+01
-5.042099999999999937e+01,2.474109999999999943e+01
-5.041100000000000136e+01,2.474119999999999919e+01
-5.040100000000000335e+01,2.474119999999999919e+01
-5.039099999999999824e+01,2.474119999999999919e+01
-5.038100000000000023e+01,2.474119999999999919e+01
-5.037100000000000222e+01,2.474119999999999919e+01
-5.036099999999999710e+01,2.474129999999999896e+01
-5.035099999999999909e+01,2.474129999999999896e+01
-5.034100000000000108e+01,2.474129999999999896e+01
-5.033100000000000307e+01,2.474129999999999896e+01
-5.032099999999999795e+01,2.474129999999999896e+01
-5.031099999999999994e+01,2.474139999999999873e+01
-5.030100000000000193e+01,2.474139999999999873e+01
-5.029099999999999682e+01,2.474139999999999873e+01
-5.028099999999999881e+01,2.474139999999999873e+01
-5.027100000000000080e+01,2.474139999999999873e+01
-5.026100000000000279e+01,2.474149999999999849e+01
-5.025099999999999767e+01,2.474149999999999849e+01
-5.024099999999999966e+01,2.474149999999999849e+01
-5.023100000000000165e+01,2.474149999999999849e+01
-5.022099999999999653e+01,2.474149999999999849e+01
-5.021099999999999852e+01,2.474159999999999826e+01
-5.020100000000000051e+01,2.474159999999999826e+01
-5.019100000000000250e+01,2.474159999999999826e+01
-5.018099999999999739e+01,2.474159999999999826e+01
-5.017099999999999937e+01,2.474159999999999826e+01
-5.016100000000000136e+01,2.474170000000000158e+01
-5.015100000000000335e+01,2.474170000000000158e+01
-5.014099999999999824e+01,2.474170000000000158e+01
-5.013100000000000023e+01,2.474170000000000158e+01
-5.012100000000000222e+01,2.474170000000000158e+01
-5.011099999999999710e+01,2.474180000000000135e+01
-5.010099999999999909e+01,2.474180000000000135e+01
-5.009100000000000108e+01,2.474180000000000135e+01
-5.008100000000000307e+01,2.474180000000000135e+01
-5.007099999999999795e+01,2.474180000000000135e+01
-5.006099999999999994e+01,2.474190000000000111e+01
-5.005100000000000193e+01,2.474190000000000111e+01
-5.004099999999999682e+01,2.474190000000000111e+01
-5.003099999999999881e+01,2.474190000000000111e+01
-5.002100000000000080e+01,2.474190000000000111e+01
-5.001100000000000279e+01,2.474190000000000111e+01
-5.000099999999999767e+01,2.474200000000000088e+01
-4.999099999999999966e+01,2.474200000000000088e+01
-4.998100000000000165e+01,2.474200000000000088e+01
-4.997099999999999653e+01,2.474200000000000088e+01
-4.996099999999999852e+01,2.474200000000000088e+01
-4.995100000000000051e+01,2.474210000000000065e+01
-4.994100000000000250e+01,2.474210000000000065e+01
-4.993099999999999739e+01,2.474210000000000065e+01
-4.992099999999999937e+01,2.474210000000000065e+01
-4.991100000000000136e+01,2.474210000000000065e+01
-4.990100000000000335e+01,2.474210000000000065e+01
-4.989099999999999824e+01,2.474220000000000041e+01
-4.988100000000000023e+01,2.474220000000000041e+01
-4.987100000000000222e+01,2.474220000000000041e+01
-4.986099999999999710e+01,2.474220000000000041e+01
-4.985099999999999909e+01,2.474220000000000041e+01
-4.984100000000000108e+01,2.474230000000000018e+01
-4.983100000000000307e+01,2.474230000000000018e+01
-4.982099999999999795e+01,2.474230000000000018e+01
-4.981099999999999994e+01,2.474230000000000018e+01
-4.980100000000000193e+01,2.474230000000000018e+01
-4.979099999999999682e+01,2.474230000000000018e+01
-4.978099999999999881e+01,2.474239999999999995e+01
-4.977100000000000080e+01,2.474239999999999995e+01
-4.976100000000000279e+01,2.474239999999999995e+01
-4.975099999999999767e+01,2.474239999999999995e+01
-4.974099999999999966e+01,2.474239999999999995e+01
-4.973100000000000165e+01,2.474249999999999972e+01
-4.972099999999999653e+01,2.474249999999999972e+01
-4.971099999999999852e+01,2.474249999999999972e+01
-4.970100000000000051e+01,2.474249999999999972e+01
-4.969100000000000250e+01,2.474249999999999972e+01
-4.968099999999999739e+01,2.474249999999999972e+01
-4.967099999999999937e+01,2.474259999999999948e+01
-4.966100000000000136e+01,2.474259999999999948e+01
-4.965100000000000335e+01,2.474259999999999948e+01
-4.964099999999999824e+01,2.474259999999999948e+01
-4.963100000000000023e+01,2.474259999999999948e+01
-4.962100000000000222e+01,2.474259999999999948e+01
-4.961099999999999710e+01,2.474269999999999925e+01
-4.960099999999999909e+01,2.474269999999999925e+01
-4.959100000000000108e+01,2.474269999999999925e+01
-4.958100000000000307e+01,2.474269999999999925e+01
-4.957099999999999795e+01,2.474269999999999925e+01
-4.956099999999999994e+01,2.474269999999999925e+01
-4.955100000000000193e+01,2.474279999999999902e+01
-4.954099999999999682e+01,2.474279999999999902e+01
-4.953099999999999881e+01,2.474279999999999902e+01
-4.952100000000000080e+01,2.474279999999999902e+01
-4.951100000000000279e+01,2.474279999999999902e+01
-4.950099999999999767e+01,2.474279999999999902e+01
-4.949099999999999966e+01,2.474289999999999878e+01
-4.948100000000000165e+01,2.474289999999999878e+01
-4.947099999999999653e+01,2.474289999999999878e+01
-4.946099999999999852e+01,2.474289999999999878e+01
-4.945100000000000051e+01,2.474289999999999878e+01
-4.944100000000000250e+01,2.474289999999999878e+01
-4.943099999999999739e+01,2.474299999999999855e+01
-4.942099999999999937e+01,2.474299999999999855e+01
-4.941100000000000136e+01,2.474299999999999855e+01
-4.940100000000000335e+01,2.474299999999999855e+01
-4.939099999999999824e+01,2.474299999999999855e+01
-4.938100000000000023e+01,2.474299999999999855e+01
-4.937100000000000222e+01,2.474309999999999832e+01
-4.936099999999999710e+01,2.474309999999999832e+01
-4.935099999999999909e+01,2.474309999999999832e+01
-4.934100000000000108e+01,2.474309999999999832e+01
-4.933100000000000307e+01,2.474309999999999832e+01
-4.932099999999999795e+01,2.474309999999999832e+01
-4.931099999999999994e+01,2.474309999999999832e+01
-4.930100000000000193e+01,2.474320000000000164e+01
-4.929099999999999682e+01,2.474320000000000164e+01
-4.928099999999999881e+01,2.474320000000000164e+01
-4.927100000000000080e+01,2.474320000000000164e+01
-4.926100000000000279e+01,2.474320000000000164e+01
-4.925099999999999767e+01,2.474320000000000164e+01
-4.924099999999999966e+01,2.474330000000000140e+01
-4.923100000000000165e+01,2.474330000000000140e+01
-4.922099999999999653e+01,2.474330000000000140e+01
-4.921099999999999852e+01,2.474330000000000140e+01
-4.920100000000000051e+01,2.474330000000000140e+01
-4.919100000000000250e+01,2.474330000000000140e+01
-4.918099999999999739e+01,2.474330000000000140e+01
-4.917099999999999937e+01,2.474340000000000117e+01
-4.916100000000000136e+01,2.474340000000000117e+01
-4.915100000000000335e+01,2.474340000000000117e+01
-4.914099999999999824e+01,2.474340000000000117e+01
-4.913100000000000023e+01,2.474340000000000117e+01
-4.912100000000000222e+01,2.474340000000000117e+01
-4.911099999999999710e+01,2.474350000000000094e+01
-4.910099999999999909e+01,2.474350000000000094e+01
-4.909100000000000108e+01,2.474350000000000094e+01
-4.908100000000000307e+01,2.474350000000000094e+01
-4.907099999999999795e+01,2.474350000000000094e+01
-4.906099999999999994e+01,2.474350000000000094e+01
-4.905100000000000193e+01,2.474350000000000094e+01
-4.904099999999999682e+01,2.474360000000000070e+01
-4.903099999999999881e+01,2.474360000000000070e+01
-4.902100000000000080e+01,2.474360000000000070e+01
-4.901100000000000279e+01,2.474360000000000070e+01
-4.900099999999999767e+01,2.474360000000000070e+01
-4.899099999999999966e+01,2.474360000000000070e+01
-4.898100000000000165e+01,2.474360000000000070e+01
-4.897099999999999653e+01,2.474370000000000047e+01
-4.896099999999999852e+01,2.474370000000000047e+01
-4.895100000000000051e+01,2.474370000000000047e+01
-4.894100000000000250e+01,2.474370000000000047e+01
-4.893099999999999739e+01,2.474370000000000047e+01
-4.892099999999999937e+01,2.474370000000000047e+01
-4.891100000000000136e+01,2.474370000000000047e+01
-4.890100000000000335e+01,2.474380000000000024e+01
-4.889099999999999824e+01,2.474380000000000024e+01
-4.888100000000000023e+01,2.474380000000000024e+01
-4.887100000000000222e+01,2.474380000000000024e+01
-4.886099999999999710e+01,2.474380000000000024e+01
-4.885099999999999909e+01,2.474380000000000024e+01
-4.884100000000000108e+01,2.474380000000000024e+01
-4.883100000000000307e+01,2.474390000000000001e+01
-4.882099999999999795e+01,2.474390000000000001e+01
-4.881099999999999994e+01,2.474390000000000001e+01
-4.880100000000000193e+01,2.474390000000000001e+01
-4.879099999999999682e+01,2.474390000000000001e+01
-4.878099999999999881e+01,2.474390000000000001e+01
-4.877100000000000080e+01,2.474390000000000001e+01
-4.876100000000000279e+01,2.474399999999999977e+01
-4.875099999999999767e+01,2.474399999999999977e+01
-4.874099999999999966e+01,2.474399999999999977e+01
-4.873100000000000165e+01,2.474399999999999977e+01
-4.872099999999999653e+01,2.474399999999999977e+01
-4.871099999999999852e+01,2.474399999999999977e+01
-4.870100000000000051e+01,2.474399999999999977e+01
-4.869100000000000250e+01,2.474409999999999954e+01
-4.868099999999999739e+01,2.474409999999999954e+01
-4.867099999999999937e+01,2.474409999999999954e+01
-4.866100000000000136e+01,2.474409999999999954e+01
-4.865100000000000335e+01,2.474409999999999954e+01
-4.864099999999999824e+01,2.474409999999999954e+01
-4.863100000000000023e+01,2.474409999999999954e+01
-4.862100000000000222e+01,2.474409999999999954e+01
-4.861099999999999710e+01,2.474419999999999931e+01
-4.860099999999999909e+01,2.474419999999999931e+01
-4.859100000000000108e+01,2.474419999999999931e+01
-4.858100000000000307e+01,2.474419999999999931e+01
-4.857099999999999795e+01,2.474419999999999931e+01
-4.856099999999999994e+01,2.474419999999999931e+01
-4.855100000000000193e+01,2.474419999999999931e+01
-4.854099999999999682e+01,2.474429999999999907e+01
-4.853099999999999881e+01,2.474429999999999907e+01
-4.852100000000000080e+01,2.474429999999999907e+01
-4.851100000000000279e+01,2.474429999999999907e+01
-4.850099999999999767e+01,2.474429999999999907e+01
-4.849099999999999966e+01,2.474429999999999907e+01
-4.848100000000000165e+01,2.474429999999999907e+01
-4.847099999999999653e+01,2.474429999999999907e+01
-4.846099999999999852e+01,2.474439999999999884e+01
-4.845100000000000051e+01,2.474439999999999884e+01
-4.844100000000000250e+01,2.474439999999999884e+01
-4.843099999999999739e+01,2.474439999999999884e+01
-4.842099999999999937e+01,2.474439999999999884e+01
-4.841100000000000136e+01,2.474439999999999884e+01
-4.840100000000000335e+01,2.474439999999999884e+01
-4.839099999999999824e+01,2.474449999999999861e+01
-4.838100000000000023e+01,2.474449999999999861e+01
-4.837100000000000222e+01,2.474449999999999861e+01
-4.836099999999999710e+01,2.474449999999999861e+01
-4.835099999999999909e+01,2.474449999999999861e+01
-4.834100000000000108e+01,2.474449999999999861e+01
-4.833100000000000307e+01,2.474449999999999861e+01
-4.832099999999999795e+01,2.474449999999999861e+01
-4.831099999999999994e+01,2.474459999999999837e+01
-4.830100000000000193e+01,2.474459999999999837e+01
-4.829099999999999682e+01,2.474459999999999837e+01
-4.828099999999999881e+01,2.474459999999999837e+01
-4.827100000000000080e+01,2.474459999999999837e+01
-4.826100000000000279e+01,2.474459999999999837e+01
-4.825099999999999767e+01,2.474459999999999837e+01
-4.824099999999999966e+01,2.474459999999999837e+01
-4.823100000000000165e+01,2.474470000000000169e+01
-4.822099999999999653e+01,2.474470000000000169e+01
-4.821099999999999852e+01,2.474470000000000169e+01
-4.820100000000000051e+01,2.474470000000000169e+01
-4.819100000000000250e+01,2.474470000000000169e+01
-4.818099999999999739e+01,2.474470000000000169e+01
-4.817099999999999937e+01,2.474470000000000169e+01
-4.816100000000000136e+01,2.474470000000000169e+01
-4.815100000000000335e+01,2.474480000000000146e+01
-4.814099999999999824e+01,2.474480000000000146e+01
-4.813100000000000023e+01,2.474480000000000146e+01
-4.812100000000000222e+01,2.474480000000000146e+01
-4.811099999999999710e+01,2.474480000000000146e+01
-4.810099999999999909e+01,2.474480000000000146e+01
-4.809100000000000108e+01,2.474480000000000146e+01
-4.808100000000000307e+01,2.474480000000000146e+01
-4.807099999999999795e+01,2.474490000000000123e+01
-4.806099999999999994e+01,2.474490000000000123e+01
-4.805100000000000193e+01,2.474490000000000123e+01
-4.804099999999999682e+01,2.474490000000000123e+01
-4.803099999999999881e+01,2.474490000000000123e+01
-4.802100000000000080e+01,2.474490000000000123e+01
-4.801100000000000279e+01,2.474490000000000123e+01
-4.800099999999999767e+01,2.474490000000000123e+01
-4.799099999999999966e+01,2.474490000000000123e+01
-4.798100000000000165e+01,2.474500000000000099e+01
-4.797099999999999653e+01,2.474500000000000099e+01
-4.796099999999999852e+01,2.474500000000000099e+01
-4.795100000000000051e+01,2.474500000000000099e+01
-4.794100000000000250e+01,2.474500000000000099e+01
-4.793099999999999739e+01,2.474500000000000099e+01
-4.792099999999999937e+01,2.474500000000000099e+01
-4.791100000000000136e+01,2.474500000000000099e+01
-4.790100000000000335e+01,2.474510000000000076e+01
-4.789099999999999824e+01,2.474510000000000076e+01
-4.788100000000000023e+01,2.474510000000000076e+01
-4.787100000000000222e+01,2.474510000000000076e+01
-4.786099999999999710e+01,2.474510000000000076e+01
-4.785099999999999909e+01,2.474510000000000076e+01
-4.784100000000000108e+01,2.474510000000000076e+01
-4.783100000000000307e+01,2.474510000000000076e+01
-4.782099999999999795e+01,2.474510000000000076e+01
-4.781099999999999994e+01,2.474520000000000053e+01
-4.780100000000000193e+01,2.474520000000000053e+01
-4.779099999999999682e+01,2.474520000000000053e+01
-4.778099999999999881e+01,2.474520000000000053e+01
-4.777100000000000080e+01,2.474520000000000053e+01
-4.776100000000000279e+01,2.474520000000000053e+01
-4.775099999999999767e+01,2.474520000000000053e+01
-4.774099999999999966e+01,2.474520000000000053e+01
-4.773100000000000165e+01,2.474530000000000030e+01
-4.772099999999999653e+01,2.474530000000000030e+01
-4.771099999999999852e+01,2.474530000000000030e+01
-4.770100000000000051e+01,2.474530000000000030e+01
-4.769100000000000250e+01,2.474530000000000030e+01
-4.768099999999999739e+01,2.474530000000000030e+01
-4.767099999999999937e+01,2.474530000000000030e+01
-4.766100000000000136e+01,2.474530000000000030e+01
-4.765100000000000335e+01,2.474530000000000030e+01
-4.764099999999999824e+01,2.474540000000000006e+01
-4.763100000000000023e+01,2.474540000000000006e+01
-4.762100000000000222e+01,2.474540000000000006e+01
-4.761099999999999710e+01,2.474540000000000006e+01
-4.760099999999999909e+01,2.474540000000000006e+01
-4.759100000000000108e+01,2.474540000000000006e+01
-4.758100000000000307e+01,2.474540000000000006e+01
-4.757099999999999795e+01,2.474540000000000006e+01
-4.756099999999999994e+01,2.474540000000000006e+01
-4.755100000000000193e+01,2.474549999999999983e+01
-4.754099999999999682e+01,2.474549999999999983e+01
-4.753099999999999881e+01,2.474549999999999983e+01
-4.752100000000000080e+01,2.474549999999999983e+01
-4.751100000000000279e+01,2.474549999999999983e+01
-4.750099999999999767e+01,2.474549999999999983e+01
-4.749099999999999966e+01,2.474549999999999983e+01
-4.748100000000000165e+01,2.474549999999999983e+01
-4.747099999999999653e+01,2.474549999999999983e+01
-4.746099999999999852e+01,2.474559999999999960e+01
-4.745100000000000051e+01,2.474559999999999960e+01
-4.744100000000000250e+01,2.474559999999999960e+01
-4.743099999999999739e+01,2.474559999999999960e+01
-4.742099999999999937e+01,2.474559999999999960e+01
-4.741100000000000136e+01,2.474559999999999960e+01
-4.740100000000000335e+01,2.474559999999999960e+01
-4.739099999999999824e+01,2.474559999999999960e+01
-4.738100000000000023e+01,2.474559999999999960e+01
-4.737100000000000222e+01,2.474569999999999936e+01
-4.736099999999999710e+01,2.474569999999999936e+01
-4.735099999999999909e+01,2.474569999999999936e+01
-4.734100000000000108e+01,2.474569999999999936e+01
-4.733100000000000307e+01,2.474569999999999936e+01
-4.732099999999999795e+01,2.474569999999999936e+01
-4.731099999999999994e+01,2.474569999999999936e+01
-4.730100000000000193e+01,2.474569999999999936e+01
-4.729099999999999682e+01,2.474569999999999936e+01
-4.728099999999999881e+01,2.474579999999999913e+01
-4.727100000000000080e+01,2.474579999999999913e+01
-4.726100000000000279e+01,2.474579999999999913e+01
-4.725099999999999767e+01,2.474579999999999913e+01
-4.724099999999999966e+01,2.474579999999999913e+01
-4.723100000000000165e+01,2.474579999999999913e+01
-4.722099999999999653e+01,2.474579999999999913e+01
-4.721099999999999852e+01,2.474579999999999913e+01
-4.720100000000000051e+01,2.474579999999999913e+01
-4.719100000000000250e+01,2.474589999999999890e+01
-4.718099999999999739e+01,2.474589999999999890e+01
-4.717099999999999937e+01,2.474589999999999890e+01
-4.716100000000000136e+01,2.474589999999999890e+01
-4.715100000000000335e+01,2.474589999999999890e+01
-4.714099999999999824e+01,2.474589999999999890e+01
-4.713100000000000023e+01,2.474589999999999890e+01
-4.712100000000000222e+01,2.474589999999999890e+01
-4.711099999999999710e+01,2.474589999999999890e+01
-4.710099999999999909e+01,2.474599999999999866e+01
-4.709100000000000108e+01,2.474599999999999866e+01
-4.708100000000000307e+01,2.474599999999999866e+01
-4.707099999999999795e+01,2.474599999999999866e+01
-4.706099999999999994e+01,2.474599999999999866e+01
-4.705100000000000193e+01,2.474599999999999866e+01
-4.704099999999999682e+01,2.474599999999999866e+01
-4.703099999999999881e+01,2.474599999999999866e+01
-4.702100000000000080e+01,2.474599999999999866e+01
-4.701100000000000279e+01,2.474599999999999866e+01
-4.700099999999999767e+01,2.474609999999999843e+01
-4.699099999999999966e+01,2.474609999999999843e+01
-4.698100000000000165e+01,2.474609999999999843e+01
-4.697099999999999653e+01,2.474609999999999843e+01
-4.696099999999999852e+01,2.474609999999999843e+01
-4.695100000000000051e+01,2.474609999999999843e+01
-4.694100000000000250e+01,2.474609999999999843e+01
-4.693099999999999739e+01,2.474609999999999843e+01
-4.692099999999999937e+01,2.474609999999999843e+01
-4.691100000000000136e+01,2.474620000000000175e+01
-4.690100000000000335e+01,2.474620000000000175e+01
-4.689099999999999824e+01,2.474620000000000175e+01
-4.688100000000000023e+01,2.474620000000000175e+01
-4.687100000000000222e+01,2.474620000000000175e+01
-4.686099999999999710e+01,2.474620000000000175e+01
-4.685099999999999909e+01,2.474620000000000175e+01
-4.684100000000000108e+01,2.474620000000000175e+01
-4.683100000000000307e+01,2.474620000000000175e+01
-4.682099999999999795e+01,2.474630000000000152e+01
-4.681099999999999994e+01,2.474630000000000152e+01
-4.680100000000000193e+01,2.474630000000000152e+01
-4.679099999999999682e+01,2.474630000000000152e+01
-4.678099999999999881e+01,2.474630000000000152e+01
-4.677100000000000080e+01,2.474630000000000152e+01
-4.676100000000000279e+01,2.474630000000000152e+01
-4.675099999999999767e+01,2.474630000000000152e+01
-4.674099999999999966e+01,2.474630000000000152e+01
-4.673100000000000165e+01,2.474630000000000152e+01
-4.672099999999999653e+01,2.474640000000000128e+01
-4.671099999999999852e+01,2.474640000000000128e+01
-4.670100000000000051e+01,2.474640000000000128e+01
-4.669100000000000250e+01,2.474640000000000128e+01
-4.668099999999999739e+01,2.474640000000000128e+01
-4.667099999999999937e+01,2.474640000000000128e+01
-4.666100000000000136e+01,2.474640000000000128e+01
-4.665100000000000335e+01,2.474640000000000128e+01
-4.664099999999999824e+01,2.474640000000000128e+01
-4.663100000000000023e+01,2.474650000000000105e+01
-4.662100000000000222e+01,2.474650000000000105e+01
-4.661099999999999710e+01,2.474650000000000105e+01
-4.660099999999999909e+01,2.474650000000000105e+01
-4.659100000000000108e+01,2.474650000000000105e+01
-4.658100000000000307e+01,2.474650000000000105e+01
-4.657099999999999795e+01,2.474650000000000105e+01
-4.656099999999999994e+01,2.474650000000000105e+01
-4.655100000000000193e+01,2.474650000000000105e+01
-4.654099999999999682e+01,2.474660000000000082e+01
-4.653099999999999881e+01,2.474660000000000082e+01
-4.652100000000000080e+01,2.474660000000000082e+01
-4.651100000000000279e+01,2.474660000000000082e+01
-4.650099999999999767e+01,2.474660000000000082e+01
-4.649099999999999966e+01,2.474660000000000082e+01
-4.648100000000000165e+01,2.474660000000000082e+01
-4.647099999999999653e+01,2.474660000000000082e+01
-4.646099999999999852e+01,2.474660000000000082e+01
-4.645100000000000051e+01,2.474660000000000082e+01
-4.644100000000000250e+01,2.474670000000000059e+01
-4.643099999999999739e+01,2.474670000000000059e+01
-4.642099999999999937e+01,2.474670000000000059e+01
-4.641100000000000136e+01,2.474670000000000059e+01
-4.640100000000000335e+01,2.474670000000000059e+01
-4.639099999999999824e+01,2.474670000000000059e+01
-4.638100000000000023e+01,2.474670000000000059e+01
-4.637100000000000222e+01,2.474670000000000059e+01
-4.636099999999999710e+01,2.474670000000000059e+01
-4.635099999999999909e+01,2.474680000000000035e+01
-4.634100000000000108e+01,2.474680000000000035e+01
-4.633100000000000307e+01,2.474680000000000035e+01
-4.632099999999999795e+01,2.474680000000000035e+01
-4.631099999999999994e+01,2.474680000000000035e+01
-4.630100000000000193e+01,2.474680000000000035e+01
-4.629099999999999682e+01,2.474680000000000035e+01
-4.628099999999999881e+01,2.474680000000000035e+01
-4.627100000000000080e+01,2.474680000000000035e+01
-4.626100000000000279e+01,2.474680000000000035e+01
-4.625099999999999767e+01,2.474690000000000012e+01
-4.624099999999999966e+01,2.474690000000000012e+01
-4.623100000000000165e+01,2.474690000000000012e+01
-4.622099999999999653e+01,2.474690000000000012e+01
-4.621099999999999852e+01,2.474690000000000012e+01
-4.620100000000000051e+01,2.474690000000000012e+01
-4.619100000000000250e+01,2.474690000000000012e+01
-4.618099999999999739e+01,2.474690000000000012e+01
-4.617099999999999937e+01,2.474690000000000012e+01
-4.616100000000000136e+01,2.474699999999999989e+01
-4.615100000000000335e+01,2.474699999999999989e+01
-4.614099999999999824e+01,2.474699999999999989e+01
-4.613100000000000023e+01,2.474699999999999989e+01
-4.612100000000000222e+01,2.474699999999999989e+01
-4.611099999999999710e+01,2.474699999999999989e+01
-4.610099999999999909e+01,2.474699999999999989e+01
-4.609100000000000108e+01,2.474699999999999989e+01
-4.608100000000000307e+01,2.474699999999999989e+01
-4.607099999999999795e+01,2.474709999999999965e+01
-4.606099999999999994e+01,2.474709999999999965e+01
-4.605100000000000193e+01,2.474709999999999965e+01
-4.604099999999999682e+01,2.474709999999999965e+01
-4.603099999999999881e+01,2.474709999999999965e+01
-4.602100000000000080e+01,2.474709999999999965e+01
-4.601100000000000279e+01,2.474709999999999965e+01
-4.600099999999999767e+01,2.474709999999999965e+01
-4.599099999999999966e+01,2.474709999999999965e+01
-4.598100000000000165e+01,2.474709999999999965e+01
-4.597099999999999653e+01,2.474719999999999942e+01
-4.596099999999999852e+01,2.474719999999999942e+01
-4.595100000000000051e+01,2.474719999999999942e+01
-4.594100000000000250e+01,2.474719999999999942e+01
-4.593099999999999739e+01,2.474719999999999942e+01
-4.592099999999999937e+01,2.474719999999999942e+01
-4.591100000000000136e+01,2.474719999999999942e+01
-4.590100000000000335e+01,2.474719999999999942e+01
-4.589099999999999824e+01,2.474719999999999942e+01
-4.588100000000000023e+01,2.474729999999999919e+01
-4.587100000000000222e+01,2.474729999999999919e+01
-4.586099999999999710e+01,2.474729999999999919e+01
-4.585099999999999909e+01,2.474729999999999919e+01
-4.584100000000000108e+01,2.474729999999999919e+01
-4.583100000000000307e+01,2.474729999999999919e+01
-4.582099999999999795e+01,2.474729999999999919e+01
-4.581099999999999994e+01,2.474729999999999919e+01
-4.580100000000000193e+01,2.474729999999999919e+01
-4.579099999999999682e+01,2.474739999999999895e+01
-4.578099999999999881e+01,2.474739999999999895e+01
-4.577100000000000080e+01,2.474739999999999895e+01
-4.576100000000000279e+01,2.474739999999999895e+01
-4.575099999999999767e+01,2.474739999999999895e+01
-4.574099999999999966e+01,2.474739999999999895e+01
-4.573100000000000165e+01,2.474739999999999895e+01
-4.572099999999999653e+01,2.474739999999999895e+01
-4.571099999999999852e+01,2.474739999999999895e+01
-4.570100000000000051e+01,2.474749999999999872e+01
-4.569100000000000250e+01,2.474749999999999872e+01
-4.568099999999999739e+01,2.474749999999999872e+01
-4.567099999999999937e+01,2.474749999999999872e+01
-4.566100000000000136e+01,2.474749999999999872e+01
-4.565100000000000335e+01,2.474749999999999872e+01
-4.564099999999999824e+01,2.474749999999999872e+01
-4.563100000000000023e+01,2.474749999999999872e+01
-4.562100000000000222e+01,2.474749999999999872e+01
-4.561099999999999710e+01,2.474759999999999849e+01
-4.560099999999999909e+01,2.474759999999999849e+01
-4.559100000000000108e+01,2.474759999999999849e+01
-4.558100000000000307e+01,2.474759999999999849e+01
-4.557099999999999795e+01,2.474759999999999849e+01
-4.556099999999999994e+01,2.474759999999999849e+01
-4.555100000000000193e+01,2.474759999999999849e+01
-4.554099999999999682e+01,2.474759999999999849e+01
-4.553099999999999881e+01,2.474759999999999849e+01
-4.552100000000000080e+01,2.474769999999999825e+01
-4.551100000000000279e+01,2.474769999999999825e+01
-4.550099999999999767e+01,2.474769999999999825e+01
-4.549099999999999966e+01,2.474769999999999825e+01
-4.548100000000000165e+01,2.474769999999999825e+01
-4.547099999999999653e+01,2.474769999999999825e+01
-4.546099999999999852e+01,2.474769999999999825e+01
-4.545100000000000051e+01,2.474769999999999825e+01
-4.544100000000000250e+01,2.474769999999999825e+01
-4.543099999999999739e+01,2.474780000000000157e+01
-4.542099999999999937e+01,2.474780000000000157e+01
-4.541100000000000136e+01,2.474780000000000157e+01
-4.540100000000000335e+01,2.474780000000000157e+01
-4.539099999999999824e+01,2.474780000000000157e+01
-4.538100000000000023e+01,2.474780000000000157e+01
-4.537100000000000222e+01,2.474780000000000157e+01
-4.536099999999999710e+01,2.474780000000000157e+01
-4.535099999999999909e+01,2.474790000000000134e+01
-4.534100000000000108e+01,2.474790000000000134e+01
-4.533100000000000307e+01,2.474790000000000134e+01
-4.532099999999999795e+01,2.474790000000000134e+01
-4.531099999999999994e+01,2.474790000000000134e+01
-4.530100000000000193e+01,2.474790000000000134e+01
-4.529099999999999682e+01,2.474790000000000134e+01
-4.528099999999999881e+01,2.474790000000000134e+01
-4.527100000000000080e+01,2.474790000000000134e+01
-4.526100000000000279e+01,2.474800000000000111e+01
-4.525099999999999767e+01,2.474800000000000111e+01
-4.524099999999999966e+01,2.474800000000000111e+01
-4.523100000000000165e+01,2.474800000000000111e+01
-4.522099999999999653e+01,2.474800000000000111e+01
-4.521099999999999852e+01,2.474800000000000111e+01
-4.520100000000000051e+01,2.474800000000000111e+01
-4.519100000000000250e+01,2.474800000000000111e+01
-4.518099999999999739e+01,2.474810000000000088e+01
-4.517099999999999937e+01,2.474810000000000088e+01
-4.516100000000000136e+01,2.474810000000000088e+01
-4.515100000000000335e+01,2.474810000000000088e+01
-4.514099999999999824e+01,2.474810000000000088e+01
-4.513100000000000023e+01,2.474810000000000088e+01
-4.512100000000000222e+01,2.474810000000000088e+01
-4.511099999999999710e+01,2.474810000000000088e+01
-4.510099999999999909e+01,2.474810000000000088e+01
-4.509100000000000108e+01,2.474820000000000064e+01
-4.508100000000000307e+01,2.474820000000000064e+01
-4.507099999999999795e+01,2.474820000000000064e+01
-4.506099999999999994e+01,2.474820000000000064e+01
-4.505100000000000193e+01,2.474820000000000064e+01
-4.504099999999999682e+01,2.474820000000000064e+01
-4.503099999999999881e+01,2.474820000000000064e+01
-4.502100000000000080e+01,2.474820000000000064e+01
-4.501100000000000279e+01,2.474830000000000041e+01
-4.500099999999999767e+01,2.474830000000000041e+01
-4.499099999999999966e+01,2.474830000000000041e+01
-4.498100000000000165e+01,2.474830000000000041e+01
-4.497099999999999653e+01,2.474830000000000041e+01
-4.496099999999999852e+01,2.474830000000000041e+01
-4.495100000000000051e+01,2.474830000000000041e+01
-4.494100000000000250e+01,2.474830000000000041e+01
-4.493099999999999739e+01,2.474840000000000018e+01
-4.492099999999999937e+01,2.474840000000000018e+01
-4.491100000000000136e+01,2.474840000000000018e+01
-4.490100000000000335e+01,2.474840000000000018e+01
-4.489099999999999824e+01,2.474840000000000018e+01
-4.488100000000000023e+01,2.474840000000000018e+01
-4.487100000000000222e+01,2.474840000000000018e+01
-4.486099999999999710e+01,2.474840000000000018e+01
-4.485099999999999909e+01,2.474849999999999994e+01
-4.484100000000000108e+01,2.474849999999999994e+01
-4.483100000000000307e+01,2.474849999999999994e+01
-4.482099999999999795e+01,2.474849999999999994e+01
-4.481099999999999994e+01,2.474849999999999994e+01
-4.480100000000000193e+01,2.474849999999999994e+01
-4.479099999999999682e+01,2.474849999999999994e+01
-4.478099999999999881e+01,2.474849999999999994e+01
-4.477100000000000080e+01,2.474859999999999971e+01
-4.476100000000000279e+01,2.474859999999999971e+01
-4.475099999999999767e+01,2.474859999999999971e+01
-4.474099999999999966e+01,2.474859999999999971e+01
-4.473100000000000165e+01,2.474859999999999971e+01
-4.472099999999999653e+01,2.474859999999999971e+01
-4.471099999999999852e+01,2.474859999999999971e+01
-4.470100000000000051e+01,2.474869999999999948e+01
-4.469100000000000250e+01,2.474869999999999948e+01
-4.468099999999999739e+01,2.474869999999999948e+01
-4.467099999999999937e+01,2.474869999999999948e+01
-4.466100000000000136e+01,2.474869999999999948e+01
-4.465100000000000335e+01,2.474869999999999948e+01
-4.464099999999999824e+01,2.474869999999999948e+01
-4.463100000000000023e+01,2.474869999999999948e+01
-4.462100000000000222e+01,2.474879999999999924e+01
-4.461099999999999710e+01,2.474879999999999924e+01
-4.460099999999999909e+01,2.474879999999999924e+01
-4.459100000000000108e+01,2.474879999999999924e+01
-4.458100000000000307e+01,2.474879999999999924e+01
-4.457099999999999795e+01,2.474879999999999924e+01
-4.456099999999999994e+01,2.474879999999999924e+01
-4.455100000000000193e+01,2.474889999999999901e+01
-4.454099999999999682e+01,2.474889999999999901e+01
-4.453099999999999881e+01,2.474889999999999901e+01
-4.452100000000000080e+01,2.474889999999999901e+01
-4.451100000000000279e+01,2.474889999999999901e+01
-4.450099999999999767e+01,2.474889999999999901e+01
-4.449099999999999966e+01,2.474889999999999901e+01
-4.448100000000000165e+01,2.474889999999999901e+01
-4.447099999999999653e+01,2.474899999999999878e+01
-4.446099999999999852e+01,2.474899999999999878e+01
-4.445100000000000051e+01,2.474899999999999878e+01
-4.444100000000000250e+01,2.474899999999999878e+01
-4.443099999999999739e+01,2.474899999999999878e+01
-4.442099999999999937e+01,2.474899999999999878e+01
-4.441100000000000136e+01,2.474899999999999878e+01
-4.440100000000000335e+01,2.474909999999999854e+01
-4.439099999999999824e+01,2.474909999999999854e+01
-4.438100000000000023e+01,2.474909999999999854e+01
-4.437100000000000222e+01,2.474909999999999854e+01
-4.436099999999999710e+01,2.474909999999999854e+01
-4.435099999999999909e+01,2.474909999999999854e+01
-4.434100000000000108e+01,2.474909999999999854e+01
-4.433100000000000307e+01,2.474919999999999831e+01
-4.432099999999999795e+01,2.474919999999999831e+01
-4.431099999999999994e+01,2.474919999999999831e+01
-4.430100000000000193e+01,2.474919999999999831e+01
-4.429099999999999682e+01,2.474919999999999831e+01
-4.428099999999999881e+01,2.474919999999999831e+01
-4.427100000000000080e+01,2.474919999999999831e+01
-4.426100000000000279e+01,2.474930000000000163e+01
-4.425099999999999767e+01,2.474930000000000163e+01
-4.424099999999999966e+01,2.474930000000000163e+01
-4.423100000000000165e+01,2.474930000000000163e+01
-4.422099999999999653e+01,2.474930000000000163e+01
-4.421099999999999852e+01,2.474930000000000163e+01
-4.420100000000000051e+01,2.474930000000000163e+01
-4.419100000000000250e+01,2.474940000000000140e+01
-4.418099999999999739e+01,2.474940000000000140e+01
-4.417099999999999937e+01,2.474940000000000140e+01
-4.416100000000000136e+01,2.474940000000000140e+01
-4.415100000000000335e+01,2.474940000000000140e+01
-4.414099999999999824e+01,2.474940000000000140e+01
-4.413100000000000023e+01,2.474940000000000140e+01
-4.412100000000000222e+01,2.474950000000000117e+01
-4.411099999999999710e+01,2.474950000000000117e+01
-4.410099999999999909e+01,2.474950000000000117e+01
-4.409100000000000108e+01,2.474950000000000117e+01
-4.408100000000000307e+01,2.474950000000000117e+01
-4.407099999999999795e+01,2.474950000000000117e+01
-4.406099999999999994e+01,2.474960000000000093e+01
-4.405100000000000193e+01,2.474960000000000093e+01
-4.404099999999999682e+01,2.474960000000000093e+01
-4.403099999999999881e+01,2.474960000000000093e+01
-4.402100000000000080e+01,2.474960000000000093e+01
-4.401100000000000279e+01,2.474960000000000093e+01
-4.400099999999999767e+01,2.474960000000000093e+01
-4.399099999999999966e+01,2.474970000000000070e+01
-4.398100000000000165e+01,2.474970000000000070e+01
-4.397099999999999653e+01,2.474970000000000070e+01
-4.396099999999999852e+01,2.474970000000000070e+01
-4.395100000000000051e+01,2.474970000000000070e+01
-4.394100000000000250e+01,2.474970000000000070e+01
-4.393099999999999739e+01,2.474980000000000047e+01
-4.392099999999999937e+01,2.474980000000000047e+01
-4.391100000000000136e+01,2.474980000000000047e+01
-4.390100000000000335e+01,2.474980000000000047e+01
-4.389099999999999824e+01,2.474980000000000047e+01
-4.388100000000000023e+01,2.474980000000000047e+01
-4.387100000000000222e+01,2.474980000000000047e+01
-4.386099999999999710e+01,2.474990000000000023e+01
-4.385099999999999909e+01,2.474990000000000023e+01
-4.384100000000000108e+01,2.474990000000000023e+01
-4.383100000000000307e+01,2.474990000000000023e+01
-4.382099999999999795e+01,2.474990000000000023e+01
-4.381099999999999994e+01,2.474990000000000023e+01
-4.380100000000000193e+01,2.475000000000000000e+01
-4.379099999999999682e+01,2.475000000000000000e+01
-4.378099999999999881e+01,2.475000000000000000e+01
-4.377100000000000080e+01,2.475000000000000000e+01
-4.376100000000000279e+01,2.475000000000000000e+01
-4.375099999999999767e+01,2.475000000000000000e+01
-4.374099999999999966e+01,2.475009999999999977e+01
-4.373100000000000165e+01,2.475009999999999977e+01
-4.372099999999999653e+01,2.475009999999999977e+01
-4.371099999999999852e+01,2.475009999999999977e+01
-4.370100000000000051e+01,2.475009999999999977e+01
-4.369100000000000250e+01,2.475009999999999977e+01
-4.368099999999999739e+01,2.475019999999999953e+01
-4.367099999999999937e+01,2.475019999999999953e+01
-4.366100000000000136e+01,2.475019999999999953e+01
-4.365100000000000335e+01,2.475019999999999953e+01
-4.364099999999999824e+01,2.475019999999999953e+01
-4.363100000000000023e+01,2.475019999999999953e+01
-4.362100000000000222e+01,2.475029999999999930e+01
-4.361099999999999710e+01,2.475029999999999930e+01
-4.360099999999999909e+01,2.475029999999999930e+01
-4.359100000000000108e+01,2.475029999999999930e+01
-4.358100000000000307e+01,2.475029999999999930e+01
-4.357099999999999795e+01,2.475039999999999907e+01
-4.356099999999999994e+01,2.475039999999999907e+01
-4.355100000000000193e+01,2.475039999999999907e+01
-4.354099999999999682e+01,2.475039999999999907e+01
-4.353099999999999881e+01,2.475039999999999907e+01
-4.352100000000000080e+01,2.475039999999999907e+01
-4.351100000000000279e+01,2.475049999999999883e+01
-4.350099999999999767e+01,2.475049999999999883e+01
-4.349099999999999966e+01,2.475049999999999883e+01
-4.348100000000000165e+01,2.475049999999999883e+01
-4.347099999999999653e+01,2.475049999999999883e+01
-4.346099999999999852e+01,2.475049999999999883e+01
-4.345100000000000051e+01,2.475059999999999860e+01
-4.344100000000000250e+01,2.475059999999999860e+01
-4.343099999999999739e+01,2.475059999999999860e+01
-4.342099999999999937e+01,2.475059999999999860e+01
-4.341100000000000136e+01,2.475059999999999860e+01
-4.340100000000000335e+01,2.475069999999999837e+01
-4.339099999999999824e+01,2.475069999999999837e+01
-4.338100000000000023e+01,2.475069999999999837e+01
-4.337100000000000222e+01,2.475069999999999837e+01
-4.336099999999999710e+01,2.475069999999999837e+01
-4.335099999999999909e+01,2.475069999999999837e+01
-4.334100000000000108e+01,2.475080000000000169e+01
-4.333100000000000307e+01,2.475080000000000169e+01
-4.332099999999999795e+01,2.475080000000000169e+01
-4.331099999999999994e+01,2.475080000000000169e+01
-4.330100000000000193e+01,2.475080000000000169e+01
-4.329099999999999682e+01,2.475090000000000146e+01
-4.328099999999999881e+01,2.475090000000000146e+01
-4.327100000000000080e+01,2.475090000000000146e+01
-4.326100000000000279e+01,2.475090000000000146e+01
-4.325099999999999767e+01,2.475090000000000146e+01
-4.324099999999999966e+01,2.475100000000000122e+01
-4.323100000000000165e+01,2.475100000000000122e+01
-4.322099999999999653e+01,2.475100000000000122e+01
-4.321099999999999852e+01,2.475100000000000122e+01
-4.320100000000000051e+01,2.475100000000000122e+01
-4.319100000000000250e+01,2.475100000000000122e+01
-4.318099999999999739e+01,2.475110000000000099e+01
-4.317099999999999937e+01,2.475110000000000099e+01
-4.316100000000000136e+01,2.475110000000000099e+01
-4.315100000000000335e+01,2.475110000000000099e+01
-4.314099999999999824e+01,2.475110000000000099e+01
-4.313100000000000023e+01,2.475120000000000076e+01
-4.312100000000000222e+01,2.475120000000000076e+01
-4.311099999999999710e+01,2.475120000000000076e+01
-4.310099999999999909e+01,2.475120000000000076e+01
-4.309100000000000108e+01,2.475120000000000076e+01
-4.308100000000000307e+01,2.475130000000000052e+01
-4.307099999999999795e+01,2.475130000000000052e+01
-4.306099999999999994e+01,2.475130000000000052e+01
-4.305100000000000193e+01,2.475130000000000052e+01
-4.304099999999999682e+01,2.475130000000000052e+01
-4.303099999999999881e+01,2.475140000000000029e+01
-4.302100000000000080e+01,2.475140000000000029e+01
-4.301100000000000279e+01,2.475140000000000029e+01
-4.300099999999999767e+01,2.475140000000000029e+01
-4.299099999999999966e+01,2.475140000000000029e+01
-4.298100000000000165e+01,2.475150000000000006e+01
-4.297099999999999653e+01,2.475150000000000006e+01
-4.296099999999999852e+01,2.475150000000000006e+01
-4.295100000000000051e+01,2.475150000000000006e+01
-4.294100000000000250e+01,2.475159999999999982e+01
-4.293099999999999739e+01,2.475159999999999982e+01
-4.292099999999999937e+01,2.475159999999999982e+01
-4.291100000000000136e+01,2.475159999999999982e+01
-4.290100000000000335e+01,2.475159999999999982e+01
-4.289099999999999824e+01,2.475169999999999959e+01
-4.288100000000000023e+01,2.475169999999999959e+01
-4.287100000000000222e+01,2.475169999999999959e+01
-4.286099999999999710e+01,2.475169999999999959e+01
-4.285099999999999909e+01,2.475169999999999959e+01
-4.284100000000000108e+01,2.475179999999999936e+01
-4.283100000000000307e+01,2.475179999999999936e+01
-4.282099999999999795e+01,2.475179999999999936e+01
-4.281099999999999994e+01,2.475179999999999936e+01
-4.280100000000000193e+01,2.475189999999999912e+01
-4.279099999999999682e+01,2.475189999999999912e+01
-4.278099999999999881e+01,2.475189999999999912e+01
-4.277100000000000080e+01,2.475189999999999912e+01
-4.276100000000000279e+01,2.475189999999999912e+01
-4.275099999999999767e+01,2.475199999999999889e+01
-4.274099999999999966e+01,2.475199999999999889e+01
-4.273100000000000165e+01,2.475199999999999889e+01
-4.272099999999999653e+01,2.475199999999999889e+01
-4.271099999999999852e+01,2.475209999999999866e+01
-4.270100000000000051e+01,2.475209999999999866e+01
-4.269100000000000250e+01,2.475209999999999866e+01
-4.268099999999999739e+01,2.475209999999999866e+01
-4.267099999999999937e+01,2.475209999999999866e+01
-4.266100000000000136e+01,2.475219999999999843e+01
-4.265100000000000335e+01,2.475219999999999843e+01
-4.264099999999999824e+01,2.475219999999999843e+01
-4.263100000000000023e+01,2.475219999999999843e+01
-4.262100000000000222e+01,2.475230000000000175e+01
-4.261099999999999710e+01,2.475230000000000175e+01
-4.260099999999999909e+01,2.475230000000000175e+01
-4.259100000000000108e+01,2.475230000000000175e+01
-4.258100000000000307e+01,2.475240000000000151e+01
-4.257099999999999795e+01,2.475240000000000151e+01
-4.256099999999999994e+01,2.475240000000000151e+01
-4.255100000000000193e+01,2.475240000000000151e+01
-4.254099999999999682e+01,2.475240000000000151e+01
-4.253099999999999881e+01,2.475250000000000128e+01
-4.252100000000000080e+01,2.475250000000000128e+01
-4.251100000000000279e+01,2.475250000000000128e+01
-4.250099999999999767e+01,2.475250000000000128e+01
-4.249099999999999966e+01,2.475260000000000105e+01
-4.248100000000000165e+01,2.475260000000000105e+01
-4.247099999999999653e+01,2.475260000000000105e+01
-4.246099999999999852e+01,2.475260000000000105e+01
-4.245100000000000051e+01,2.475270000000000081e+01
-4.244100000000000250e+01,2.475270000000000081e+01
-4.243099999999999739e+01,2.475270000000000081e+01
-4.242099999999999937e+01,2.475270000000000081e+01
-4.241100000000000136e+01,2.475280000000000058e+01
-4.240100000000000335e+01,2.475280000000000058e+01
-4.239099999999999824e+01,2.475280000000000058e+01
-4.238100000000000023e+01,2.475280000000000058e+01
-4.237100000000000222e+01,2.475290000000000035e+01
-4.236099999999999710e+01,2.475290000000000035e+01
-4.235099999999999909e+01,2.475290000000000035e+01
-4.234100000000000108e+01,2.475290000000000035e+01
-4.233100000000000307e+01,2.475300000000000011e+01
-4.232099999999999795e+01,2.475300000000000011e+01
-4.231099999999999994e+01,2.475300000000000011e+01
-4.230100000000000193e+01,2.475300000000000011e+01
-4.229099999999999682e+01,2.475309999999999988e+01
-4.228099999999999881e+01,2.475309999999999988e+01
-4.227100000000000080e+01,2.475309999999999988e+01
-4.226100000000000279e+01,2.475309999999999988e+01
-4.225099999999999767e+01,2.475319999999999965e+01
-4.224099999999999966e+01,2.475319999999999965e+01
-4.223100000000000165e+01,2.475319999999999965e+01
-4.222099999999999653e+01,2.475319999999999965e+01
-4.221099999999999852e+01,2.475329999999999941e+01
-4.220100000000000051e+01,2.475329999999999941e+01
-4.219100000000000250e+01,2.475329999999999941e+01
-4.218099999999999739e+01,2.475329999999999941e+01
-4.217099999999999937e+01,2.475339999999999918e+01
-4.216100000000000136e+01,2.475339999999999918e+01
-4.215100000000000335e+01,2.475339999999999918e+01
-4.214099999999999824e+01,2.475349999999999895e+01
-4.213100000000000023e+01,2.475349999999999895e+01
-4.212100000000000222e+01,2.475349999999999895e+01
-4.211099999999999710e+01,2.475349999999999895e+01
-4.210099999999999909e+01,2.475359999999999872e+01
-4.209100000000000108e+01,2.475359999999999872e+01
-4.208100000000000307e+01,2.475359999999999872e+01
-4.207099999999999795e+01,2.475359999999999872e+01
-4.206099999999999994e+01,2.475369999999999848e+01
-4.205100000000000193e+01,2.475369999999999848e+01
-4.204099999999999682e+01,2.475369999999999848e+01
-4.203099999999999881e+01,2.475379999999999825e+01
-4.202100000000000080e+01,2.475379999999999825e+01
-4.201100000000000279e+01,2.475379999999999825e+01
-4.200099999999999767e+01,2.475379999999999825e+01
-4.199099999999999966e+01,2.475390000000000157e+01
-4.198100000000000165e+01,2.475390000000000157e+01
-4.197099999999999653e+01,2.475390000000000157e+01
-4.196099999999999852e+01,2.475390000000000157e+01
-4.195100000000000051e+01,2.475400000000000134e+01
-4.194100000000000250e+01,2.475400000000000134e+01
-4.193099999999999739e+01,2.475400000000000134e+01
-4.192099999999999937e+01,2.475410000000000110e+01
-4.191100000000000136e+01,2.475410000000000110e+01
-4.190100000000000335e+01,2.475410000000000110e+01
-4.189099999999999824e+01,2.475410000000000110e+01
-4.188100000000000023e+01,2.475420000000000087e+01
-4.187100000000000222e+01,2.475420000000000087e+01
-4.186099999999999710e+01,2.475420000000000087e+01
-4.185099999999999909e+01,2.475430000000000064e+01
-4.184100000000000108e+01,2.475430000000000064e+01
-4.183100000000000307e+01,2.475430000000000064e+01
-4.182099999999999795e+01,2.475440000000000040e+01
-4.181099999999999994e+01,2.475440000000000040e+01
-4.180100000000000193e+01,2.475440000000000040e+01
-4.179099999999999682e+01,2.475440000000000040e+01
-4.178099999999999881e+01,2.475450000000000017e+01
-4.177100000000000080e+01,2.475450000000000017e+01
-4.176100000000000279e+01,2.475450000000000017e+01
-4.175099999999999767e+01,2.475459999999999994e+01
-4.174099999999999966e+01,2.475459999999999994e+01
-4.173100000000000165e+01,2.475459999999999994e+01
-4.172099999999999653e+01,2.475469999999999970e+01
-4.171099999999999852e+01,2.475469999999999970e+01
-4.170100000000000051e+01,2.475469999999999970e+01
-4.169100000000000250e+01,2.475469999999999970e+01
-4.168099999999999739e+01,2.475479999999999947e+01
-4.167099999999999937e+01,2.475479999999999947e+01
-4.166100000000000136e+01,2.475479999999999947e+01
-4.165100000000000335e+01,2.475489999999999924e+01
-4.164099999999999824e+01,2.475489999999999924e+01
-4.163100000000000023e+01,2.475489999999999924e+01
-4.162100000000000222e+01,2.475499999999999901e+01
-4.161099999999999710e+01,2.475499999999999901e+01
-4.160099999999999909e+01,2.475499999999999901e+01
-4.159100000000000108e+01,2.475509999999999877e+01
-4.158100000000000307e+01,2.475509999999999877e+01
-4.157099999999999795e+01,2.475509999999999877e+01
-4.156099999999999994e+01,2.475519999999999854e+01
-4.155100000000000193e+01,2.475519999999999854e+01
-4.154099999999999682e+01,2.475519999999999854e+01
-4.153099999999999881e+01,2.475529999999999831e+01
-4.152100000000000080e+01,2.475529999999999831e+01
-4.151100000000000279e+01,2.475529999999999831e+01
-4.150099999999999767e+01,2.475540000000000163e+01
-4.149099999999999966e+01,2.475540000000000163e+01
-4.148100000000000165e+01,2.475540000000000163e+01
-4.147099999999999653e+01,2.475540000000000163e+01
-4.146099999999999852e+01,2.475550000000000139e+01
-4.145100000000000051e+01,2.475550000000000139e+01
-4.144100000000000250e+01,2.475550000000000139e+01
-4.143099999999999739e+01,2.475560000000000116e+01
-4.142099999999999937e+01,2.475560000000000116e+01
-4.141100000000000136e+01,2.475560000000000116e+01
-4.140100000000000335e+01,2.475570000000000093e+01
-4.139099999999999824e+01,2.475570000000000093e+01
-4.138100000000000023e+01,2.475580000000000069e+01
-4.137100000000000222e+01,2.475580000000000069e+01
-4.136099999999999710e+01,2.475580000000000069e+01
-4.135099999999999909e+01,2.475590000000000046e+01
-4.134100000000000108e+01,2.475590000000000046e+01
-4.133100000000000307e+01,2.475590000000000046e+01
-4.132099999999999795e+01,2.475600000000000023e+01
-4.131099999999999994e+01,2.475600000000000023e+01
-4.130100000000000193e+01,2.475600000000000023e+01
-4.129099999999999682e+01,2.475609999999999999e+01
-4.128099999999999881e+01,2.475609999999999999e+01
-4.127100000000000080e+01,2.475609999999999999e+01
-4.126100000000000279e+01,2.475619999999999976e+01
-4.125099999999999767e+01,2.475619999999999976e+01
-4.124099999999999966e+01,2.475619999999999976e+01
-4.123100000000000165e+01,2.475629999999999953e+01
-4.122099999999999653e+01,2.475629999999999953e+01
-4.121099999999999852e+01,2.475629999999999953e+01
-4.120100000000000051e+01,2.475639999999999930e+01
-4.119100000000000250e+01,2.475639999999999930e+01
-4.118099999999999739e+01,2.475649999999999906e+01
-4.117099999999999937e+01,2.475649999999999906e+01
-4.116100000000000136e+01,2.475649999999999906e+01
-4.115100000000000335e+01,2.475659999999999883e+01
-4.114099999999999824e+01,2.475659999999999883e+01
-4.113100000000000023e+01,2.475659999999999883e+01
-4.112100000000000222e+01,2.475669999999999860e+01
-4.111099999999999710e+01,2.475669999999999860e+01
-4.110099999999999909e+01,2.475669999999999860e+01
-4.109100000000000108e+01,2.475679999999999836e+01
-4.108100000000000307e+01,2.475679999999999836e+01
-4.107099999999999795e+01,2.475690000000000168e+01
-4.106099999999999994e+01,2.475690000000000168e+01
-4.105100000000000193e+01,2.475690000000000168e+01
-4.104099999999999682e+01,2.475700000000000145e+01
-4.103099999999999881e+01,2.475700000000000145e+01
-4.102100000000000080e+01,2.475700000000000145e+01
-4.101100000000000279e+01,2.475710000000000122e+01
-4.100099999999999767e+01,2.475710000000000122e+01
-4.099099999999999966e+01,2.475720000000000098e+01
-4.098100000000000165e+01,2.475720000000000098e+01
-4.097099999999999653e+01,2.475720000000000098e+01
-4.096099999999999852e+01,2.475730000000000075e+01
-4.095100000000000051e+01,2.475730000000000075e+01
-4.094100000000000250e+01,2.475740000000000052e+01
-4.093099999999999739e+01,2.475740000000000052e+01
-4.092099999999999937e+01,2.475740000000000052e+01
-4.091100000000000136e+01,2.475750000000000028e+01
-4.090100000000000335e+01,2.475750000000000028e+01
-4.089099999999999824e+01,2.475760000000000005e+01
-4.088100000000000023e+01,2.475760000000000005e+01
-4.087100000000000222e+01,2.475760000000000005e+01
-4.086099999999999710e+01,2.475769999999999982e+01
-4.085099999999999909e+01,2.475769999999999982e+01
-4.084100000000000108e+01,2.475779999999999959e+01
-4.083100000000000307e+01,2.475779999999999959e+01
-4.082099999999999795e+01,2.475779999999999959e+01
-4.081099999999999994e+01,2.475789999999999935e+01
-4.080100000000000193e+01,2.475789999999999935e+01
-4.079099999999999682e+01,2.475799999999999912e+01
-4.078099999999999881e+01,2.475799999999999912e+01
-4.077100000000000080e+01,2.475799999999999912e+01
-4.076100000000000279e+01,2.475809999999999889e+01
-4.075099999999999767e+01,2.475809999999999889e+01
-4.074099999999999966e+01,2.475819999999999865e+01
-4.073100000000000165e+01,2.475819999999999865e+01
-4.072099999999999653e+01,2.475819999999999865e+01
-4.071099999999999852e+01,2.475829999999999842e+01
-4.070100000000000051e+01,2.475829999999999842e+01
-4.069100000000000250e+01,2.475840000000000174e+01
-4.068099999999999739e+01,2.475840000000000174e+01
-4.067099999999999937e+01,2.475850000000000151e+01
-4.066100000000000136e+01,2.475850000000000151e+01
-4.065100000000000335e+01,2.475850000000000151e+01
-4.064099999999999824e+01,2.475860000000000127e+01
-4.063100000000000023e+01,2.475860000000000127e+01
-4.062100000000000222e+01,2.475870000000000104e+01
-4.061099999999999710e+01,2.475870000000000104e+01
-4.060099999999999909e+01,2.475880000000000081e+01
-4.059100000000000108e+01,2.475880000000000081e+01
-4.058100000000000307e+01,2.475880000000000081e+01
-4.057099999999999795e+01,2.475890000000000057e+01
-4.056099999999999994e+01,2.475890000000000057e+01
-4.055100000000000193e+01,2.475900000000000034e+01
-4.054099999999999682e+01,2.475900000000000034e+01
-4.053099999999999881e+01,2.475910000000000011e+01
-4.052100000000000080e+01,2.475910000000000011e+01
-4.051100000000000279e+01,2.475910000000000011e+01
-4.050099999999999767e+01,2.475919999999999987e+01
-4.049099999999999966e+01,2.475919999999999987e+01
-4.048100000000000165e+01,2.475929999999999964e+01
-4.047099999999999653e+01,2.475929999999999964e+01
-4.046099999999999852e+01,2.475939999999999941e+01
-4.045100000000000051e+01,2.475939999999999941e+01
-4.044100000000000250e+01,2.475949999999999918e+01
-4.043099999999999739e+01,2.475949999999999918e+01
-4.042099999999999937e+01,2.475959999999999894e+01
-4.041100000000000136e+01,2.475959999999999894e+01
-4.040100000000000335e+01,2.475959999999999894e+01
-4.039099999999999824e+01,2.475969999999999871e+01
-4.038100000000000023e+01,2.475969999999999871e+01
-4.037100000000000222e+01,2.475979999999999848e+01
-4.036099999999999710e+01,2.475979999999999848e+01
-4.035099999999999909e+01,2.475989999999999824e+01
-4.034100000000000108e+01,2.475989999999999824e+01
-4.033100000000000307e+01,2.476000000000000156e+01
-4.032099999999999795e+01,2.476000000000000156e+01
-4.031099999999999994e+01,2.476010000000000133e+01
-4.030100000000000193e+01,2.476010000000000133e+01
-4.029099999999999682e+01,2.476020000000000110e+01
-4.028099999999999881e+01,2.476020000000000110e+01
-4.027100000000000080e+01,2.476030000000000086e+01
-4.026100000000000279e+01,2.476030000000000086e+01
-4.025099999999999767e+01,2.476040000000000063e+01
-4.024099999999999966e+01,2.476040000000000063e+01
-4.023100000000000165e+01,2.476050000000000040e+01
-4.022099999999999653e+01,2.476050000000000040e+01
-4.021099999999999852e+01,2.476050000000000040e+01
-4.020100000000000051e+01,2.476060000000000016e+01
-4.019100000000000250e+01,2.476060000000000016e+01
-4.018099999999999739e+01,2.476069999999999993e+01
-4.017099999999999937e+01,2.476069999999999993e+01
-4.016100000000000136e+01,2.476079999999999970e+01
-4.015100000000000335e+01,2.476079999999999970e+01
-4.014099999999999824e+01,2.476089999999999947e+01
-4.013100000000000023e+01,2.476089999999999947e+01
-4.012100000000000222e+01,2.476099999999999923e+01
-4.011099999999999710e+01,2.476099999999999923e+01
-4.010099999999999909e+01,2.476109999999999900e+01
-4.009100000000000108e+01,2.476109999999999900e+01
-4.008100000000000307e+01,2.476119999999999877e+01
-4.007099999999999795e+01,2.476119999999999877e+01
-4.006099999999999994e+01,2.476129999999999853e+01
-4.005100000000000193e+01,2.476129999999999853e+01
-4.004099999999999682e+01,2.476139999999999830e+01
-4.003099999999999881e+01,2.476150000000000162e+01
-4.002100000000000080e+01,2.476150000000000162e+01
-4.001100000000000279e+01,2.476160000000000139e+01
-4.000099999999999767e+01,2.476160000000000139e+01
-3.999099999999999966e+01,2.476170000000000115e+01
-3.998100000000000165e+01,2.476170000000000115e+01
-3.997099999999999653e+01,2.476180000000000092e+01
-3.996099999999999852e+01,2.476180000000000092e+01
-3.995100000000000051e+01,2.476190000000000069e+01
-3.994100000000000250e+01,2.476190000000000069e+01
-3.993099999999999739e+01,2.476200000000000045e+01
-3.992099999999999937e+01,2.476200000000000045e+01
-3.991100000000000136e+01,2.476210000000000022e+01
-3.990100000000000335e+01,2.476210000000000022e+01
-3.989099999999999824e+01,2.476219999999999999e+01
-3.988100000000000023e+01,2.476219999999999999e+01
-3.987100000000000222e+01,2.476229999999999976e+01
-3.986099999999999710e+01,2.476239999999999952e+01
-3.985099999999999909e+01,2.476239999999999952e+01
-3.984100000000000108e+01,2.476249999999999929e+01
-3.983100000000000307e+01,2.476249999999999929e+01
-3.982099999999999795e+01,2.476259999999999906e+01
-3.981099999999999994e+01,2.476259999999999906e+01
-3.980100000000000193e+01,2.476269999999999882e+01
-3.979099999999999682e+01,2.476269999999999882e+01
-3.978099999999999881e+01,2.476279999999999859e+01
-3.977100000000000080e+01,2.476279999999999859e+01
-3.976100000000000279e+01,2.476289999999999836e+01
-3.975099999999999767e+01,2.476300000000000168e+01
-3.974099999999999966e+01,2.476300000000000168e+01
-3.973100000000000165e+01,2.476310000000000144e+01
-3.972099999999999653e+01,2.476310000000000144e+01
-3.971099999999999852e+01,2.476320000000000121e+01
-3.970100000000000051e+01,2.476320000000000121e+01
-3.969100000000000250e+01,2.476330000000000098e+01
-3.968099999999999739e+01,2.476340000000000074e+01
-3.967099999999999937e+01,2.476340000000000074e+01
-3.966100000000000136e+01,2.476350000000000051e+01
-3.965100000000000335e+01,2.476350000000000051e+01
-3.964099999999999824e+01,2.476360000000000028e+01
-3.963100000000000023e+01,2.476360000000000028e+01
-3.962100000000000222e+01,2.476370000000000005e+01
-3.961099999999999710e+01,2.476379999999999981e+01
-3.960099999999999909e+01,2.476379999999999981e+01
-3.959100000000000108e+01,2.476389999999999958e+01
-3.958100000000000307e+01,2.476389999999999958e+01
-3.957099999999999795e+01,2.476399999999999935e+01
-3.956099999999999994e+01,2.476409999999999911e+01
-3.955100000000000193e+01,2.476409999999999911e+01
-3.954099999999999682e+01,2.476419999999999888e+01
-3.953099999999999881e+01,2.476419999999999888e+01
-3.952100000000000080e+01,2.476429999999999865e+01
-3.951100000000000279e+01,2.476439999999999841e+01
-3.950099999999999767e+01,2.476439999999999841e+01
-3.949099999999999966e+01,2.476450000000000173e+01
-3.948100000000000165e+01,2.476450000000000173e+01
-3.947099999999999653e+01,2.476460000000000150e+01
-3.946099999999999852e+01,2.476470000000000127e+01
-3.945100000000000051e+01,2.476470000000000127e+01
-3.944100000000000250e+01,2.476480000000000103e+01
-3.943099999999999739e+01,2.476480000000000103e+01
-3.942099999999999937e+01,2.476490000000000080e+01
-3.941100000000000136e+01,2.476500000000000057e+01
-3.940100000000000335e+01,2.476500000000000057e+01
-3.939099999999999824e+01,2.476510000000000034e+01
-3.938100000000000023e+01,2.476520000000000010e+01
-3.937100000000000222e+01,2.476520000000000010e+01
-3.936099999999999710e+01,2.476529999999999987e+01
-3.935099999999999909e+01,2.476529999999999987e+01
-3.934100000000000108e+01,2.476539999999999964e+01
-3.933100000000000307e+01,2.476549999999999940e+01
-3.932099999999999795e+01,2.476549999999999940e+01
-3.931099999999999994e+01,2.476559999999999917e+01
-3.930100000000000193e+01,2.476569999999999894e+01
-3.929099999999999682e+01,2.476569999999999894e+01
-3.928099999999999881e+01,2.476579999999999870e+01
-3.927100000000000080e+01,2.476589999999999847e+01
-3.926100000000000279e+01,2.476589999999999847e+01
-3.925099999999999767e+01,2.476599999999999824e+01
-3.924099999999999966e+01,2.476599999999999824e+01
-3.923100000000000165e+01,2.476610000000000156e+01
-3.922099999999999653e+01,2.476620000000000132e+01
-3.921099999999999852e+01,2.476620000000000132e+01
-3.920100000000000051e+01,2.476630000000000109e+01
-3.919100000000000250e+01,2.476640000000000086e+01
-3.918099999999999739e+01,2.476640000000000086e+01
-3.917099999999999937e+01,2.476650000000000063e+01
-3.916100000000000136e+01,2.476660000000000039e+01
-3.915100000000000335e+01,2.476660000000000039e+01
-3.914099999999999824e+01,2.476670000000000016e+01
-3.913100000000000023e+01,2.476679999999999993e+01
-3.912100000000000222e+01,2.476679999999999993e+01
-3.911099999999999710e+01,2.476689999999999969e+01
-3.910099999999999909e+01,2.476699999999999946e+01
-3.909100000000000108e+01,2.476699999999999946e+01
-3.908100000000000307e+01,2.476709999999999923e+01
-3.907099999999999795e+01,2.476719999999999899e+01
-3.906099999999999994e+01,2.476729999999999876e+01
-3.905100000000000193e+01,2.476729999999999876e+01
-3.904099999999999682e+01,2.476739999999999853e+01
-3.903099999999999881e+01,2.476749999999999829e+01
-3.902100000000000080e+01,2.476749999999999829e+01
-3.901100000000000279e+01,2.476760000000000161e+01
-3.900099999999999767e+01,2.476770000000000138e+01
-3.899099999999999966e+01,2.476770000000000138e+01
-3.898100000000000165e+01,2.476780000000000115e+01
-3.897099999999999653e+01,2.476790000000000092e+01
-3.896099999999999852e+01,2.476800000000000068e+01
-3.895100000000000051e+01,2.476800000000000068e+01
-3.894100000000000250e+01,2.476810000000000045e+01
-3.893099999999999739e+01,2.476820000000000022e+01
-3.892099999999999937e+01,2.476820000000000022e+01
-3.891100000000000136e+01,2.476829999999999998e+01
-3.890100000000000335e+01,2.476839999999999975e+01
-3.889099999999999824e+01,2.476849999999999952e+01
-3.888100000000000023e+01,2.476849999999999952e+01
-3.887100000000000222e+01,2.476859999999999928e+01
-3.886099999999999710e+01,2.476869999999999905e+01
-3.885099999999999909e+01,2.476869999999999905e+01
-3.884100000000000108e+01,2.476879999999999882e+01
-3.883100000000000307e+01,2.476889999999999858e+01
-3.882099999999999795e+01,2.476899999999999835e+01
-3.881099999999999994e+01,2.476899999999999835e+01
-3.880100000000000193e+01,2.476910000000000167e+01
-3.879099999999999682e+01,2.476920000000000144e+01
-3.878099999999999881e+01,2.476930000000000121e+01
-3.877100000000000080e+01,2.476930000000000121e+01
-3.876100000000000279e+01,2.476940000000000097e+01
-3.875099999999999767e+01,2.476950000000000074e+01
-3.874099999999999966e+01,2.476960000000000051e+01
-3.873100000000000165e+01,2.476960000000000051e+01
-3.872099999999999653e+01,2.476970000000000027e+01
-3.871099999999999852e+01,2.476980000000000004e+01
-3.870100000000000051e+01,2.476989999999999981e+01
-3.869100000000000250e+01,2.476989999999999981e+01
-3.868099999999999739e+01,2.476999999999999957e+01
-3.867099999999999937e+01,2.477009999999999934e+01
-3.866100000000000136e+01,2.477019999999999911e+01
-3.865100000000000335e+01,2.477019999999999911e+01
-3.864099999999999824e+01,2.477029999999999887e+01
-3.863100000000000023e+01,2.477039999999999864e+01
-3.862100000000000222e+01,2.477049999999999841e+01
-3.861099999999999710e+01,2.477060000000000173e+01
-3.860099999999999909e+01,2.477060000000000173e+01
-3.859100000000000108e+01,2.477070000000000149e+01
-3.858100000000000307e+01,2.477080000000000126e+01
-3.857099999999999795e+01,2.477090000000000103e+01
-3.856099999999999994e+01,2.477100000000000080e+01
-3.855100000000000193e+01,2.477100000000000080e+01
-3.854099999999999682e+01,2.477110000000000056e+01
-3.853099999999999881e+01,2.477120000000000033e+01
-3.852100000000000080e+01,2.477130000000000010e+01
-3.851100000000000279e+01,2.477139999999999986e+01
-3.850099999999999767e+01,2.477139999999999986e+01
-3.849099999999999966e+01,2.477149999999999963e+01
-3.848100000000000165e+01,2.477159999999999940e+01
-3.847099999999999653e+01,2.477169999999999916e+01
-3.846099999999999852e+01,2.477179999999999893e+01
-3.845100000000000051e+01,2.477179999999999893e+01
-3.844100000000000250e+01,2.477189999999999870e+01
-3.843099999999999739e+01,2.477199999999999847e+01
-3.842099999999999937e+01,2.477209999999999823e+01
-3.841100000000000136e+01,2.477220000000000155e+01
-3.840100000000000335e+01,2.477220000000000155e+01
-3.839099999999999824e+01,2.477230000000000132e+01
-3.838100000000000023e+01,2.477240000000000109e+01
-3.837100000000000222e+01,2.477250000000000085e+01
-3.836099999999999710e+01,2.477260000000000062e+01
-3.835099999999999909e+01,2.477270000000000039e+01
-3.834100000000000108e+01,2.477280000000000015e+01
-3.833100000000000307e+01,2.477280000000000015e+01
-3.832099999999999795e+01,2.477289999999999992e+01
-3.831099999999999994e+01,2.477299999999999969e+01
-3.830100000000000193e+01,2.477309999999999945e+01
-3.829099999999999682e+01,2.477319999999999922e+01
-3.828099999999999881e+01,2.477329999999999899e+01
-3.827100000000000080e+01,2.477329999999999899e+01
-3.826100000000000279e+01,2.477339999999999876e+01
-3.825099999999999767e+01,2.477349999999999852e+01
-3.824099999999999966e+01,2.477359999999999829e+01
-3.823100000000000165e+01,2.477370000000000161e+01
-3.822099999999999653e+01,2.477380000000000138e+01
-3.821099999999999852e+01,2.477390000000000114e+01
-3.820100000000000051e+01,2.477400000000000091e+01
-3.819100000000000250e+01,2.477400000000000091e+01
-3.818099999999999739e+01,2.477410000000000068e+01
-3.817099999999999937e+01,2.477420000000000044e+01
-3.816100000000000136e+01,2.477430000000000021e+01
-3.815100000000000335e+01,2.477439999999999998e+01
-3.814099999999999824e+01,2.477449999999999974e+01
-3.813100000000000023e+01,2.477459999999999951e+01
-3.812100000000000222e+01,2.477469999999999928e+01
-3.811099999999999710e+01,2.477479999999999905e+01
-3.810099999999999909e+01,2.477479999999999905e+01
-3.809100000000000108e+01,2.477489999999999881e+01
-3.808100000000000307e+01,2.477499999999999858e+01
-3.807099999999999795e+01,2.477509999999999835e+01
-3.806099999999999994e+01,2.477520000000000167e+01
-3.805100000000000193e+01,2.477530000000000143e+01
-3.804099999999999682e+01,2.477540000000000120e+01
-3.803099999999999881e+01,2.477550000000000097e+01
-3.802100000000000080e+01,2.477560000000000073e+01
-3.801100000000000279e+01,2.477570000000000050e+01
-3.800099999999999767e+01,2.477580000000000027e+01
-3.799099999999999966e+01,2.477590000000000003e+01
-3.798100000000000165e+01,2.477590000000000003e+01
-3.797099999999999653e+01,2.477599999999999980e+01
-3.796099999999999852e+01,2.477609999999999957e+01
-3.795100000000000051e+01,2.477619999999999933e+01
-3.794100000000000250e+01,2.477629999999999910e+01
-3.793099999999999739e+01,2.477639999999999887e+01
-3.792099999999999937e+01,2.477649999999999864e+01
-3.791100000000000136e+01,2.477659999999999840e+01
-3.790100000000000335e+01,2.477670000000000172e+01
-3.789099999999999824e+01,2.477680000000000149e+01
-3.788100000000000023e+01,2.477690000000000126e+01
-3.787100000000000222e+01,2.477700000000000102e+01
-3.786099999999999710e+01,2.477710000000000079e+01
-3.785099999999999909e+01,2.477720000000000056e+01
-3.784100000000000108e+01,2.477730000000000032e+01
-3.783100000000000307e+01,2.477740000000000009e+01
-3.782099999999999795e+01,2.477749999999999986e+01
-3.781099999999999994e+01,2.477759999999999962e+01
-3.780100000000000193e+01,2.477769999999999939e+01
-3.779099999999999682e+01,2.477779999999999916e+01
-3.778099999999999881e+01,2.477789999999999893e+01
-3.777100000000000080e+01,2.477799999999999869e+01
-3.776100000000000279e+01,2.477809999999999846e+01
-3.775099999999999767e+01,2.477819999999999823e+01
-3.774099999999999966e+01,2.477830000000000155e+01
-3.773100000000000165e+01,2.477840000000000131e+01
-3.772099999999999653e+01,2.477850000000000108e+01
-3.771099999999999852e+01,2.477860000000000085e+01
-3.770100000000000051e+01,2.477870000000000061e+01
-3.769100000000000250e+01,2.477880000000000038e+01
-3.768099999999999739e+01,2.477890000000000015e+01
-3.767099999999999937e+01,2.477899999999999991e+01
-3.766100000000000136e+01,2.477909999999999968e+01
-3.765100000000000335e+01,2.477919999999999945e+01
-3.764099999999999824e+01,2.477929999999999922e+01
-3.763100000000000023e+01,2.477939999999999898e+01
-3.762100000000000222e+01,2.477949999999999875e+01
-3.761099999999999710e+01,2.477959999999999852e+01
-3.760099999999999909e+01,2.477969999999999828e+01
-3.759100000000000108e+01,2.477980000000000160e+01
-3.758100000000000307e+01,2.477990000000000137e+01
-3.757099999999999795e+01,2.478000000000000114e+01
-3.756099999999999994e+01,2.478010000000000090e+01
-3.755100000000000193e+01,2.478020000000000067e+01
-3.754099999999999682e+01,2.478030000000000044e+01
-3.753099999999999881e+01,2.478040000000000020e+01
-3.752100000000000080e+01,2.478049999999999997e+01
-3.751100000000000279e+01,2.478059999999999974e+01
-3.750099999999999767e+01,2.478069999999999951e+01
-3.749099999999999966e+01,2.478079999999999927e+01
-3.748100000000000165e+01,2.478089999999999904e+01
-3.747099999999999653e+01,2.478109999999999857e+01
-3.746099999999999852e+01,2.478119999999999834e+01
-3.745100000000000051e+01,2.478130000000000166e+01
-3.744100000000000250e+01,2.478140000000000143e+01
-3.743099999999999739e+01,2.478150000000000119e+01
-3.742099999999999937e+01,2.478160000000000096e+01
-3.741100000000000136e+01,2.478170000000000073e+01
-3.740100000000000335e+01,2.478180000000000049e+01
-3.739099999999999824e+01,2.478190000000000026e+01
-3.738100000000000023e+01,2.478200000000000003e+01
-3.737100000000000222e+01,2.478209999999999980e+01
-3.736099999999999710e+01,2.478219999999999956e+01
-3.735099999999999909e+01,2.478239999999999910e+01
-3.734100000000000108e+01,2.478249999999999886e+01
-3.733100000000000307e+01,2.478259999999999863e+01
-3.732099999999999795e+01,2.478269999999999840e+01
-3.731099999999999994e+01,2.478280000000000172e+01
-3.730100000000000193e+01,2.478290000000000148e+01
-3.729099999999999682e+01,2.478300000000000125e+01
-3.728099999999999881e+01,2.478310000000000102e+01
-3.727100000000000080e+01,2.478330000000000055e+01
-3.726100000000000279e+01,2.478340000000000032e+01
-3.725099999999999767e+01,2.478350000000000009e+01
-3.724099999999999966e+01,2.478359999999999985e+01
-3.723100000000000165e+01,2.478369999999999962e+01
-3.722099999999999653e+01,2.478379999999999939e+01
-3.721099999999999852e+01,2.478389999999999915e+01
-3.720100000000000051e+01,2.478409999999999869e+01
-3.719100000000000250e+01,2.478419999999999845e+01
-3.718099999999999739e+01,2.478430000000000177e+01
-3.717099999999999937e+01,2.478440000000000154e+01
-3.716100000000000136e+01,2.478450000000000131e+01
-3.715100000000000335e+01,2.478460000000000107e+01
-3.714099999999999824e+01,2.478470000000000084e+01
-3.713100000000000023e+01,2.478490000000000038e+01
-3.712100000000000222e+01,2.478500000000000014e+01
-3.711099999999999710e+01,2.478509999999999991e+01
-3.710099999999999909e+01,2.478519999999999968e+01
-3.709100000000000108e+01,2.478529999999999944e+01
-3.708100000000000307e+01,2.478549999999999898e+01
-3.707099999999999795e+01,2.478559999999999874e+01
-3.706099999999999994e+01,2.478569999999999851e+01
-3.705100000000000193e+01,2.478579999999999828e+01
-3.704099999999999682e+01,2.478590000000000160e+01
-3.703099999999999881e+01,2.478610000000000113e+01
-3.702100000000000080e+01,2.478620000000000090e+01
-3.701100000000000279e+01,2.478630000000000067e+01
-3.700099999999999767e+01,2.478640000000000043e+01
-3.699099999999999966e+01,2.478650000000000020e+01
-3.698100000000000165e+01,2.478669999999999973e+01
-3.697099999999999653e+01,2.478679999999999950e+01
-3.696099999999999852e+01,2.478689999999999927e+01
-3.695100000000000051e+01,2.478699999999999903e+01
-3.694100000000000250e+01,2.478709999999999880e+01
-3.693099999999999739e+01,2.478729999999999833e+01
-3.692099999999999937e+01,2.478740000000000165e+01
-3.691100000000000136e+01,2.478750000000000142e+01
-3.690100000000000335e+01,2.478760000000000119e+01
-3.689099999999999824e+01,2.478780000000000072e+01
-3.688100000000000023e+01,2.478790000000000049e+01
-3.687100000000000222e+01,2.478800000000000026e+01
-3.686099999999999710e+01,2.478810000000000002e+01
-3.685099999999999909e+01,2.478829999999999956e+01
-3.684100000000000108e+01,2.478839999999999932e+01
-3.683100000000000307e+01,2.478849999999999909e+01
-3.682099999999999795e+01,2.478859999999999886e+01
-3.681099999999999994e+01,2.478879999999999839e+01
-3.680100000000000193e+01,2.478890000000000171e+01
-3.679099999999999682e+01,2.478900000000000148e+01
-3.678099999999999881e+01,2.478920000000000101e+01
-3.677100000000000080e+01,2.478930000000000078e+01
-3.676100000000000279e+01,2.478940000000000055e+01
-3.675099999999999767e+01,2.478950000000000031e+01
-3.674099999999999966e+01,2.478969999999999985e+01
-3.673100000000000165e+01,2.478979999999999961e+01
-3.672099999999999653e+01,2.478989999999999938e+01
-3.671099999999999852e+01,2.479009999999999891e+01
-3.670100000000000051e+01,2.479019999999999868e+01
-3.669100000000000250e+01,2.479029999999999845e+01
-3.668099999999999739e+01,2.479050000000000153e+01
-3.667099999999999937e+01,2.479060000000000130e+01
-3.666100000000000136e+01,2.479070000000000107e+01
-3.665100000000000335e+01,2.479090000000000060e+01
-3.664099999999999824e+01,2.479100000000000037e+01
-3.663100000000000023e+01,2.479110000000000014e+01
-3.662100000000000222e+01,2.479129999999999967e+01
-3.661099999999999710e+01,2.479139999999999944e+01
-3.660099999999999909e+01,2.479149999999999920e+01
-3.659100000000000108e+01,2.479169999999999874e+01
-3.658100000000000307e+01,2.479179999999999851e+01
-3.657099999999999795e+01,2.479189999999999827e+01
-3.656099999999999994e+01,2.479210000000000136e+01
-3.655100000000000193e+01,2.479220000000000113e+01
-3.654099999999999682e+01,2.479230000000000089e+01
-3.653099999999999881e+01,2.479250000000000043e+01
-3.652100000000000080e+01,2.479260000000000019e+01
-3.651100000000000279e+01,2.479269999999999996e+01
-3.650099999999999767e+01,2.479289999999999949e+01
-3.649099999999999966e+01,2.479299999999999926e+01
-3.648100000000000165e+01,2.479319999999999879e+01
-3.647099999999999653e+01,2.479329999999999856e+01
-3.646099999999999852e+01,2.479339999999999833e+01
-3.645100000000000051e+01,2.479360000000000142e+01
-3.644100000000000250e+01,2.479370000000000118e+01
-3.643099999999999739e+01,2.479390000000000072e+01
-3.642099999999999937e+01,2.479400000000000048e+01
-3.641100000000000136e+01,2.479410000000000025e+01
-3.640100000000000335e+01,2.479429999999999978e+01
-3.639099999999999824e+01,2.479439999999999955e+01
-3.638100000000000023e+01,2.479459999999999908e+01
-3.637100000000000222e+01,2.479469999999999885e+01
-3.636099999999999710e+01,2.479479999999999862e+01
-3.635099999999999909e+01,2.479500000000000171e+01
-3.634100000000000108e+01,2.479510000000000147e+01
-3.633100000000000307e+01,2.479530000000000101e+01
-3.632099999999999795e+01,2.479540000000000077e+01
-3.631099999999999994e+01,2.479560000000000031e+01
-3.630100000000000193e+01,2.479570000000000007e+01
-3.629099999999999682e+01,2.479589999999999961e+01
-3.628099999999999881e+01,2.479599999999999937e+01
-3.627100000000000080e+01,2.479609999999999914e+01
-3.626100000000000279e+01,2.479629999999999868e+01
-3.625099999999999767e+01,2.479639999999999844e+01
-3.624099999999999966e+01,2.479660000000000153e+01
-3.623100000000000165e+01,2.479670000000000130e+01
-3.622099999999999653e+01,2.479690000000000083e+01
-3.621099999999999852e+01,2.479700000000000060e+01
-3.620100000000000051e+01,2.479720000000000013e+01
-3.619100000000000250e+01,2.479729999999999990e+01
-3.618099999999999739e+01,2.479749999999999943e+01
-3.617099999999999937e+01,2.479759999999999920e+01
-3.616100000000000136e+01,2.479779999999999873e+01
-3.615100000000000335e+01,2.479789999999999850e+01
-3.614099999999999824e+01,2.479810000000000159e+01
-3.613100000000000023e+01,2.479820000000000135e+01
-3.612100000000000222e+01,2.479840000000000089e+01
-3.611099999999999710e+01,2.479850000000000065e+01
-3.610099999999999909e+01,2.479870000000000019e+01
-3.609100000000000108e+01,2.479879999999999995e+01
-3.608100000000000307e+01,2.479899999999999949e+01
-3.607099999999999795e+01,2.479909999999999926e+01
-3.606099999999999994e+01,2.479929999999999879e+01
-3.605100000000000193e+01,2.479939999999999856e+01
-3.604099999999999682e+01,2.479960000000000164e+01
-3.603099999999999881e+01,2.479980000000000118e+01
-3.602100000000000080e+01,2.479990000000000094e+01
-3.601100000000000279e+01,2.480010000000000048e+01
-3.600099999999999767e+01,2.480020000000000024e+01
-3.599099999999999966e+01,2.480039999999999978e+01
-3.598100000000000165e+01,2.480049999999999955e+01
-3.597099999999999653e+01,2.480069999999999908e+01
-3.596099999999999852e+01,2.480079999999999885e+01
-3.595100000000000051e+01,2.480099999999999838e+01
-3.594100000000000250e+01,2.480120000000000147e+01
-3.593099999999999739e+01,2.480130000000000123e+01
-3.592099999999999937e+01,2.480150000000000077e+01
-3.591100000000000136e+01,2.480160000000000053e+01
-3.590100000000000335e+01,2.480180000000000007e+01
-3.589099999999999824e+01,2.480199999999999960e+01
-3.588100000000000023e+01,2.480209999999999937e+01
-3.587100000000000222e+01,2.480229999999999890e+01
-3.586099999999999710e+01,2.480239999999999867e+01
-3.585099999999999909e+01,2.480260000000000176e+01
-3.584100000000000108e+01,2.480280000000000129e+01
-3.583100000000000307e+01,2.480290000000000106e+01
-3.582099999999999795e+01,2.480310000000000059e+01
-3.581099999999999994e+01,2.480330000000000013e+01
-3.580100000000000193e+01,2.480339999999999989e+01
-3.579099999999999682e+01,2.480359999999999943e+01
-3.578099999999999881e+01,2.480369999999999919e+01
-3.577100000000000080e+01,2.480389999999999873e+01
-3.576100000000000279e+01,2.480409999999999826e+01
-3.575099999999999767e+01,2.480420000000000158e+01
-3.574099999999999966e+01,2.480440000000000111e+01
-3.573100000000000165e+01,2.480460000000000065e+01
-3.572099999999999653e+01,2.480470000000000041e+01
-3.571099999999999852e+01,2.480489999999999995e+01
-3.570100000000000051e+01,2.480509999999999948e+01
-3.569100000000000250e+01,2.480519999999999925e+01
-3.568099999999999739e+01,2.480539999999999878e+01
-3.567099999999999937e+01,2.480559999999999832e+01
-3.566100000000000136e+01,2.480570000000000164e+01
-3.565100000000000335e+01,2.480590000000000117e+01
-3.564099999999999824e+01,2.480610000000000070e+01
-3.563100000000000023e+01,2.480630000000000024e+01
-3.562100000000000222e+01,2.480640000000000001e+01
-3.561099999999999710e+01,2.480659999999999954e+01
-3.560099999999999909e+01,2.480679999999999907e+01
-3.559100000000000108e+01,2.480689999999999884e+01
-3.558100000000000307e+01,2.480709999999999837e+01
-3.557099999999999795e+01,2.480730000000000146e+01
-3.556099999999999994e+01,2.480750000000000099e+01
-3.555100000000000193e+01,2.480760000000000076e+01
-3.554099999999999682e+01,2.480780000000000030e+01
-3.553099999999999881e+01,2.480799999999999983e+01
-3.552100000000000080e+01,2.480819999999999936e+01
-3.551100000000000279e+01,2.480829999999999913e+01
-3.550099999999999767e+01,2.480849999999999866e+01
-3.549099999999999966e+01,2.480870000000000175e+01
-3.548100000000000165e+01,2.480890000000000128e+01
-3.547099999999999653e+01,2.480900000000000105e+01
-3.546099999999999852e+01,2.480920000000000059e+01
-3.545100000000000051e+01,2.480940000000000012e+01
-3.544100000000000250e+01,2.480959999999999965e+01
-3.543099999999999739e+01,2.480979999999999919e+01
-3.542099999999999937e+01,2.480989999999999895e+01
-3.541100000000000136e+01,2.481009999999999849e+01
-3.540100000000000335e+01,2.481030000000000157e+01
-3.539099999999999824e+01,2.481050000000000111e+01
-3.538100000000000023e+01,2.481070000000000064e+01
-3.537100000000000222e+01,2.481080000000000041e+01
-3.536099999999999710e+01,2.481099999999999994e+01
-3.535099999999999909e+01,2.481119999999999948e+01
-3.534100000000000108e+01,2.481139999999999901e+01
-3.533100000000000307e+01,2.481159999999999854e+01
-3.532099999999999795e+01,2.481169999999999831e+01
-3.531099999999999994e+01,2.481190000000000140e+01
-3.530100000000000193e+01,2.481210000000000093e+01
-3.529099999999999682e+01,2.481230000000000047e+01
-3.528099999999999881e+01,2.481250000000000000e+01
-3.527100000000000080e+01,2.481269999999999953e+01
-3.526100000000000279e+01,2.481289999999999907e+01
-3.525099999999999767e+01,2.481299999999999883e+01
-3.524099999999999966e+01,2.481319999999999837e+01
-3.523100000000000165e+01,2.481340000000000146e+01
-3.522099999999999653e+01,2.481360000000000099e+01
-3.521099999999999852e+01,2.481380000000000052e+01
-3.520100000000000051e+01,2.481400000000000006e+01
-3.519100000000000250e+01,2.481419999999999959e+01
-3.518099999999999739e+01,2.481439999999999912e+01
-3.517099999999999937e+01,2.481449999999999889e+01
-3.516100000000000136e+01,2.481469999999999843e+01
-3.515100000000000335e+01,2.481490000000000151e+01
-3.514099999999999824e+01,2.481510000000000105e+01
-3.513100000000000023e+01,2.481530000000000058e+01
-3.512100000000000222e+01,2.481550000000000011e+01
-3.511099999999999710e+01,2.481569999999999965e+01
-3.510099999999999909e+01,2.481589999999999918e+01
-3.509100000000000108e+01,2.481609999999999872e+01
-3.508100000000000307e+01,2.481629999999999825e+01
-3.507099999999999795e+01,2.481650000000000134e+01
-3.506099999999999994e+01,2.481670000000000087e+01
-3.505100000000000193e+01,2.481690000000000040e+01
-3.504099999999999682e+01,2.481709999999999994e+01
-3.503099999999999881e+01,2.481719999999999970e+01
-3.502100000000000080e+01,2.481739999999999924e+01
-3.501100000000000279e+01,2.481759999999999877e+01
-3.500099999999999767e+01,2.481779999999999831e+01
-3.499099999999999966e+01,2.481800000000000139e+01
-3.498100000000000165e+01,2.481820000000000093e+01
-3.497099999999999653e+01,2.481840000000000046e+01
-3.496099999999999852e+01,2.481859999999999999e+01
-3.495100000000000051e+01,2.481879999999999953e+01
-3.494100000000000250e+01,2.481899999999999906e+01
-3.493099999999999739e+01,2.481919999999999860e+01
-3.492099999999999937e+01,2.481940000000000168e+01
-3.491100000000000136e+01,2.481960000000000122e+01
-3.490100000000000335e+01,2.481980000000000075e+01
-3.489099999999999824e+01,2.482000000000000028e+01
-3.488100000000000023e+01,2.482019999999999982e+01
-3.487100000000000222e+01,2.482039999999999935e+01
-3.486099999999999710e+01,2.482069999999999865e+01
-3.485099999999999909e+01,2.482090000000000174e+01
-3.484100000000000108e+01,2.482110000000000127e+01
-3.483100000000000307e+01,2.482130000000000081e+01
-3.482099999999999795e+01,2.482150000000000034e+01
-3.481099999999999994e+01,2.482169999999999987e+01
-3.480100000000000193e+01,2.482189999999999941e+01
-3.479099999999999682e+01,2.482209999999999894e+01
-3.478099999999999881e+01,2.482229999999999848e+01
-3.477100000000000080e+01,2.482250000000000156e+01
-3.476100000000000279e+01,2.482270000000000110e+01
-3.475099999999999767e+01,2.482290000000000063e+01
-3.474099999999999966e+01,2.482310000000000016e+01
-3.473100000000000165e+01,2.482329999999999970e+01
-3.472099999999999653e+01,2.482359999999999900e+01
-3.471099999999999852e+01,2.482379999999999853e+01
-3.470100000000000051e+01,2.482400000000000162e+01
-3.469100000000000250e+01,2.482420000000000115e+01
-3.468099999999999739e+01,2.482440000000000069e+01
-3.467099999999999937e+01,2.482460000000000022e+01
-3.466100000000000136e+01,2.482479999999999976e+01
-3.465100000000000335e+01,2.482499999999999929e+01
-3.464099999999999824e+01,2.482529999999999859e+01
-3.463100000000000023e+01,2.482550000000000168e+01
-3.462100000000000222e+01,2.482570000000000121e+01
-3.461099999999999710e+01,2.482590000000000074e+01
-3.460099999999999909e+01,2.482610000000000028e+01
-3.459100000000000108e+01,2.482629999999999981e+01
-3.458100000000000307e+01,2.482649999999999935e+01
-3.457099999999999795e+01,2.482679999999999865e+01
-3.456099999999999994e+01,2.482700000000000173e+01
-3.455100000000000193e+01,2.482720000000000127e+01
-3.454099999999999682e+01,2.482740000000000080e+01
-3.453099999999999881e+01,2.482760000000000034e+01
-3.452100000000000080e+01,2.482789999999999964e+01
-3.451100000000000279e+01,2.482809999999999917e+01
-3.450099999999999767e+01,2.482829999999999870e+01
-3.449099999999999966e+01,2.482849999999999824e+01
-3.448100000000000165e+01,2.482870000000000132e+01
-3.447099999999999653e+01,2.482900000000000063e+01
-3.446099999999999852e+01,2.482920000000000016e+01
-3.445100000000000051e+01,2.482939999999999969e+01
-3.444100000000000250e+01,2.482959999999999923e+01
-3.443099999999999739e+01,2.482989999999999853e+01
-3.442099999999999937e+01,2.483010000000000161e+01
-3.441100000000000136e+01,2.483030000000000115e+01
-3.440100000000000335e+01,2.483050000000000068e+01
-3.439099999999999824e+01,2.483079999999999998e+01
-3.438100000000000023e+01,2.483099999999999952e+01
-3.437100000000000222e+01,2.483119999999999905e+01
-3.436099999999999710e+01,2.483139999999999858e+01
-3.435099999999999909e+01,2.483170000000000144e+01
-3.434100000000000108e+01,2.483190000000000097e+01
-3.433100000000000307e+01,2.483210000000000051e+01
-3.432099999999999795e+01,2.483239999999999981e+01
-3.431099999999999994e+01,2.483259999999999934e+01
-3.430100000000000193e+01,2.483279999999999887e+01
-3.429099999999999682e+01,2.483310000000000173e+01
-3.428099999999999881e+01,2.483330000000000126e+01
-3.427100000000000080e+01,2.483350000000000080e+01
-3.426100000000000279e+01,2.483370000000000033e+01
-3.425099999999999767e+01,2.483399999999999963e+01
-3.424099999999999966e+01,2.483419999999999916e+01
-3.423100000000000165e+01,2.483439999999999870e+01
-3.422099999999999653e+01,2.483470000000000155e+01
-3.421099999999999852e+01,2.483490000000000109e+01
-3.420100000000000051e+01,2.483520000000000039e+01
-3.419100000000000250e+01,2.483539999999999992e+01
-3.418099999999999739e+01,2.483559999999999945e+01
-3.417099999999999937e+01,2.483589999999999876e+01
-3.416100000000000136e+01,2.483609999999999829e+01
-3.415100000000000335e+01,2.483630000000000138e+01
-3.414099999999999824e+01,2.483660000000000068e+01
-3.413100000000000023e+01,2.483680000000000021e+01
-3.412100000000000222e+01,2.483709999999999951e+01
-3.411099999999999710e+01,2.483729999999999905e+01
-3.410099999999999909e+01,2.483749999999999858e+01
-3.409100000000000108e+01,2.483780000000000143e+01
-3.408100000000000307e+01,2.483800000000000097e+01
-3.407099999999999795e+01,2.483830000000000027e+01
-3.406099999999999994e+01,2.483849999999999980e+01
-3.405100000000000193e+01,2.483879999999999910e+01
-3.404099999999999682e+01,2.483899999999999864e+01
-3.403099999999999881e+01,2.483920000000000172e+01
-3.402100000000000080e+01,2.483950000000000102e+01
-3.401100000000000279e+01,2.483970000000000056e+01
-3.400099999999999767e+01,2.483999999999999986e+01
-3.399099999999999966e+01,2.484019999999999939e+01
-3.398100000000000165e+01,2.484049999999999869e+01
-3.397099999999999653e+01,2.484069999999999823e+01
-3.396099999999999852e+01,2.484100000000000108e+01
-3.395100000000000051e+01,2.484120000000000061e+01
-3.394100000000000250e+01,2.484149999999999991e+01
-3.393099999999999739e+01,2.484169999999999945e+01
-3.392099999999999937e+01,2.484199999999999875e+01
-3.391100000000000136e+01,2.484219999999999828e+01
-3.390100000000000335e+01,2.484250000000000114e+01
-3.389099999999999824e+01,2.484270000000000067e+01
-3.388100000000000023e+01,2.484299999999999997e+01
-3.387100000000000222e+01,2.484319999999999951e+01
-3.386099999999999710e+01,2.484349999999999881e+01
-3.385099999999999909e+01,2.484369999999999834e+01
-3.384100000000000108e+01,2.484400000000000119e+01
-3.383100000000000307e+01,2.484420000000000073e+01
-3.382099999999999795e+01,2.484450000000000003e+01
-3.381099999999999994e+01,2.484479999999999933e+01
-3.380100000000000193e+01,2.484499999999999886e+01
-3.379099999999999682e+01,2.484530000000000172e+01
-3.378099999999999881e+01,2.484550000000000125e+01
-3.377100000000000080e+01,2.484580000000000055e+01
-3.376100000000000279e+01,2.484600000000000009e+01
-3.375099999999999767e+01,2.484629999999999939e+01
-3.374099999999999966e+01,2.484659999999999869e+01
-3.373100000000000165e+01,2.484680000000000177e+01
-3.372099999999999653e+01,2.484710000000000107e+01
-3.371099999999999852e+01,2.484730000000000061e+01
-3.370100000000000051e+01,2.484759999999999991e+01
-3.369100000000000250e+01,2.484789999999999921e+01
-3.368099999999999739e+01,2.484809999999999874e+01
-3.367099999999999937e+01,2.484840000000000160e+01
-3.366100000000000136e+01,2.484870000000000090e+01
-3.365100000000000335e+01,2.484890000000000043e+01
-3.364099999999999824e+01,2.484919999999999973e+01
-3.363100000000000023e+01,2.484949999999999903e+01
-3.362100000000000222e+01,2.484969999999999857e+01
-3.361099999999999710e+01,2.485000000000000142e+01
-3.360099999999999909e+01,2.485030000000000072e+01
-3.359100000000000108e+01,2.485050000000000026e+01
-3.358100000000000307e+01,2.485079999999999956e+01
-3.357099999999999795e+01,2.485109999999999886e+01
-3.356099999999999994e+01,2.485129999999999839e+01
-3.355100000000000193e+01,2.485160000000000124e+01
-3.354099999999999682e+01,2.485190000000000055e+01
-3.353099999999999881e+01,2.485219999999999985e+01
-3.352100000000000080e+01,2.485239999999999938e+01
-3.351100000000000279e+01,2.485269999999999868e+01
-3.350099999999999767e+01,2.485300000000000153e+01
-3.349099999999999966e+01,2.485320000000000107e+01
-3.348100000000000165e+01,2.485350000000000037e+01
-3.347099999999999653e+01,2.485379999999999967e+01
-3.346099999999999852e+01,2.485409999999999897e+01
-3.345100000000000051e+01,2.485429999999999851e+01
-3.344100000000000250e+01,2.485460000000000136e+01
-3.343099999999999739e+01,2.485490000000000066e+01
-3.342099999999999937e+01,2.485519999999999996e+01
-3.341100000000000136e+01,2.485549999999999926e+01
-3.340100000000000335e+01,2.485569999999999879e+01
-3.339099999999999824e+01,2.485600000000000165e+01
-3.338100000000000023e+01,2.485630000000000095e+01
-3.337100000000000222e+01,2.485660000000000025e+01
-3.336099999999999710e+01,2.485689999999999955e+01
-3.335099999999999909e+01,2.485709999999999908e+01
-3.334100000000000108e+01,2.485739999999999839e+01
-3.333100000000000307e+01,2.485770000000000124e+01
-3.332099999999999795e+01,2.485800000000000054e+01
-3.331099999999999994e+01,2.485829999999999984e+01
-3.330100000000000193e+01,2.485859999999999914e+01
-3.329099999999999682e+01,2.485879999999999868e+01
-3.328099999999999881e+01,2.485910000000000153e+01
-3.327100000000000080e+01,2.485940000000000083e+01
-3.326100000000000279e+01,2.485970000000000013e+01
-3.325099999999999767e+01,2.485999999999999943e+01
-3.324099999999999966e+01,2.486029999999999873e+01
-3.323100000000000165e+01,2.486060000000000159e+01
-3.322099999999999653e+01,2.486080000000000112e+01
-3.321099999999999852e+01,2.486110000000000042e+01
-3.320100000000000051e+01,2.486139999999999972e+01
-3.319100000000000250e+01,2.486169999999999902e+01
-3.318099999999999739e+01,2.486199999999999832e+01
-3.317099999999999937e+01,2.486230000000000118e+01
-3.316100000000000136e+01,2.486260000000000048e+01
-3.315100000000000335e+01,2.486289999999999978e+01
-3.314099999999999824e+01,2.486319999999999908e+01
-3.313100000000000023e+01,2.486349999999999838e+01
-3.312100000000000222e+01,2.486380000000000123e+01
-3.311099999999999710e+01,2.486410000000000053e+01
-3.310099999999999909e+01,2.486439999999999984e+01
-3.309100000000000108e+01,2.486469999999999914e+01
-3.308100000000000307e+01,2.486499999999999844e+01
-3.307099999999999795e+01,2.486530000000000129e+01
-3.306099999999999994e+01,2.486560000000000059e+01
-3.305100000000000193e+01,2.486589999999999989e+01
-3.304099999999999682e+01,2.486619999999999919e+01
-3.303099999999999881e+01,2.486649999999999849e+01
-3.302100000000000080e+01,2.486680000000000135e+01
-3.301100000000000279e+01,2.486710000000000065e+01
-3.300099999999999767e+01,2.486739999999999995e+01
-3.299099999999999966e+01,2.486769999999999925e+01
-3.298100000000000165e+01,2.486799999999999855e+01
-3.297099999999999653e+01,2.486830000000000140e+01
-3.296099999999999852e+01,2.486860000000000070e+01
-3.295100000000000051e+01,2.486890000000000001e+01
-3.294100000000000250e+01,2.486919999999999931e+01
-3.293099999999999739e+01,2.486949999999999861e+01
-3.292099999999999937e+01,2.486980000000000146e+01
-3.291100000000000136e+01,2.487010000000000076e+01
-3.290100000000000335e+01,2.487040000000000006e+01
-3.289099999999999824e+01,2.487069999999999936e+01
-3.288100000000000023e+01,2.487099999999999866e+01
-3.287100000000000222e+01,2.487130000000000152e+01
-3.286099999999999710e+01,2.487170000000000059e+01
-3.285099999999999909e+01,2.487199999999999989e+01
-3.284100000000000108e+01,2.487229999999999919e+01
-3.283100000000000307e+01,2.487259999999999849e+01
-3.282099999999999795e+01,2.487290000000000134e+01
-3.281099999999999994e+01,2.487320000000000064e+01
-3.280100000000000193e+01,2.487349999999999994e+01
-3.279099999999999682e+01,2.487379999999999924e+01
-3.278099999999999881e+01,2.487419999999999831e+01
-3.277100000000000080e+01,2.487450000000000117e+01
-3.276100000000000279e+01,2.487480000000000047e+01
-3.275099999999999767e+01,2.487509999999999977e+01
-3.274099999999999966e+01,2.487539999999999907e+01
-3.273100000000000165e+01,2.487569999999999837e+01
-3.272099999999999653e+01,2.487610000000000099e+01
-3.271099999999999852e+01,2.487640000000000029e+01
-3.270100000000000051e+01,2.487669999999999959e+01
-3.269100000000000250e+01,2.487699999999999889e+01
-3.268099999999999739e+01,2.487730000000000175e+01
-3.267099999999999937e+01,2.487770000000000081e+01
-3.266100000000000136e+01,2.487800000000000011e+01
-3.265100000000000335e+01,2.487829999999999941e+01
-3.264099999999999824e+01,2.487859999999999872e+01
-3.263100000000000023e+01,2.487900000000000134e+01
-3.262100000000000222e+01,2.487930000000000064e+01
-3.261099999999999710e+01,2.487959999999999994e+01
-3.260099999999999909e+01,2.487989999999999924e+01
-3.259100000000000108e+01,2.488029999999999831e+01
-3.258100000000000307e+01,2.488060000000000116e+01
-3.257099999999999795e+01,2.488090000000000046e+01
-3.256099999999999994e+01,2.488129999999999953e+01
-3.255100000000000193e+01,2.488159999999999883e+01
-3.254099999999999682e+01,2.488190000000000168e+01
-3.253099999999999881e+01,2.488220000000000098e+01
-3.252100000000000080e+01,2.488260000000000005e+01
-3.251100000000000279e+01,2.488289999999999935e+01
-3.250099999999999767e+01,2.488319999999999865e+01
-3.249099999999999966e+01,2.488360000000000127e+01
-3.248100000000000165e+01,2.488390000000000057e+01
-3.247099999999999653e+01,2.488419999999999987e+01
-3.246099999999999852e+01,2.488459999999999894e+01
-3.245100000000000051e+01,2.488489999999999824e+01
-3.244100000000000250e+01,2.488520000000000110e+01
-3.243099999999999739e+01,2.488560000000000016e+01
-3.242099999999999937e+01,2.488589999999999947e+01
-3.241100000000000136e+01,2.488629999999999853e+01
-3.240100000000000335e+01,2.488660000000000139e+01
-3.239099999999999824e+01,2.488690000000000069e+01
-3.238100000000000023e+01,2.488729999999999976e+01
-3.237100000000000222e+01,2.488759999999999906e+01
-3.236099999999999710e+01,2.488800000000000168e+01
-3.235099999999999909e+01,2.488830000000000098e+01
-3.234100000000000108e+01,2.488860000000000028e+01
-3.233100000000000307e+01,2.488899999999999935e+01
-3.232099999999999795e+01,2.488929999999999865e+01
-3.231099999999999994e+01,2.488970000000000127e+01
-3.230100000000000193e+01,2.489000000000000057e+01
-3.229099999999999682e+01,2.489039999999999964e+01
-3.228099999999999881e+01,2.489069999999999894e+01
-3.227100000000000080e+01,2.489110000000000156e+01
-3.226100000000000279e+01,2.489140000000000086e+01
-3.225099999999999767e+01,2.489179999999999993e+01
-3.224099999999999966e+01,2.489209999999999923e+01
-3.223100000000000165e+01,2.489249999999999829e+01
-3.222099999999999653e+01,2.489280000000000115e+01
-3.221099999999999852e+01,2.489320000000000022e+01
-3.220100000000000051e+01,2.489349999999999952e+01
-3.219100000000000250e+01,2.489389999999999858e+01
-3.218099999999999739e+01,2.489420000000000144e+01
-3.217099999999999937e+01,2.489460000000000051e+01
-3.216100000000000136e+01,2.489489999999999981e+01
-3.215100000000000335e+01,2.489529999999999887e+01
-3.214099999999999824e+01,2.489560000000000173e+01
-3.213100000000000023e+01,2.489600000000000080e+01
-3.212100000000000222e+01,2.489639999999999986e+01
-3.211099999999999710e+01,2.489669999999999916e+01
-3.210099999999999909e+01,2.489709999999999823e+01
-3.209100000000000108e+01,2.489740000000000109e+01
-3.208100000000000307e+01,2.489780000000000015e+01
-3.207099999999999795e+01,2.489809999999999945e+01
-3.206099999999999994e+01,2.489849999999999852e+01
-3.205100000000000193e+01,2.489890000000000114e+01
-3.204099999999999682e+01,2.489920000000000044e+01
-3.203099999999999881e+01,2.489959999999999951e+01
-3.202100000000000080e+01,2.489999999999999858e+01
-3.201100000000000279e+01,2.490030000000000143e+01
-3.200099999999999767e+01,2.490070000000000050e+01
-3.199099999999999966e+01,2.490109999999999957e+01
-3.198100000000000165e+01,2.490139999999999887e+01
-3.197100000000000009e+01,2.490180000000000149e+01
-3.196099999999999852e+01,2.490220000000000056e+01
-3.195100000000000051e+01,2.490249999999999986e+01
-3.194099999999999895e+01,2.490289999999999893e+01
-3.193100000000000094e+01,2.490330000000000155e+01
-3.192099999999999937e+01,2.490360000000000085e+01
-3.191100000000000136e+01,2.490399999999999991e+01
-3.190099999999999980e+01,2.490439999999999898e+01
-3.189099999999999824e+01,2.490469999999999828e+01
-3.188100000000000023e+01,2.490510000000000090e+01
-3.187099999999999866e+01,2.490549999999999997e+01
-3.186100000000000065e+01,2.490589999999999904e+01
-3.185099999999999909e+01,2.490619999999999834e+01
-3.184100000000000108e+01,2.490660000000000096e+01
-3.183099999999999952e+01,2.490700000000000003e+01
-3.182100000000000151e+01,2.490739999999999910e+01
-3.181099999999999994e+01,2.490780000000000172e+01
-3.180099999999999838e+01,2.490810000000000102e+01
-3.179100000000000037e+01,2.490850000000000009e+01
-3.178099999999999881e+01,2.490889999999999915e+01
-3.177100000000000080e+01,2.490930000000000177e+01
-3.176099999999999923e+01,2.490960000000000107e+01
-3.175100000000000122e+01,2.491000000000000014e+01
-3.174099999999999966e+01,2.491039999999999921e+01
-3.173100000000000165e+01,2.491079999999999828e+01
-3.172100000000000009e+01,2.491120000000000090e+01
-3.171099999999999852e+01,2.491159999999999997e+01
-3.170100000000000051e+01,2.491199999999999903e+01
-3.169099999999999895e+01,2.491229999999999833e+01
-3.168100000000000094e+01,2.491270000000000095e+01
-3.167099999999999937e+01,2.491310000000000002e+01
-3.166100000000000136e+01,2.491349999999999909e+01
-3.165099999999999980e+01,2.491390000000000171e+01
-3.164099999999999824e+01,2.491430000000000078e+01
-3.163100000000000023e+01,2.491469999999999985e+01
-3.162099999999999866e+01,2.491509999999999891e+01
-3.161100000000000065e+01,2.491540000000000177e+01
-3.160099999999999909e+01,2.491580000000000084e+01
-3.159100000000000108e+01,2.491619999999999990e+01
-3.158099999999999952e+01,2.491659999999999897e+01
-3.157100000000000151e+01,2.491700000000000159e+01
-3.156099999999999994e+01,2.491740000000000066e+01
-3.155099999999999838e+01,2.491779999999999973e+01
-3.154100000000000037e+01,2.491819999999999879e+01
-3.153099999999999881e+01,2.491860000000000142e+01
-3.152100000000000080e+01,2.491900000000000048e+01
-3.151099999999999923e+01,2.491939999999999955e+01
-3.150100000000000122e+01,2.491979999999999862e+01
-3.149099999999999966e+01,2.492020000000000124e+01
-3.148100000000000165e+01,2.492060000000000031e+01
-3.147100000000000009e+01,2.492099999999999937e+01
-3.146099999999999852e+01,2.492139999999999844e+01
-3.145100000000000051e+01,2.492180000000000106e+01
-3.144099999999999895e+01,2.492220000000000013e+01
-3.143100000000000094e+01,2.492259999999999920e+01
-3.142099999999999937e+01,2.492299999999999827e+01
-3.141100000000000136e+01,2.492340000000000089e+01
-3.140099999999999980e+01,2.492379999999999995e+01
-3.139099999999999824e+01,2.492419999999999902e+01
-3.138100000000000023e+01,2.492460000000000164e+01
-3.137099999999999866e+01,2.492500000000000071e+01
-3.136100000000000065e+01,2.492549999999999955e+01
-3.135099999999999909e+01,2.492589999999999861e+01
-3.134100000000000108e+01,2.492630000000000123e+01
-3.133099999999999952e+01,2.492670000000000030e+01
-3.132100000000000151e+01,2.492709999999999937e+01
-3.131099999999999994e+01,2.492749999999999844e+01
-3.130099999999999838e+01,2.492790000000000106e+01
-3.129100000000000037e+01,2.492830000000000013e+01
-3.128099999999999881e+01,2.492869999999999919e+01
-3.127100000000000080e+01,2.492920000000000158e+01
-3.126099999999999923e+01,2.492960000000000065e+01
-3.125100000000000122e+01,2.492999999999999972e+01
-3.124099999999999966e+01,2.493039999999999878e+01
-3.123100000000000165e+01,2.493080000000000140e+01
-3.122100000000000009e+01,2.493120000000000047e+01
-3.121099999999999852e+01,2.493169999999999931e+01
-3.120100000000000051e+01,2.493209999999999837e+01
-3.119099999999999895e+01,2.493250000000000099e+01
-3.118100000000000094e+01,2.493290000000000006e+01
-3.117099999999999937e+01,2.493329999999999913e+01
-3.116100000000000136e+01,2.493380000000000152e+01
-3.115099999999999980e+01,2.493420000000000059e+01
-3.114099999999999824e+01,2.493459999999999965e+01
-3.113100000000000023e+01,2.493499999999999872e+01
-3.112099999999999866e+01,2.493550000000000111e+01
-3.111100000000000065e+01,2.493590000000000018e+01
-3.110099999999999909e+01,2.493629999999999924e+01
-3.109100000000000108e+01,2.493680000000000163e+01
-3.108099999999999952e+01,2.493720000000000070e+01
-3.107100000000000151e+01,2.493759999999999977e+01
-3.106099999999999994e+01,2.493799999999999883e+01
-3.105099999999999838e+01,2.493850000000000122e+01
-3.104100000000000037e+01,2.493890000000000029e+01
-3.103099999999999881e+01,2.493929999999999936e+01
-3.102100000000000080e+01,2.493980000000000175e+01
-3.101099999999999923e+01,2.494020000000000081e+01
-3.100100000000000122e+01,2.494059999999999988e+01
-3.099099999999999966e+01,2.494109999999999872e+01
-3.098100000000000165e+01,2.494150000000000134e+01
-3.097100000000000009e+01,2.494190000000000040e+01
-3.096099999999999852e+01,2.494239999999999924e+01
-3.095100000000000051e+01,2.494279999999999831e+01
-3.094099999999999895e+01,2.494330000000000069e+01
-3.093100000000000094e+01,2.494369999999999976e+01
-3.092099999999999937e+01,2.494409999999999883e+01
-3.091100000000000136e+01,2.494460000000000122e+01
-3.090099999999999980e+01,2.494500000000000028e+01
-3.089099999999999824e+01,2.494549999999999912e+01
-3.088100000000000023e+01,2.494590000000000174e+01
-3.087099999999999866e+01,2.494630000000000081e+01
-3.086100000000000065e+01,2.494679999999999964e+01
-3.085099999999999909e+01,2.494719999999999871e+01
-3.084100000000000108e+01,2.494770000000000110e+01
-3.083099999999999952e+01,2.494810000000000016e+01
-3.082100000000000151e+01,2.494859999999999900e+01
-3.081099999999999994e+01,2.494900000000000162e+01
-3.080099999999999838e+01,2.494950000000000045e+01
-3.079100000000000037e+01,2.494989999999999952e+01
-3.078099999999999881e+01,2.495039999999999836e+01
-3.077100000000000080e+01,2.495080000000000098e+01
-3.076099999999999923e+01,2.495129999999999981e+01
-3.075100000000000122e+01,2.495169999999999888e+01
-3.074099999999999966e+01,2.495220000000000127e+01
-3.073100000000000165e+01,2.495260000000000034e+01
-3.072100000000000009e+01,2.495309999999999917e+01
-3.071099999999999852e+01,2.495349999999999824e+01
-3.070100000000000051e+01,2.495400000000000063e+01
-3.069099999999999895e+01,2.495439999999999969e+01
-3.068100000000000094e+01,2.495489999999999853e+01
-3.067099999999999937e+01,2.495540000000000092e+01
-3.066100000000000136e+01,2.495579999999999998e+01
-3.065099999999999980e+01,2.495629999999999882e+01
-3.064099999999999824e+01,2.495670000000000144e+01
-3.063100000000000023e+01,2.495720000000000027e+01
-3.062099999999999866e+01,2.495769999999999911e+01
-3.061100000000000065e+01,2.495810000000000173e+01
-3.060099999999999909e+01,2.495860000000000056e+01
-3.059100000000000108e+01,2.495909999999999940e+01
-3.058099999999999952e+01,2.495949999999999847e+01
-3.057100000000000151e+01,2.496000000000000085e+01
-3.056099999999999994e+01,2.496049999999999969e+01
-3.055099999999999838e+01,2.496089999999999876e+01
-3.054100000000000037e+01,2.496140000000000114e+01
-3.053099999999999881e+01,2.496189999999999998e+01
-3.052100000000000080e+01,2.496229999999999905e+01
-3.051099999999999923e+01,2.496280000000000143e+01
-3.050100000000000122e+01,2.496330000000000027e+01
-3.049099999999999966e+01,2.496369999999999933e+01
-3.048100000000000165e+01,2.496420000000000172e+01
-3.047100000000000009e+01,2.496470000000000056e+01
-3.046099999999999852e+01,2.496519999999999939e+01
-3.045100000000000051e+01,2.496559999999999846e+01
-3.044099999999999895e+01,2.496610000000000085e+01
-3.043100000000000094e+01,2.496659999999999968e+01
-3.042099999999999937e+01,2.496709999999999852e+01
-3.041100000000000136e+01,2.496750000000000114e+01
-3.040099999999999980e+01,2.496799999999999997e+01
-3.039099999999999824e+01,2.496849999999999881e+01
-3.038100000000000023e+01,2.496900000000000119e+01
-3.037099999999999866e+01,2.496950000000000003e+01
-3.036100000000000065e+01,2.496989999999999910e+01
-3.035099999999999909e+01,2.497040000000000148e+01
-3.034100000000000108e+01,2.497090000000000032e+01
-3.033099999999999952e+01,2.497139999999999915e+01
-3.032100000000000151e+01,2.497190000000000154e+01
-3.031099999999999994e+01,2.497230000000000061e+01
-3.030099999999999838e+01,2.497279999999999944e+01
-3.029100000000000037e+01,2.497329999999999828e+01
-3.028099999999999881e+01,2.497380000000000067e+01
-3.027100000000000080e+01,2.497429999999999950e+01
-3.026099999999999923e+01,2.497479999999999833e+01
-3.025100000000000122e+01,2.497530000000000072e+01
-3.024099999999999966e+01,2.497579999999999956e+01
-3.023100000000000165e+01,2.497629999999999839e+01
-3.022100000000000009e+01,2.497670000000000101e+01
-3.021099999999999852e+01,2.497719999999999985e+01
-3.020100000000000051e+01,2.497769999999999868e+01
-3.019099999999999895e+01,2.497820000000000107e+01
-3.018100000000000094e+01,2.497869999999999990e+01
-3.017099999999999937e+01,2.497919999999999874e+01
-3.016100000000000136e+01,2.497970000000000113e+01
-3.015099999999999980e+01,2.498019999999999996e+01
-3.014099999999999824e+01,2.498069999999999879e+01
-3.013100000000000023e+01,2.498120000000000118e+01
-3.012099999999999866e+01,2.498170000000000002e+01
-3.011100000000000065e+01,2.498219999999999885e+01
-3.010099999999999909e+01,2.498270000000000124e+01
-3.009100000000000108e+01,2.498320000000000007e+01
-3.008099999999999952e+01,2.498369999999999891e+01
-3.007100000000000151e+01,2.498420000000000130e+01
-3.006099999999999994e+01,2.498470000000000013e+01
-3.005099999999999838e+01,2.498519999999999897e+01
-3.004100000000000037e+01,2.498570000000000135e+01
-3.003099999999999881e+01,2.498620000000000019e+01
-3.002100000000000080e+01,2.498669999999999902e+01
-3.001099999999999923e+01,2.498720000000000141e+01
-3.000100000000000122e+01,2.498780000000000001e+01
-2.999099999999999966e+01,2.498829999999999885e+01
-2.998100000000000165e+01,2.498880000000000123e+01
-2.997100000000000009e+01,2.498930000000000007e+01
-2.996099999999999852e+01,2.498979999999999890e+01
-2.995100000000000051e+01,2.499030000000000129e+01
-2.994099999999999895e+01,2.499080000000000013e+01
-2.993100000000000094e+01,2.499129999999999896e+01
-2.992099999999999937e+01,2.499190000000000111e+01
-2.991100000000000136e+01,2.499239999999999995e+01
-2.990099999999999980e+01,2.499289999999999878e+01
-2.989099999999999824e+01,2.499340000000000117e+01
-2.988100000000000023e+01,2.499390000000000001e+01
-2.987099999999999866e+01,2.499439999999999884e+01
-2.986100000000000065e+01,2.499500000000000099e+01
-2.985099999999999909e+01,2.499549999999999983e+01
-2.984100000000000108e+01,2.499599999999999866e+01
-2.983099999999999952e+01,2.499650000000000105e+01
-2.982100000000000151e+01,2.499699999999999989e+01
-2.981099999999999994e+01,2.499759999999999849e+01
-2.980099999999999838e+01,2.499810000000000088e+01
-2.979100000000000037e+01,2.499859999999999971e+01
-2.978099999999999881e+01,2.499909999999999854e+01
-2.977100000000000080e+01,2.499970000000000070e+01
-2.976099999999999923e+01,2.500019999999999953e+01
-2.975100000000000122e+01,2.500069999999999837e+01
-2.974099999999999966e+01,2.500120000000000076e+01
-2.973100000000000165e+01,2.500179999999999936e+01
-2.972100000000000009e+01,2.500230000000000175e+01
-2.971099999999999852e+01,2.500280000000000058e+01
-2.970100000000000051e+01,2.500339999999999918e+01
-2.969099999999999895e+01,2.500390000000000157e+01
-2.968100000000000094e+01,2.500440000000000040e+01
-2.967099999999999937e+01,2.500499999999999901e+01
-2.966100000000000136e+01,2.500550000000000139e+01
-2.965099999999999980e+01,2.500600000000000023e+01
-2.964099999999999824e+01,2.500659999999999883e+01
-2.963100000000000023e+01,2.500710000000000122e+01
-2.962099999999999866e+01,2.500769999999999982e+01
-2.961100000000000065e+01,2.500819999999999865e+01
-2.960099999999999909e+01,2.500870000000000104e+01
-2.959100000000000108e+01,2.500929999999999964e+01
-2.958099999999999952e+01,2.500979999999999848e+01
-2.957100000000000151e+01,2.501040000000000063e+01
-2.956099999999999994e+01,2.501089999999999947e+01
-2.955099999999999838e+01,2.501139999999999830e+01
-2.954100000000000037e+01,2.501200000000000045e+01
-2.953099999999999881e+01,2.501249999999999929e+01
-2.952100000000000080e+01,2.501310000000000144e+01
-2.951099999999999923e+01,2.501360000000000028e+01
-2.950100000000000122e+01,2.501419999999999888e+01
-2.949099999999999966e+01,2.501470000000000127e+01
-2.948100000000000165e+01,2.501529999999999987e+01
-2.947100000000000009e+01,2.501579999999999870e+01
-2.946099999999999852e+01,2.501640000000000086e+01
-2.945100000000000051e+01,2.501689999999999969e+01
-2.944099999999999895e+01,2.501749999999999829e+01
-2.943100000000000094e+01,2.501800000000000068e+01
-2.942099999999999937e+01,2.501859999999999928e+01
-2.941100000000000136e+01,2.501910000000000167e+01
-2.940099999999999980e+01,2.501970000000000027e+01
-2.939099999999999824e+01,2.502019999999999911e+01
-2.938100000000000023e+01,2.502080000000000126e+01
-2.937099999999999866e+01,2.502139999999999986e+01
-2.936100000000000065e+01,2.502189999999999870e+01
-2.935099999999999909e+01,2.502250000000000085e+01
-2.934100000000000108e+01,2.502299999999999969e+01
-2.933099999999999952e+01,2.502359999999999829e+01
-2.932100000000000151e+01,2.502420000000000044e+01
-2.931099999999999994e+01,2.502469999999999928e+01
-2.930099999999999838e+01,2.502530000000000143e+01
-2.929100000000000037e+01,2.502590000000000003e+01
-2.928099999999999881e+01,2.502639999999999887e+01
-2.927100000000000080e+01,2.502700000000000102e+01
-2.926099999999999923e+01,2.502749999999999986e+01
-2.925100000000000122e+01,2.502809999999999846e+01
-2.924099999999999966e+01,2.502870000000000061e+01
-2.923100000000000165e+01,2.502929999999999922e+01
-2.922100000000000009e+01,2.502980000000000160e+01
-2.921099999999999852e+01,2.503040000000000020e+01
-2.920100000000000051e+01,2.503099999999999881e+01
-2.919099999999999895e+01,2.503150000000000119e+01
-2.918100000000000094e+01,2.503209999999999980e+01
-2.917099999999999937e+01,2.503269999999999840e+01
-2.916100000000000136e+01,2.503330000000000055e+01
-2.915099999999999980e+01,2.503379999999999939e+01
-2.914099999999999824e+01,2.503440000000000154e+01
-2.913100000000000023e+01,2.503500000000000014e+01
-2.912099999999999866e+01,2.503559999999999874e+01
-2.911100000000000065e+01,2.503610000000000113e+01
-2.910099999999999909e+01,2.503669999999999973e+01
-2.909100000000000108e+01,2.503729999999999833e+01
-2.908099999999999952e+01,2.503790000000000049e+01
-2.907100000000000151e+01,2.503849999999999909e+01
-2.906099999999999994e+01,2.503900000000000148e+01
-2.905099999999999838e+01,2.503960000000000008e+01
-2.904100000000000037e+01,2.504019999999999868e+01
-2.903099999999999881e+01,2.504080000000000084e+01
-2.902100000000000080e+01,2.504139999999999944e+01
-2.901099999999999923e+01,2.504200000000000159e+01
-2.900100000000000122e+01,2.504260000000000019e+01
-2.899099999999999966e+01,2.504319999999999879e+01
-2.898100000000000165e+01,2.504370000000000118e+01
-2.897100000000000009e+01,2.504429999999999978e+01
-2.896099999999999852e+01,2.504489999999999839e+01
-2.895100000000000051e+01,2.504550000000000054e+01
-2.894099999999999895e+01,2.504609999999999914e+01
-2.893100000000000094e+01,2.504670000000000130e+01
-2.892099999999999937e+01,2.504729999999999990e+01
-2.891100000000000136e+01,2.504789999999999850e+01
-2.890099999999999980e+01,2.504850000000000065e+01
-2.889099999999999824e+01,2.504909999999999926e+01
-2.888100000000000023e+01,2.504970000000000141e+01
-2.887099999999999866e+01,2.505030000000000001e+01
-2.886100000000000065e+01,2.505089999999999861e+01
-2.885099999999999909e+01,2.505150000000000077e+01
-2.884100000000000108e+01,2.505209999999999937e+01
-2.883099999999999952e+01,2.505270000000000152e+01
-2.882100000000000151e+01,2.505330000000000013e+01
-2.881099999999999994e+01,2.505389999999999873e+01
-2.880099999999999838e+01,2.505450000000000088e+01
-2.879100000000000037e+01,2.505509999999999948e+01
-2.878099999999999881e+01,2.505570000000000164e+01
-2.877100000000000080e+01,2.505630000000000024e+01
-2.876099999999999923e+01,2.505689999999999884e+01
-2.875100000000000122e+01,2.505750000000000099e+01
-2.874099999999999966e+01,2.505809999999999960e+01
-2.873100000000000165e+01,2.505870000000000175e+01
-2.872100000000000009e+01,2.505940000000000012e+01
-2.871099999999999852e+01,2.505999999999999872e+01
-2.870100000000000051e+01,2.506060000000000088e+01
-2.869099999999999895e+01,2.506119999999999948e+01
-2.868100000000000094e+01,2.506180000000000163e+01
-2.867099999999999937e+01,2.506240000000000023e+01
-2.866100000000000136e+01,2.506299999999999883e+01
-2.865099999999999980e+01,2.506360000000000099e+01
-2.864099999999999824e+01,2.506429999999999936e+01
-2.863100000000000023e+01,2.506490000000000151e+01
-2.862099999999999866e+01,2.506550000000000011e+01
-2.861100000000000065e+01,2.506609999999999872e+01
-2.860099999999999909e+01,2.506670000000000087e+01
-2.859100000000000108e+01,2.506739999999999924e+01
-2.858099999999999952e+01,2.506800000000000139e+01
-2.857100000000000151e+01,2.506859999999999999e+01
-2.856099999999999994e+01,2.506919999999999860e+01
-2.855099999999999838e+01,2.506990000000000052e+01
-2.854100000000000037e+01,2.507049999999999912e+01
-2.853099999999999881e+01,2.507110000000000127e+01
-2.852100000000000080e+01,2.507169999999999987e+01
-2.851099999999999923e+01,2.507239999999999824e+01
-2.850100000000000122e+01,2.507300000000000040e+01
-2.849099999999999966e+01,2.507359999999999900e+01
-2.848100000000000165e+01,2.507430000000000092e+01
-2.847100000000000009e+01,2.507489999999999952e+01
-2.846099999999999852e+01,2.507550000000000168e+01
-2.845100000000000051e+01,2.507620000000000005e+01
-2.844099999999999895e+01,2.507679999999999865e+01
-2.843100000000000094e+01,2.507740000000000080e+01
-2.842099999999999937e+01,2.507809999999999917e+01
-2.841100000000000136e+01,2.507870000000000132e+01
-2.840099999999999980e+01,2.507929999999999993e+01
-2.839099999999999824e+01,2.507999999999999829e+01
-2.838100000000000023e+01,2.508060000000000045e+01
-2.837099999999999866e+01,2.508129999999999882e+01
-2.836100000000000065e+01,2.508190000000000097e+01
-2.835099999999999909e+01,2.508249999999999957e+01
-2.834100000000000108e+01,2.508320000000000149e+01
-2.833099999999999952e+01,2.508380000000000010e+01
-2.832100000000000151e+01,2.508449999999999847e+01
-2.831099999999999994e+01,2.508510000000000062e+01
-2.830099999999999838e+01,2.508579999999999899e+01
-2.829100000000000037e+01,2.508640000000000114e+01
-2.828099999999999881e+01,2.508709999999999951e+01
-2.827100000000000080e+01,2.508770000000000167e+01
-2.826099999999999923e+01,2.508840000000000003e+01
-2.825100000000000122e+01,2.508899999999999864e+01
-2.824099999999999966e+01,2.508970000000000056e+01
-2.823100000000000165e+01,2.509029999999999916e+01
-2.822100000000000009e+01,2.509100000000000108e+01
-2.821099999999999852e+01,2.509159999999999968e+01
-2.820100000000000051e+01,2.509230000000000160e+01
-2.819099999999999895e+01,2.509290000000000020e+01
-2.818100000000000094e+01,2.509359999999999857e+01
-2.817099999999999937e+01,2.509430000000000049e+01
-2.816100000000000136e+01,2.509489999999999910e+01
-2.815099999999999980e+01,2.509560000000000102e+01
-2.814099999999999824e+01,2.509619999999999962e+01
-2.813100000000000023e+01,2.509690000000000154e+01
-2.812099999999999866e+01,2.509759999999999991e+01
-2.811100000000000065e+01,2.509819999999999851e+01
-2.810099999999999909e+01,2.509890000000000043e+01
-2.809100000000000108e+01,2.509959999999999880e+01
-2.808099999999999952e+01,2.510020000000000095e+01
-2.807100000000000151e+01,2.510089999999999932e+01
-2.806099999999999994e+01,2.510160000000000124e+01
-2.805099999999999838e+01,2.510219999999999985e+01
-2.804100000000000037e+01,2.510290000000000177e+01
-2.803099999999999881e+01,2.510360000000000014e+01
-2.802100000000000080e+01,2.510419999999999874e+01
-2.801099999999999923e+01,2.510490000000000066e+01
-2.800100000000000122e+01,2.510559999999999903e+01
-2.799099999999999966e+01,2.510630000000000095e+01
-2.798100000000000165e+01,2.510689999999999955e+01
-2.797100000000000009e+01,2.510760000000000147e+01
-2.796099999999999852e+01,2.510829999999999984e+01
-2.795100000000000051e+01,2.510900000000000176e+01
-2.794099999999999895e+01,2.510960000000000036e+01
-2.793100000000000094e+01,2.511029999999999873e+01
-2.792099999999999937e+01,2.511100000000000065e+01
-2.791100000000000136e+01,2.511169999999999902e+01
-2.790099999999999980e+01,2.511240000000000094e+01
-2.789099999999999824e+01,2.511309999999999931e+01
-2.788100000000000023e+01,2.511370000000000147e+01
-2.787099999999999866e+01,2.511439999999999984e+01
-2.786100000000000065e+01,2.511510000000000176e+01
-2.785099999999999909e+01,2.511580000000000013e+01
-2.784100000000000108e+01,2.511649999999999849e+01
-2.783099999999999952e+01,2.511720000000000041e+01
-2.782100000000000151e+01,2.511789999999999878e+01
-2.781099999999999994e+01,2.511860000000000070e+01
-2.780099999999999838e+01,2.511929999999999907e+01
-2.779100000000000037e+01,2.511990000000000123e+01
-2.778099999999999881e+01,2.512059999999999960e+01
-2.777100000000000080e+01,2.512130000000000152e+01
-2.776099999999999923e+01,2.512199999999999989e+01
-2.775100000000000122e+01,2.512269999999999825e+01
-2.774099999999999966e+01,2.512340000000000018e+01
-2.773100000000000165e+01,2.512409999999999854e+01
-2.772100000000000009e+01,2.512480000000000047e+01
-2.771099999999999852e+01,2.512549999999999883e+01
-2.770100000000000051e+01,2.512620000000000076e+01
-2.769099999999999895e+01,2.512689999999999912e+01
-2.768100000000000094e+01,2.512760000000000105e+01
-2.767099999999999937e+01,2.512829999999999941e+01
-2.766100000000000136e+01,2.512900000000000134e+01
-2.765099999999999980e+01,2.512979999999999947e+01
-2.764099999999999824e+01,2.513050000000000139e+01
-2.763100000000000023e+01,2.513119999999999976e+01
-2.762099999999999866e+01,2.513190000000000168e+01
-2.761100000000000065e+01,2.513260000000000005e+01
-2.760099999999999909e+01,2.513329999999999842e+01
-2.759100000000000108e+01,2.513400000000000034e+01
-2.758099999999999952e+01,2.513469999999999871e+01
-2.757100000000000151e+01,2.513540000000000063e+01
-2.756099999999999994e+01,2.513619999999999877e+01
-2.755099999999999838e+01,2.513690000000000069e+01
-2.754100000000000037e+01,2.513759999999999906e+01
-2.753099999999999881e+01,2.513830000000000098e+01
-2.752100000000000080e+01,2.513899999999999935e+01
-2.751099999999999923e+01,2.513970000000000127e+01
-2.750100000000000122e+01,2.514049999999999940e+01
-2.749099999999999966e+01,2.514120000000000132e+01
-2.748100000000000165e+01,2.514189999999999969e+01
-2.747100000000000009e+01,2.514260000000000161e+01
-2.746099999999999852e+01,2.514339999999999975e+01
-2.745100000000000051e+01,2.514410000000000167e+01
-2.744099999999999895e+01,2.514480000000000004e+01
-2.743100000000000094e+01,2.514549999999999841e+01
-2.742099999999999937e+01,2.514630000000000010e+01
-2.741100000000000136e+01,2.514699999999999847e+01
-2.740099999999999980e+01,2.514770000000000039e+01
-2.739099999999999824e+01,2.514849999999999852e+01
-2.738100000000000023e+01,2.514920000000000044e+01
-2.737099999999999866e+01,2.514989999999999881e+01
-2.736100000000000065e+01,2.515070000000000050e+01
-2.735099999999999909e+01,2.515139999999999887e+01
-2.734100000000000108e+01,2.515220000000000056e+01
-2.733099999999999952e+01,2.515289999999999893e+01
-2.732100000000000151e+01,2.515360000000000085e+01
-2.731099999999999994e+01,2.515439999999999898e+01
-2.730099999999999838e+01,2.515510000000000090e+01
-2.729100000000000037e+01,2.515589999999999904e+01
-2.728099999999999881e+01,2.515660000000000096e+01
-2.727100000000000080e+01,2.515729999999999933e+01
-2.726099999999999923e+01,2.515810000000000102e+01
-2.725100000000000122e+01,2.515879999999999939e+01
-2.724099999999999966e+01,2.515960000000000107e+01
-2.723100000000000165e+01,2.516029999999999944e+01
-2.722100000000000009e+01,2.516110000000000113e+01
-2.721099999999999852e+01,2.516179999999999950e+01
-2.720100000000000051e+01,2.516260000000000119e+01
-2.719099999999999895e+01,2.516329999999999956e+01
-2.718100000000000094e+01,2.516410000000000124e+01
-2.717099999999999937e+01,2.516489999999999938e+01
-2.716100000000000136e+01,2.516560000000000130e+01
-2.715099999999999980e+01,2.516639999999999944e+01
-2.714099999999999824e+01,2.516710000000000136e+01
-2.713100000000000023e+01,2.516789999999999949e+01
-2.712099999999999866e+01,2.516870000000000118e+01
-2.711100000000000065e+01,2.516939999999999955e+01
-2.710099999999999909e+01,2.517020000000000124e+01
-2.709100000000000108e+01,2.517089999999999961e+01
-2.708099999999999952e+01,2.517170000000000130e+01
-2.707100000000000151e+01,2.517249999999999943e+01
-2.706099999999999994e+01,2.517330000000000112e+01
-2.705099999999999838e+01,2.517399999999999949e+01
-2.704100000000000037e+01,2.517480000000000118e+01
-2.703099999999999881e+01,2.517559999999999931e+01
-2.702100000000000080e+01,2.517630000000000123e+01
-2.701099999999999923e+01,2.517709999999999937e+01
-2.700100000000000122e+01,2.517790000000000106e+01
-2.699099999999999966e+01,2.517869999999999919e+01
-2.698100000000000165e+01,2.517940000000000111e+01
-2.697100000000000009e+01,2.518019999999999925e+01
-2.696099999999999852e+01,2.518100000000000094e+01
-2.695100000000000051e+01,2.518179999999999907e+01
-2.694099999999999895e+01,2.518260000000000076e+01
-2.693100000000000094e+01,2.518329999999999913e+01
-2.692099999999999937e+01,2.518410000000000082e+01
-2.691100000000000136e+01,2.518489999999999895e+01
-2.690099999999999980e+01,2.518570000000000064e+01
-2.689099999999999824e+01,2.518649999999999878e+01
-2.688100000000000023e+01,2.518730000000000047e+01
-2.687099999999999866e+01,2.518809999999999860e+01
-2.686100000000000065e+01,2.518890000000000029e+01
-2.685099999999999909e+01,2.518969999999999843e+01
-2.684100000000000108e+01,2.519050000000000011e+01
-2.683099999999999952e+01,2.519119999999999848e+01
-2.682100000000000151e+01,2.519200000000000017e+01
-2.681099999999999994e+01,2.519279999999999831e+01
-2.680099999999999838e+01,2.519359999999999999e+01
-2.679100000000000037e+01,2.519440000000000168e+01
-2.678099999999999881e+01,2.519519999999999982e+01
-2.677100000000000080e+01,2.519600000000000151e+01
-2.676099999999999923e+01,2.519689999999999941e+01
-2.675100000000000122e+01,2.519770000000000110e+01
-2.674099999999999966e+01,2.519849999999999923e+01
-2.673100000000000165e+01,2.519930000000000092e+01
-2.672100000000000009e+01,2.520009999999999906e+01
-2.671099999999999852e+01,2.520090000000000074e+01
-2.670100000000000051e+01,2.520169999999999888e+01
-2.669099999999999895e+01,2.520250000000000057e+01
-2.668100000000000094e+01,2.520329999999999870e+01
-2.667099999999999937e+01,2.520410000000000039e+01
-2.666100000000000136e+01,2.520499999999999829e+01
-2.665099999999999980e+01,2.520579999999999998e+01
-2.664099999999999824e+01,2.520660000000000167e+01
-2.663100000000000023e+01,2.520739999999999981e+01
-2.662099999999999866e+01,2.520820000000000149e+01
-2.661100000000000065e+01,2.520909999999999940e+01
-2.660099999999999909e+01,2.520990000000000109e+01
-2.659100000000000108e+01,2.521069999999999922e+01
-2.658099999999999952e+01,2.521150000000000091e+01
-2.657100000000000151e+01,2.521239999999999881e+01
-2.656099999999999994e+01,2.521320000000000050e+01
-2.655099999999999838e+01,2.521399999999999864e+01
-2.654100000000000037e+01,2.521490000000000009e+01
-2.653099999999999881e+01,2.521569999999999823e+01
-2.652100000000000080e+01,2.521649999999999991e+01
-2.651099999999999923e+01,2.521740000000000137e+01
-2.650100000000000122e+01,2.521819999999999951e+01
-2.649099999999999966e+01,2.521910000000000096e+01
-2.648100000000000165e+01,2.521989999999999910e+01
-2.647100000000000009e+01,2.522070000000000078e+01
-2.646099999999999852e+01,2.522159999999999869e+01
-2.645100000000000051e+01,2.522240000000000038e+01
-2.644099999999999895e+01,2.522329999999999828e+01
-2.643100000000000094e+01,2.522409999999999997e+01
-2.642099999999999937e+01,2.522500000000000142e+01
-2.641100000000000136e+01,2.522579999999999956e+01
-2.640099999999999980e+01,2.522670000000000101e+01
-2.639099999999999824e+01,2.522749999999999915e+01
-2.638100000000000023e+01,2.522840000000000060e+01
-2.637099999999999866e+01,2.522919999999999874e+01
-2.636100000000000065e+01,2.523010000000000019e+01
-2.635099999999999909e+01,2.523100000000000165e+01
-2.634100000000000108e+01,2.523179999999999978e+01
-2.633099999999999952e+01,2.523270000000000124e+01
-2.632100000000000151e+01,2.523349999999999937e+01
-2.631099999999999994e+01,2.523440000000000083e+01
-2.630099999999999838e+01,2.523529999999999873e+01
-2.629100000000000037e+01,2.523610000000000042e+01
-2.628099999999999881e+01,2.523699999999999832e+01
-2.627100000000000080e+01,2.523789999999999978e+01
-2.626099999999999923e+01,2.523880000000000123e+01
-2.625100000000000122e+01,2.523959999999999937e+01
-2.624099999999999966e+01,2.524050000000000082e+01
-2.623100000000000165e+01,2.524139999999999873e+01
-2.622100000000000009e+01,2.524230000000000018e+01
-2.621099999999999852e+01,2.524309999999999832e+01
-2.620100000000000051e+01,2.524399999999999977e+01
-2.619099999999999895e+01,2.524490000000000123e+01
-2.618100000000000094e+01,2.524579999999999913e+01
-2.617099999999999937e+01,2.524670000000000059e+01
-2.616100000000000136e+01,2.524759999999999849e+01
-2.615099999999999980e+01,2.524849999999999994e+01
-2.614099999999999824e+01,2.524940000000000140e+01
-2.613100000000000023e+01,2.525019999999999953e+01
-2.612099999999999866e+01,2.525110000000000099e+01
-2.611100000000000065e+01,2.525199999999999889e+01
-2.610099999999999909e+01,2.525290000000000035e+01
-2.609100000000000108e+01,2.525379999999999825e+01
-2.608099999999999952e+01,2.525469999999999970e+01
-2.607100000000000151e+01,2.525560000000000116e+01
-2.606099999999999994e+01,2.525649999999999906e+01
-2.605099999999999838e+01,2.525740000000000052e+01
-2.604100000000000037e+01,2.525840000000000174e+01
-2.603099999999999881e+01,2.525929999999999964e+01
-2.602100000000000080e+01,2.526020000000000110e+01
-2.601099999999999923e+01,2.526109999999999900e+01
-2.600100000000000122e+01,2.526200000000000045e+01
-2.599099999999999966e+01,2.526289999999999836e+01
-2.598100000000000165e+01,2.526379999999999981e+01
-2.597100000000000009e+01,2.526480000000000103e+01
-2.596099999999999852e+01,2.526569999999999894e+01
-2.595100000000000051e+01,2.526660000000000039e+01
-2.594099999999999895e+01,2.526749999999999829e+01
-2.593100000000000094e+01,2.526849999999999952e+01
-2.592099999999999937e+01,2.526940000000000097e+01
-2.591100000000000136e+01,2.527029999999999887e+01
-2.590099999999999980e+01,2.527120000000000033e+01
-2.589099999999999824e+01,2.527220000000000155e+01
-2.588100000000000023e+01,2.527309999999999945e+01
-2.587099999999999866e+01,2.527400000000000091e+01
-2.586100000000000065e+01,2.527499999999999858e+01
-2.585099999999999909e+01,2.527590000000000003e+01
-2.584100000000000108e+01,2.527690000000000126e+01
-2.583099999999999952e+01,2.527779999999999916e+01
-2.582100000000000151e+01,2.527880000000000038e+01
-2.581099999999999994e+01,2.527969999999999828e+01
-2.580099999999999838e+01,2.528069999999999951e+01
-2.579100000000000037e+01,2.528160000000000096e+01
-2.578099999999999881e+01,2.528259999999999863e+01
-2.577100000000000080e+01,2.528350000000000009e+01
-2.576099999999999923e+01,2.528450000000000131e+01
-2.575100000000000122e+01,2.528539999999999921e+01
-2.574099999999999966e+01,2.528640000000000043e+01
-2.573100000000000165e+01,2.528740000000000165e+01
-2.572100000000000009e+01,2.528829999999999956e+01
-2.571099999999999852e+01,2.528930000000000078e+01
-2.570100000000000051e+01,2.529029999999999845e+01
-2.569099999999999895e+01,2.529119999999999990e+01
-2.568100000000000094e+01,2.529220000000000113e+01
-2.567099999999999937e+01,2.529319999999999879e+01
-2.566100000000000136e+01,2.529410000000000025e+01
-2.565099999999999980e+01,2.529510000000000147e+01
-2.564099999999999824e+01,2.529609999999999914e+01
-2.563100000000000023e+01,2.529710000000000036e+01
-2.562099999999999866e+01,2.529810000000000159e+01
-2.561100000000000065e+01,2.529909999999999926e+01
-2.560099999999999909e+01,2.530000000000000071e+01
-2.559100000000000108e+01,2.530099999999999838e+01
-2.558099999999999952e+01,2.530199999999999960e+01
-2.557100000000000151e+01,2.530300000000000082e+01
-2.556099999999999994e+01,2.530399999999999849e+01
-2.555099999999999838e+01,2.530499999999999972e+01
-2.554100000000000037e+01,2.530600000000000094e+01
-2.553099999999999881e+01,2.530699999999999861e+01
-2.552100000000000080e+01,2.530799999999999983e+01
-2.551099999999999923e+01,2.530900000000000105e+01
-2.550100000000000122e+01,2.530999999999999872e+01
-2.549099999999999966e+01,2.531099999999999994e+01
-2.548100000000000165e+01,2.531210000000000093e+01
-2.547100000000000009e+01,2.531309999999999860e+01
-2.546099999999999852e+01,2.531409999999999982e+01
-2.545100000000000051e+01,2.531510000000000105e+01
-2.544099999999999895e+01,2.531609999999999872e+01
-2.543100000000000094e+01,2.531709999999999994e+01
-2.542099999999999937e+01,2.531820000000000093e+01
-2.541100000000000136e+01,2.531919999999999860e+01
-2.540099999999999980e+01,2.532019999999999982e+01
-2.539099999999999824e+01,2.532130000000000081e+01
-2.538100000000000023e+01,2.532229999999999848e+01
-2.537099999999999866e+01,2.532329999999999970e+01
-2.536100000000000065e+01,2.532440000000000069e+01
-2.535099999999999909e+01,2.532539999999999836e+01
-2.534100000000000108e+01,2.532649999999999935e+01
-2.533099999999999952e+01,2.532750000000000057e+01
-2.532100000000000151e+01,2.532849999999999824e+01
-2.531099999999999994e+01,2.532959999999999923e+01
-2.530099999999999838e+01,2.533060000000000045e+01
-2.529100000000000037e+01,2.533170000000000144e+01
-2.528099999999999881e+01,2.533279999999999887e+01
-2.527100000000000080e+01,2.533380000000000010e+01
-2.526099999999999923e+01,2.533490000000000109e+01
-2.525100000000000122e+01,2.533589999999999876e+01
-2.524099999999999966e+01,2.533699999999999974e+01
-2.523100000000000165e+01,2.533810000000000073e+01
-2.522100000000000009e+01,2.533909999999999840e+01
-2.521099999999999852e+01,2.534019999999999939e+01
-2.520100000000000051e+01,2.534130000000000038e+01
-2.519099999999999895e+01,2.534240000000000137e+01
-2.518100000000000094e+01,2.534339999999999904e+01
-2.517099999999999937e+01,2.534450000000000003e+01
-2.516100000000000136e+01,2.534560000000000102e+01
-2.515099999999999980e+01,2.534669999999999845e+01
-2.514099999999999824e+01,2.534779999999999944e+01
-2.513100000000000023e+01,2.534890000000000043e+01
-2.512099999999999866e+01,2.535000000000000142e+01
-2.511100000000000065e+01,2.535109999999999886e+01
-2.510099999999999909e+01,2.535219999999999985e+01
-2.509100000000000108e+01,2.535330000000000084e+01
-2.508099999999999952e+01,2.535439999999999827e+01
-2.507100000000000151e+01,2.535549999999999926e+01
-2.506099999999999994e+01,2.535660000000000025e+01
-2.505099999999999838e+01,2.535770000000000124e+01
-2.504100000000000037e+01,2.535879999999999868e+01
-2.503099999999999881e+01,2.535989999999999966e+01
-2.502100000000000080e+01,2.536110000000000042e+01
-2.501099999999999923e+01,2.536220000000000141e+01
-2.500100000000000122e+01,2.536329999999999885e+01
-2.499099999999999966e+01,2.536439999999999984e+01
-2.498100000000000165e+01,2.536560000000000059e+01
-2.497100000000000009e+01,2.536670000000000158e+01
-2.496099999999999852e+01,2.536779999999999902e+01
-2.495100000000000051e+01,2.536899999999999977e+01
-2.494099999999999895e+01,2.537010000000000076e+01
-2.493100000000000094e+01,2.537120000000000175e+01
-2.492099999999999937e+01,2.537239999999999895e+01
-2.491100000000000136e+01,2.537349999999999994e+01
-2.490099999999999980e+01,2.537470000000000070e+01
-2.489099999999999824e+01,2.537580000000000169e+01
-2.488100000000000023e+01,2.537699999999999889e+01
-2.487099999999999866e+01,2.537809999999999988e+01
-2.486100000000000065e+01,2.537930000000000064e+01
-2.485099999999999909e+01,2.538050000000000139e+01
-2.484100000000000108e+01,2.538159999999999883e+01
-2.483099999999999952e+01,2.538279999999999959e+01
-2.482100000000000151e+01,2.538400000000000034e+01
-2.481099999999999994e+01,2.538520000000000110e+01
-2.480099999999999838e+01,2.538629999999999853e+01
-2.479100000000000037e+01,2.538749999999999929e+01
-2.478099999999999881e+01,2.538870000000000005e+01
-2.477100000000000080e+01,2.538990000000000080e+01
-2.476099999999999923e+01,2.539110000000000156e+01
-2.475100000000000122e+01,2.539229999999999876e+01
-2.474099999999999966e+01,2.539349999999999952e+01
-2.473100000000000165e+01,2.539470000000000027e+01
-2.472100000000000009e+01,2.539590000000000103e+01
-2.471099999999999852e+01,2.539709999999999823e+01
-2.470100000000000051e+01,2.539829999999999899e+01
-2.469099999999999895e+01,2.539949999999999974e+01
-2.468100000000000094e+01,2.540070000000000050e+01
-2.467099999999999937e+01,2.540190000000000126e+01
-2.466100000000000136e+01,2.540309999999999846e+01
-2.465099999999999980e+01,2.540429999999999922e+01
-2.464099999999999824e+01,2.540559999999999974e+01
-2.463100000000000023e+01,2.540680000000000049e+01
-2.462099999999999866e+01,2.540800000000000125e+01
-2.461100000000000065e+01,2.540919999999999845e+01
-2.460099999999999909e+01,2.541049999999999898e+01
-2.459100000000000108e+01,2.541169999999999973e+01
-2.458099999999999952e+01,2.541300000000000026e+01
-2.457100000000000151e+01,2.541420000000000101e+01
-2.456099999999999994e+01,2.541540000000000177e+01
-2.455099999999999838e+01,2.541669999999999874e+01
-2.454100000000000037e+01,2.541799999999999926e+01
-2.453099999999999881e+01,2.541920000000000002e+01
-2.452100000000000080e+01,2.542050000000000054e+01
-2.451099999999999923e+01,2.542170000000000130e+01
-2.450100000000000122e+01,2.542299999999999827e+01
-2.449099999999999966e+01,2.542429999999999879e+01
-2.448100000000000165e+01,2.542549999999999955e+01
-2.447100000000000009e+01,2.542680000000000007e+01
-2.446099999999999852e+01,2.542810000000000059e+01
-2.445100000000000051e+01,2.542940000000000111e+01
-2.444099999999999895e+01,2.543059999999999832e+01
-2.443100000000000094e+01,2.543189999999999884e+01
-2.442099999999999937e+01,2.543319999999999936e+01
-2.441100000000000136e+01,2.543449999999999989e+01
-2.440099999999999980e+01,2.543580000000000041e+01
-2.439099999999999824e+01,2.543710000000000093e+01
-2.438100000000000023e+01,2.543840000000000146e+01
-2.437099999999999866e+01,2.543969999999999843e+01
-2.436100000000000065e+01,2.544099999999999895e+01
-2.435099999999999909e+01,2.544229999999999947e+01
-2.434100000000000108e+01,2.544369999999999976e+01
-2.433099999999999952e+01,2.544500000000000028e+01
-2.432100000000000151e+01,2.544630000000000081e+01
-2.431099999999999994e+01,2.544760000000000133e+01
-2.430099999999999838e+01,2.544900000000000162e+01
-2.429100000000000037e+01,2.545029999999999859e+01
-2.428099999999999881e+01,2.545159999999999911e+01
-2.427100000000000080e+01,2.545299999999999940e+01
-2.426099999999999923e+01,2.545429999999999993e+01
-2.425100000000000122e+01,2.545570000000000022e+01
-2.424099999999999966e+01,2.545700000000000074e+01
-2.423100000000000165e+01,2.545840000000000103e+01
-2.422100000000000009e+01,2.545970000000000155e+01
-2.421099999999999852e+01,2.546109999999999829e+01
-2.420100000000000051e+01,2.546239999999999881e+01
-2.419099999999999895e+01,2.546379999999999910e+01
-2.418100000000000094e+01,2.546519999999999939e+01
-2.417099999999999937e+01,2.546649999999999991e+01
-2.416100000000000136e+01,2.546790000000000020e+01
-2.415099999999999980e+01,2.546930000000000049e+01
-2.414099999999999824e+01,2.547070000000000078e+01
-2.413100000000000023e+01,2.547210000000000107e+01
-2.412099999999999866e+01,2.547350000000000136e+01
-2.411100000000000065e+01,2.547479999999999833e+01
-2.410099999999999909e+01,2.547619999999999862e+01
-2.409100000000000108e+01,2.547759999999999891e+01
-2.408099999999999952e+01,2.547899999999999920e+01
-2.407100000000000151e+01,2.548049999999999926e+01
-2.406099999999999994e+01,2.548189999999999955e+01
-2.405099999999999838e+01,2.548329999999999984e+01
-2.404100000000000037e+01,2.548470000000000013e+01
-2.403099999999999881e+01,2.548610000000000042e+01
-2.402100000000000080e+01,2.548750000000000071e+01
-2.401099999999999923e+01,2.548900000000000077e+01
-2.400100000000000122e+01,2.549040000000000106e+01
-2.399099999999999966e+01,2.549180000000000135e+01
-2.398100000000000165e+01,2.549330000000000140e+01
-2.397100000000000009e+01,2.549470000000000169e+01
-2.396099999999999852e+01,2.549620000000000175e+01
-2.395100000000000051e+01,2.549759999999999849e+01
-2.394099999999999895e+01,2.549909999999999854e+01
-2.393100000000000094e+01,2.550049999999999883e+01
-2.392099999999999937e+01,2.550199999999999889e+01
-2.391100000000000136e+01,2.550339999999999918e+01
-2.390099999999999980e+01,2.550489999999999924e+01
-2.389099999999999824e+01,2.550639999999999930e+01
-2.388100000000000023e+01,2.550789999999999935e+01
-2.387099999999999866e+01,2.550929999999999964e+01
-2.386100000000000065e+01,2.551079999999999970e+01
-2.385099999999999909e+01,2.551229999999999976e+01
-2.384100000000000108e+01,2.551379999999999981e+01
-2.383099999999999952e+01,2.551529999999999987e+01
-2.382100000000000151e+01,2.551679999999999993e+01
-2.381099999999999994e+01,2.551829999999999998e+01
-2.380099999999999838e+01,2.551980000000000004e+01
-2.379100000000000037e+01,2.552130000000000010e+01
-2.378099999999999881e+01,2.552280000000000015e+01
-2.377100000000000080e+01,2.552430000000000021e+01
-2.376099999999999923e+01,2.552590000000000003e+01
-2.375100000000000122e+01,2.552740000000000009e+01
-2.374099999999999966e+01,2.552890000000000015e+01
-2.373100000000000165e+01,2.553040000000000020e+01
-2.372100000000000009e+01,2.553200000000000003e+01
-2.371099999999999852e+01,2.553350000000000009e+01
-2.370100000000000051e+01,2.553509999999999991e+01
-2.369099999999999895e+01,2.553659999999999997e+01
-2.368100000000000094e+01,2.553819999999999979e+01
-2.367099999999999937e+01,2.553969999999999985e+01
-2.366100000000000136e+01,2.554129999999999967e+01
-2.365099999999999980e+01,2.554279999999999973e+01
-2.364099999999999824e+01,2.554439999999999955e+01
-2.363100000000000023e+01,2.554599999999999937e+01
-2.362099999999999866e+01,2.554749999999999943e+01
-2.361100000000000065e+01,2.554909999999999926e+01
-2.360099999999999909e+01,2.555069999999999908e+01
-2.359100000000000108e+01,2.555229999999999890e+01
-2.358099999999999952e+01,2.555389999999999873e+01
-2.357100000000000151e+01,2.555549999999999855e+01
-2.356099999999999994e+01,2.555709999999999837e+01
-2.355099999999999838e+01,2.555870000000000175e+01
-2.354100000000000037e+01,2.556030000000000157e+01
-2.353099999999999881e+01,2.556190000000000140e+01
-2.352100000000000080e+01,2.556350000000000122e+01
-2.351099999999999923e+01,2.556510000000000105e+01
-2.350100000000000122e+01,2.556670000000000087e+01
-2.349099999999999966e+01,2.556830000000000069e+01
-2.348100000000000165e+01,2.557000000000000028e+01
-2.347100000000000009e+01,2.557160000000000011e+01
-2.346099999999999852e+01,2.557319999999999993e+01
-2.345100000000000051e+01,2.557489999999999952e+01
-2.344099999999999895e+01,2.557649999999999935e+01
-2.343100000000000094e+01,2.557819999999999894e+01
-2.342099999999999937e+01,2.557979999999999876e+01
-2.341100000000000136e+01,2.558149999999999835e+01
-2.340099999999999980e+01,2.558310000000000173e+01
-2.339099999999999824e+01,2.558480000000000132e+01
-2.338100000000000023e+01,2.558650000000000091e+01
-2.337099999999999866e+01,2.558810000000000073e+01
-2.336100000000000065e+01,2.558980000000000032e+01
-2.335099999999999909e+01,2.559149999999999991e+01
-2.334100000000000108e+01,2.559319999999999951e+01
-2.333099999999999952e+01,2.559489999999999910e+01
-2.332100000000000151e+01,2.559659999999999869e+01
-2.331099999999999994e+01,2.559819999999999851e+01
-2.330099999999999838e+01,2.559990000000000165e+01
-2.329100000000000037e+01,2.560160000000000124e+01
-2.328099999999999881e+01,2.560340000000000060e+01
-2.327100000000000080e+01,2.560510000000000019e+01
-2.326099999999999923e+01,2.560679999999999978e+01
-2.325100000000000122e+01,2.560849999999999937e+01
-2.324099999999999966e+01,2.561019999999999897e+01
-2.323100000000000165e+01,2.561199999999999832e+01
-2.322100000000000009e+01,2.561370000000000147e+01
-2.321099999999999852e+01,2.561540000000000106e+01
-2.320100000000000051e+01,2.561720000000000041e+01
-2.319099999999999895e+01,2.561890000000000001e+01
-2.318100000000000094e+01,2.562069999999999936e+01
-2.317099999999999937e+01,2.562239999999999895e+01
-2.316100000000000136e+01,2.562419999999999831e+01
-2.315099999999999980e+01,2.562590000000000146e+01
-2.314099999999999824e+01,2.562770000000000081e+01
-2.313100000000000023e+01,2.562950000000000017e+01
-2.312099999999999866e+01,2.563119999999999976e+01
-2.311100000000000065e+01,2.563299999999999912e+01
-2.310099999999999909e+01,2.563479999999999848e+01
-2.309100000000000108e+01,2.563660000000000139e+01
-2.308099999999999952e+01,2.563840000000000074e+01
-2.307100000000000151e+01,2.564010000000000034e+01
-2.306099999999999994e+01,2.564189999999999969e+01
-2.305099999999999838e+01,2.564369999999999905e+01
-2.304100000000000037e+01,2.564549999999999841e+01
-2.303099999999999881e+01,2.564740000000000109e+01
-2.302100000000000080e+01,2.564920000000000044e+01
-2.301099999999999923e+01,2.565099999999999980e+01
-2.300100000000000122e+01,2.565279999999999916e+01
-2.299099999999999966e+01,2.565459999999999852e+01
-2.298100000000000165e+01,2.565650000000000119e+01
-2.297100000000000009e+01,2.565830000000000055e+01
-2.296099999999999852e+01,2.566009999999999991e+01
-2.295100000000000051e+01,2.566199999999999903e+01
-2.294099999999999895e+01,2.566379999999999839e+01
-2.293100000000000094e+01,2.566570000000000107e+01
-2.292099999999999937e+01,2.566750000000000043e+01
-2.291100000000000136e+01,2.566939999999999955e+01
-2.290099999999999980e+01,2.567119999999999891e+01
-2.289099999999999824e+01,2.567310000000000159e+01
-2.288100000000000023e+01,2.567500000000000071e+01
-2.287099999999999866e+01,2.567680000000000007e+01
-2.286100000000000065e+01,2.567869999999999919e+01
-2.285099999999999909e+01,2.568059999999999832e+01
-2.284100000000000108e+01,2.568250000000000099e+01
-2.283099999999999952e+01,2.568440000000000012e+01
-2.282100000000000151e+01,2.568629999999999924e+01
-2.281099999999999994e+01,2.568819999999999837e+01
-2.280099999999999838e+01,2.569010000000000105e+01
-2.279100000000000037e+01,2.569200000000000017e+01
-2.278099999999999881e+01,2.569389999999999930e+01
-2.277100000000000080e+01,2.569579999999999842e+01
-2.276099999999999923e+01,2.569770000000000110e+01
-2.275100000000000122e+01,2.569960000000000022e+01
-2.274099999999999966e+01,2.570159999999999911e+01
-2.273100000000000165e+01,2.570349999999999824e+01
-2.272100000000000009e+01,2.570540000000000092e+01
-2.271099999999999852e+01,2.570739999999999981e+01
-2.270100000000000051e+01,2.570929999999999893e+01
-2.269099999999999895e+01,2.571130000000000138e+01
-2.268100000000000094e+01,2.571320000000000050e+01
-2.267099999999999937e+01,2.571519999999999939e+01
-2.266100000000000136e+01,2.571709999999999852e+01
-2.265099999999999980e+01,2.571910000000000096e+01
-2.264099999999999824e+01,2.572100000000000009e+01
-2.263100000000000023e+01,2.572299999999999898e+01
-2.262099999999999866e+01,2.572500000000000142e+01
-2.261100000000000065e+01,2.572700000000000031e+01
-2.260099999999999909e+01,2.572889999999999944e+01
-2.259100000000000108e+01,2.573089999999999833e+01
-2.258099999999999952e+01,2.573290000000000077e+01
-2.257100000000000151e+01,2.573489999999999966e+01
-2.256099999999999994e+01,2.573689999999999856e+01
-2.255099999999999838e+01,2.573890000000000100e+01
-2.254100000000000037e+01,2.574089999999999989e+01
-2.253099999999999881e+01,2.574289999999999878e+01
-2.252100000000000080e+01,2.574490000000000123e+01
-2.251099999999999923e+01,2.574699999999999989e+01
-2.250100000000000122e+01,2.574899999999999878e+01
-2.249099999999999966e+01,2.575100000000000122e+01
-2.248100000000000165e+01,2.575300000000000011e+01
-2.247100000000000009e+01,2.575509999999999877e+01
-2.246099999999999852e+01,2.575710000000000122e+01
-2.245100000000000051e+01,2.575910000000000011e+01
-2.244099999999999895e+01,2.576119999999999877e+01
-2.243100000000000094e+01,2.576320000000000121e+01
-2.242099999999999937e+01,2.576529999999999987e+01
-2.241100000000000136e+01,2.576729999999999876e+01
-2.240099999999999980e+01,2.576940000000000097e+01
-2.239099999999999824e+01,2.577149999999999963e+01
-2.238100000000000023e+01,2.577349999999999852e+01
-2.237099999999999866e+01,2.577560000000000073e+01
-2.236100000000000065e+01,2.577769999999999939e+01
-2.235099999999999909e+01,2.577969999999999828e+01
-2.234100000000000108e+01,2.578180000000000049e+01
-2.233099999999999952e+01,2.578389999999999915e+01
-2.232100000000000151e+01,2.578600000000000136e+01
-2.231099999999999994e+01,2.578810000000000002e+01
-2.230099999999999838e+01,2.579019999999999868e+01
-2.229100000000000037e+01,2.579230000000000089e+01
-2.228099999999999881e+01,2.579439999999999955e+01
-2.227100000000000080e+01,2.579650000000000176e+01
-2.226099999999999923e+01,2.579860000000000042e+01
-2.225100000000000122e+01,2.580069999999999908e+01
-2.224099999999999966e+01,2.580280000000000129e+01
-2.223100000000000165e+01,2.580499999999999972e+01
-2.222100000000000009e+01,2.580709999999999837e+01
-2.221099999999999852e+01,2.580920000000000059e+01
-2.220100000000000051e+01,2.581139999999999901e+01
-2.219099999999999895e+01,2.581350000000000122e+01
-2.218100000000000094e+01,2.581559999999999988e+01
-2.217099999999999937e+01,2.581779999999999831e+01
-2.216100000000000136e+01,2.581990000000000052e+01
-2.215099999999999980e+01,2.582209999999999894e+01
-2.214099999999999824e+01,2.582420000000000115e+01
-2.213100000000000023e+01,2.582639999999999958e+01
-2.212099999999999866e+01,2.582849999999999824e+01
-2.211100000000000065e+01,2.583070000000000022e+01
-2.210099999999999909e+01,2.583289999999999864e+01
-2.209100000000000108e+01,2.583500000000000085e+01
-2.208099999999999952e+01,2.583719999999999928e+01
-2.207100000000000151e+01,2.583940000000000126e+01
-2.206099999999999994e+01,2.584159999999999968e+01
-2.205099999999999838e+01,2.584380000000000166e+01
-2.204100000000000037e+01,2.584600000000000009e+01
-2.203099999999999881e+01,2.584809999999999874e+01
-2.202100000000000080e+01,2.585030000000000072e+01
-2.201099999999999923e+01,2.585249999999999915e+01
-2.200100000000000122e+01,2.585470000000000113e+01
-2.199099999999999966e+01,2.585689999999999955e+01
-2.198100000000000165e+01,2.585920000000000130e+01
-2.197100000000000009e+01,2.586139999999999972e+01
-2.196099999999999852e+01,2.586360000000000170e+01
-2.195100000000000051e+01,2.586580000000000013e+01
-2.194099999999999895e+01,2.586799999999999855e+01
-2.193100000000000094e+01,2.587020000000000053e+01
-2.192099999999999937e+01,2.587249999999999872e+01
-2.191100000000000136e+01,2.587470000000000070e+01
-2.190099999999999980e+01,2.587689999999999912e+01
-2.189099999999999824e+01,2.587920000000000087e+01
-2.188100000000000023e+01,2.588139999999999930e+01
-2.187099999999999866e+01,2.588370000000000104e+01
-2.186100000000000065e+01,2.588589999999999947e+01
-2.185099999999999909e+01,2.588820000000000121e+01
-2.184100000000000108e+01,2.589039999999999964e+01
-2.183099999999999952e+01,2.589270000000000138e+01
-2.182100000000000151e+01,2.589489999999999981e+01
-2.181099999999999994e+01,2.589720000000000155e+01
-2.180099999999999838e+01,2.589939999999999998e+01
-2.179100000000000037e+01,2.590170000000000172e+01
-2.178099999999999881e+01,2.590399999999999991e+01
-2.177100000000000080e+01,2.590630000000000166e+01
-2.176099999999999923e+01,2.590850000000000009e+01
-2.175100000000000122e+01,2.591079999999999828e+01
-2.174099999999999966e+01,2.591310000000000002e+01
-2.173100000000000165e+01,2.591540000000000177e+01
-2.172100000000000009e+01,2.591769999999999996e+01
-2.171099999999999852e+01,2.592000000000000171e+01
-2.170100000000000051e+01,2.592229999999999990e+01
-2.169099999999999895e+01,2.592460000000000164e+01
-2.168100000000000094e+01,2.592689999999999984e+01
-2.167099999999999937e+01,2.592920000000000158e+01
-2.166100000000000136e+01,2.593149999999999977e+01
-2.165099999999999980e+01,2.593380000000000152e+01
-2.164099999999999824e+01,2.593609999999999971e+01
-2.163100000000000023e+01,2.593840000000000146e+01
-2.162099999999999866e+01,2.594069999999999965e+01
-2.161100000000000065e+01,2.594300000000000139e+01
-2.160099999999999909e+01,2.594529999999999959e+01
-2.159100000000000108e+01,2.594770000000000110e+01
-2.158099999999999952e+01,2.594999999999999929e+01
-2.157100000000000151e+01,2.595230000000000103e+01
-2.156099999999999994e+01,2.595469999999999899e+01
-2.155099999999999838e+01,2.595700000000000074e+01
-2.154100000000000037e+01,2.595929999999999893e+01
-2.153099999999999881e+01,2.596170000000000044e+01
-2.152100000000000080e+01,2.596399999999999864e+01
-2.151099999999999923e+01,2.596630000000000038e+01
-2.150100000000000122e+01,2.596869999999999834e+01
-2.149099999999999966e+01,2.597100000000000009e+01
-2.148100000000000165e+01,2.597340000000000160e+01
-2.147100000000000009e+01,2.597569999999999979e+01
-2.146099999999999852e+01,2.597810000000000130e+01
-2.145100000000000051e+01,2.598049999999999926e+01
-2.144099999999999895e+01,2.598280000000000101e+01
-2.143100000000000094e+01,2.598519999999999897e+01
-2.142099999999999937e+01,2.598750000000000071e+01
-2.141100000000000136e+01,2.598989999999999867e+01
-2.140099999999999980e+01,2.599230000000000018e+01
-2.139099999999999824e+01,2.599459999999999837e+01
-2.138100000000000023e+01,2.599699999999999989e+01
-2.137099999999999866e+01,2.599940000000000140e+01
-2.136100000000000065e+01,2.600179999999999936e+01
-2.135099999999999909e+01,2.600420000000000087e+01
-2.134100000000000108e+01,2.600649999999999906e+01
-2.133099999999999952e+01,2.600890000000000057e+01
-2.132100000000000151e+01,2.601129999999999853e+01
-2.131099999999999994e+01,2.601370000000000005e+01
-2.130099999999999838e+01,2.601610000000000156e+01
-2.129100000000000037e+01,2.601849999999999952e+01
-2.128099999999999881e+01,2.602090000000000103e+01
-2.127100000000000080e+01,2.602329999999999899e+01
-2.126099999999999923e+01,2.602570000000000050e+01
-2.125100000000000122e+01,2.602809999999999846e+01
-2.124099999999999966e+01,2.603049999999999997e+01
-2.123100000000000165e+01,2.603290000000000148e+01
-2.122100000000000009e+01,2.603529999999999944e+01
-2.121099999999999852e+01,2.603770000000000095e+01
-2.120100000000000051e+01,2.604009999999999891e+01
-2.119099999999999895e+01,2.604250000000000043e+01
-2.118100000000000094e+01,2.604489999999999839e+01
-2.117099999999999937e+01,2.604729999999999990e+01
-2.116100000000000136e+01,2.604970000000000141e+01
-2.115099999999999980e+01,2.605209999999999937e+01
-2.114099999999999824e+01,2.605460000000000065e+01
-2.113100000000000023e+01,2.605699999999999861e+01
-2.112099999999999866e+01,2.605940000000000012e+01
-2.111100000000000065e+01,2.606180000000000163e+01
-2.110099999999999909e+01,2.606419999999999959e+01
-2.109100000000000108e+01,2.606670000000000087e+01
-2.108099999999999952e+01,2.606909999999999883e+01
-2.107100000000000151e+01,2.607150000000000034e+01
-2.106099999999999994e+01,2.607389999999999830e+01
-2.105099999999999838e+01,2.607639999999999958e+01
-2.104100000000000037e+01,2.607880000000000109e+01
-2.103099999999999881e+01,2.608119999999999905e+01
-2.102100000000000080e+01,2.608370000000000033e+01
-2.101099999999999923e+01,2.608609999999999829e+01
-2.100100000000000122e+01,2.608849999999999980e+01
-2.099099999999999966e+01,2.609100000000000108e+01
-2.098100000000000165e+01,2.609339999999999904e+01
-2.097100000000000009e+01,2.609590000000000032e+01
-2.096099999999999852e+01,2.609829999999999828e+01
-2.095100000000000051e+01,2.610069999999999979e+01
-2.094099999999999895e+01,2.610320000000000107e+01
-2.093100000000000094e+01,2.610559999999999903e+01
-2.092099999999999937e+01,2.610810000000000031e+01
-2.091100000000000136e+01,2.611049999999999827e+01
-2.090099999999999980e+01,2.611299999999999955e+01
-2.089099999999999824e+01,2.611540000000000106e+01
-2.088100000000000023e+01,2.611789999999999878e+01
-2.087099999999999866e+01,2.612030000000000030e+01
-2.086100000000000065e+01,2.612280000000000157e+01
-2.085099999999999909e+01,2.612519999999999953e+01
-2.084100000000000108e+01,2.612770000000000081e+01
-2.083099999999999952e+01,2.613009999999999877e+01
-2.082100000000000151e+01,2.613260000000000005e+01
-2.081099999999999994e+01,2.613500000000000156e+01
-2.080099999999999838e+01,2.613749999999999929e+01
-2.079100000000000037e+01,2.614000000000000057e+01
-2.078099999999999881e+01,2.614239999999999853e+01
-2.077100000000000080e+01,2.614489999999999981e+01
-2.076099999999999923e+01,2.614730000000000132e+01
-2.075100000000000122e+01,2.614979999999999905e+01
-2.074099999999999966e+01,2.615220000000000056e+01
-2.073100000000000165e+01,2.615469999999999828e+01
-2.072100000000000009e+01,2.615719999999999956e+01
-2.071099999999999852e+01,2.615960000000000107e+01
-2.070100000000000051e+01,2.616209999999999880e+01
-2.069099999999999895e+01,2.616450000000000031e+01
-2.068100000000000094e+01,2.616700000000000159e+01
-2.067099999999999937e+01,2.616949999999999932e+01
-2.066100000000000136e+01,2.617190000000000083e+01
-2.065099999999999980e+01,2.617439999999999856e+01
-2.064099999999999824e+01,2.617680000000000007e+01
-2.063100000000000023e+01,2.617930000000000135e+01
-2.062099999999999866e+01,2.618179999999999907e+01
-2.061100000000000065e+01,2.618420000000000059e+01
-2.060099999999999909e+01,2.618669999999999831e+01
-2.059100000000000108e+01,2.618919999999999959e+01
-2.058099999999999952e+01,3.125550000000000139e+01
-2.057100000000000151e+01,4.416149999999999665e+01
-2.056099999999999994e+01,4.865679999999999694e+01
-2.055099999999999838e+01,5.253379999999999939e+01
-2.054100000000000037e+01,5.253629999999999711e+01
-2.053099999999999881e+01,5.253880000000000194e+01
-2.052100000000000080e+01,5.254120000000000346e+01
-2.051099999999999923e+01,5.254370000000000118e+01
-2.050100000000000122e+01,5.254619999999999891e+01
-2.049099999999999966e+01,5.254860000000000042e+01
-2.048100000000000165e+01,5.255109999999999815e+01
-2.047100000000000009e+01,5.255349999999999966e+01
-2.046099999999999852e+01,5.255599999999999739e+01
-2.045100000000000051e+01,5.255850000000000222e+01
-2.044099999999999895e+01,5.256089999999999662e+01
-2.043100000000000094e+01,5.256340000000000146e+01
-2.042099999999999937e+01,5.256589999999999918e+01
-2.041100000000000136e+01,5.256830000000000069e+01
-2.040099999999999980e+01,5.257079999999999842e+01
-2.039099999999999824e+01,5.257319999999999993e+01
-2.038100000000000023e+01,5.257569999999999766e+01
-2.037099999999999866e+01,5.257820000000000249e+01
-2.036100000000000065e+01,5.258059999999999690e+01
-2.035099999999999909e+01,5.258310000000000173e+01
-2.034100000000000108e+01,5.258550000000000324e+01
-2.033099999999999952e+01,5.258800000000000097e+01
-2.032100000000000151e+01,5.259040000000000248e+01
-2.031099999999999994e+01,5.259290000000000020e+01
-2.030099999999999838e+01,5.259530000000000172e+01
-2.029100000000000037e+01,5.259779999999999944e+01
-2.028099999999999881e+01,5.260029999999999717e+01
-2.027100000000000080e+01,5.260269999999999868e+01
-2.026099999999999923e+01,5.260520000000000351e+01
-2.025100000000000122e+01,5.260759999999999792e+01
-2.024099999999999966e+01,5.261010000000000275e+01
-2.023100000000000165e+01,5.261249999999999716e+01
-2.022100000000000009e+01,5.261500000000000199e+01
-2.021099999999999852e+01,5.261740000000000350e+01
-2.020100000000000051e+01,5.261990000000000123e+01
-2.019099999999999895e+01,5.262230000000000274e+01
-2.018100000000000094e+01,5.262469999999999715e+01
-2.017099999999999937e+01,5.262720000000000198e+01
-2.016100000000000136e+01,5.262960000000000349e+01
-2.015099999999999980e+01,5.263210000000000122e+01
-2.014099999999999824e+01,5.263450000000000273e+01
-2.013100000000000023e+01,5.263689999999999714e+01
-2.012099999999999866e+01,5.263940000000000197e+01
-2.011100000000000065e+01,5.264180000000000348e+01
-2.010099999999999909e+01,5.264430000000000121e+01
-2.009100000000000108e+01,5.264670000000000272e+01
-2.008099999999999952e+01,5.264909999999999712e+01
-2.007100000000000151e+01,5.265160000000000196e+01
-2.006099999999999994e+01,5.265400000000000347e+01
-2.005099999999999838e+01,5.265639999999999787e+01
-2.004100000000000037e+01,5.265879999999999939e+01
-2.003099999999999881e+01,5.266129999999999711e+01
-2.002100000000000080e+01,5.266369999999999862e+01
-2.001099999999999923e+01,5.266610000000000014e+01
-2.000100000000000122e+01,5.266850000000000165e+01
-1.999099999999999966e+01,5.267099999999999937e+01
-1.998100000000000165e+01,5.267340000000000089e+01
-1.997100000000000009e+01,5.267580000000000240e+01
-1.996099999999999852e+01,5.267819999999999681e+01
-1.995100000000000051e+01,5.268059999999999832e+01
-1.994099999999999895e+01,5.268299999999999983e+01
-1.993100000000000094e+01,5.268549999999999756e+01
-1.992099999999999937e+01,5.268789999999999907e+01
-1.991100000000000136e+01,5.269030000000000058e+01
-1.990099999999999980e+01,5.269270000000000209e+01
-1.989099999999999824e+01,5.269509999999999650e+01
-1.988100000000000023e+01,5.269749999999999801e+01
-1.987099999999999866e+01,5.269989999999999952e+01
-1.986100000000000065e+01,5.270230000000000103e+01
-1.985099999999999909e+01,5.270470000000000255e+01
-1.984100000000000108e+01,5.270709999999999695e+01
-1.983099999999999952e+01,5.270949999999999847e+01
-1.982100000000000151e+01,5.271189999999999998e+01
-1.981099999999999994e+01,5.271419999999999817e+01
-1.980099999999999838e+01,5.271659999999999968e+01
-1.979100000000000037e+01,5.271900000000000119e+01
-1.978099999999999881e+01,5.272140000000000271e+01
-1.977100000000000080e+01,5.272379999999999711e+01
-1.976099999999999923e+01,5.272619999999999862e+01
-1.975100000000000122e+01,5.272849999999999682e+01
-1.974099999999999966e+01,5.273089999999999833e+01
-1.973100000000000165e+01,5.273329999999999984e+01
-1.972100000000000009e+01,5.273570000000000135e+01
-1.971099999999999852e+01,5.273799999999999955e+01
-1.970100000000000051e+01,5.274040000000000106e+01
-1.969099999999999895e+01,5.274280000000000257e+01
-1.968100000000000094e+01,5.274510000000000076e+01
-1.967099999999999937e+01,5.274750000000000227e+01
-1.966100000000000136e+01,5.274980000000000047e+01
-1.965099999999999980e+01,5.275220000000000198e+01
-1.964099999999999824e+01,5.275450000000000017e+01
-1.963100000000000023e+01,5.275690000000000168e+01
-1.962099999999999866e+01,5.275919999999999987e+01
-1.961100000000000065e+01,5.276160000000000139e+01
-1.960099999999999909e+01,5.276389999999999958e+01
-1.959100000000000108e+01,5.276630000000000109e+01
-1.958099999999999952e+01,5.276859999999999928e+01
-1.957100000000000151e+01,5.277100000000000080e+01
-1.956099999999999994e+01,5.277329999999999899e+01
-1.955099999999999838e+01,5.277559999999999718e+01
-1.954100000000000037e+01,5.277790000000000248e+01
-1.953099999999999881e+01,5.278029999999999688e+01
-1.952100000000000080e+01,5.278260000000000218e+01
-1.951099999999999923e+01,5.278490000000000038e+01
-1.950100000000000122e+01,5.278719999999999857e+01
-1.949099999999999966e+01,5.278960000000000008e+01
-1.948100000000000165e+01,5.279189999999999827e+01
-1.947100000000000009e+01,5.279419999999999646e+01
-1.946099999999999852e+01,5.279650000000000176e+01
-1.945100000000000051e+01,5.279879999999999995e+01
-1.944099999999999895e+01,5.280109999999999815e+01
-1.943100000000000094e+01,5.280340000000000344e+01
-1.942099999999999937e+01,5.280570000000000164e+01
-1.941100000000000136e+01,5.280799999999999983e+01
-1.940099999999999980e+01,5.281029999999999802e+01
-1.939099999999999824e+01,5.281260000000000332e+01
-1.938100000000000023e+01,5.281479999999999819e+01
-1.937099999999999866e+01,5.281710000000000349e+01
-1.936100000000000065e+01,5.281940000000000168e+01
-1.935099999999999909e+01,5.282169999999999987e+01
-1.934100000000000108e+01,5.282399999999999807e+01
-1.933099999999999952e+01,5.282620000000000005e+01
-1.932100000000000151e+01,5.282849999999999824e+01
-1.931099999999999994e+01,5.283080000000000354e+01
-1.930099999999999838e+01,5.283299999999999841e+01
-1.929100000000000037e+01,5.283529999999999660e+01
-1.928099999999999881e+01,5.283749999999999858e+01
-1.927100000000000080e+01,5.283979999999999677e+01
-1.926099999999999923e+01,5.284199999999999875e+01
-1.925100000000000122e+01,5.284429999999999694e+01
-1.924099999999999966e+01,5.284649999999999892e+01
-1.923100000000000165e+01,5.284879999999999711e+01
-1.922100000000000009e+01,5.285099999999999909e+01
-1.921099999999999852e+01,5.285320000000000107e+01
-1.920100000000000051e+01,5.285549999999999926e+01
-1.919099999999999895e+01,5.285770000000000124e+01
-1.918100000000000094e+01,5.285990000000000322e+01
-1.917099999999999937e+01,5.286209999999999809e+01
-1.916100000000000136e+01,5.286440000000000339e+01
-1.915099999999999980e+01,5.286659999999999826e+01
-1.914099999999999824e+01,5.286880000000000024e+01
-1.913100000000000023e+01,5.287100000000000222e+01
-1.912099999999999866e+01,5.287319999999999709e+01
-1.911100000000000065e+01,5.287539999999999907e+01
-1.910099999999999909e+01,5.287760000000000105e+01
-1.909100000000000108e+01,5.287980000000000302e+01
-1.908099999999999952e+01,5.288199999999999790e+01
-1.907100000000000151e+01,5.288419999999999987e+01
-1.906099999999999994e+01,5.288640000000000185e+01
-1.905099999999999838e+01,5.288850000000000051e+01
-1.904100000000000037e+01,5.289070000000000249e+01
-1.903099999999999881e+01,5.289289999999999736e+01
-1.902100000000000080e+01,5.289509999999999934e+01
-1.901099999999999923e+01,5.289719999999999800e+01
-1.900100000000000122e+01,5.289939999999999998e+01
-1.899099999999999966e+01,5.290160000000000196e+01
-1.898100000000000165e+01,5.290370000000000061e+01
-1.897100000000000009e+01,5.290590000000000259e+01
-1.896099999999999852e+01,5.290800000000000125e+01
-1.895100000000000051e+01,5.291020000000000323e+01
-1.894099999999999895e+01,5.291230000000000189e+01
-1.893100000000000094e+01,5.291449999999999676e+01
-1.892099999999999937e+01,5.291660000000000252e+01
-1.891100000000000136e+01,5.291870000000000118e+01
-1.890099999999999980e+01,5.292090000000000316e+01
-1.889099999999999824e+01,5.292300000000000182e+01
-1.888100000000000023e+01,5.292510000000000048e+01
-1.887099999999999866e+01,5.292719999999999914e+01
-1.886100000000000065e+01,5.292929999999999779e+01
-1.885099999999999909e+01,5.293139999999999645e+01
-1.884100000000000108e+01,5.293359999999999843e+01
-1.883099999999999952e+01,5.293569999999999709e+01
-1.882100000000000151e+01,5.293780000000000285e+01
-1.881099999999999994e+01,5.293990000000000151e+01
-1.880099999999999838e+01,5.294189999999999685e+01
-1.879100000000000037e+01,5.294400000000000261e+01
-1.878099999999999881e+01,5.294610000000000127e+01
-1.877100000000000080e+01,5.294819999999999993e+01
-1.876099999999999923e+01,5.295029999999999859e+01
-1.875100000000000122e+01,5.295239999999999725e+01
-1.874099999999999966e+01,5.295439999999999969e+01
-1.873100000000000165e+01,5.295649999999999835e+01
-1.872100000000000009e+01,5.295859999999999701e+01
-1.871099999999999852e+01,5.296059999999999945e+01
-1.870100000000000051e+01,5.296269999999999811e+01
-1.869099999999999895e+01,5.296470000000000056e+01
-1.868100000000000094e+01,5.296679999999999922e+01
-1.867099999999999937e+01,5.296880000000000166e+01
-1.866100000000000136e+01,5.297090000000000032e+01
-1.865099999999999980e+01,5.297290000000000276e+01
-1.864099999999999824e+01,5.297489999999999810e+01
-1.863100000000000023e+01,5.297690000000000055e+01
-1.862099999999999866e+01,5.297899999999999920e+01
-1.861100000000000065e+01,5.298100000000000165e+01
-1.860099999999999909e+01,5.298299999999999699e+01
-1.859100000000000108e+01,5.298499999999999943e+01
-1.858099999999999952e+01,5.298700000000000188e+01
-1.857100000000000151e+01,5.298899999999999721e+01
-1.856099999999999994e+01,5.299099999999999966e+01
-1.855099999999999838e+01,5.299300000000000210e+01
-1.854100000000000037e+01,5.299499999999999744e+01
-1.853099999999999881e+01,5.299699999999999989e+01
-1.852100000000000080e+01,5.299900000000000233e+01
-1.851099999999999923e+01,5.300099999999999767e+01
-1.850100000000000122e+01,5.300300000000000011e+01
-1.849099999999999966e+01,5.300489999999999924e+01
-1.848100000000000165e+01,5.300690000000000168e+01
-1.847100000000000009e+01,5.300889999999999702e+01
-1.846099999999999852e+01,5.301080000000000325e+01
-1.845100000000000051e+01,5.301279999999999859e+01
-1.844099999999999895e+01,5.301469999999999771e+01
-1.843100000000000094e+01,5.301670000000000016e+01
-1.842099999999999937e+01,5.301859999999999928e+01
-1.841100000000000136e+01,5.302060000000000173e+01
-1.840099999999999980e+01,5.302250000000000085e+01
-1.839099999999999824e+01,5.302439999999999998e+01
-1.838100000000000023e+01,5.302640000000000242e+01
-1.837099999999999866e+01,5.302830000000000155e+01
-1.836100000000000065e+01,5.303020000000000067e+01
-1.835099999999999909e+01,5.303209999999999980e+01
-1.834100000000000108e+01,5.303410000000000224e+01
-1.833099999999999952e+01,5.303600000000000136e+01
-1.832100000000000151e+01,5.303790000000000049e+01
-1.831099999999999994e+01,5.303979999999999961e+01
-1.830099999999999838e+01,5.304169999999999874e+01
-1.829100000000000037e+01,5.304359999999999786e+01
-1.828099999999999881e+01,5.304549999999999699e+01
-1.827100000000000080e+01,5.304729999999999990e+01
-1.826099999999999923e+01,5.304919999999999902e+01
-1.825100000000000122e+01,5.305109999999999815e+01
-1.824099999999999966e+01,5.305299999999999727e+01
-1.823100000000000165e+01,5.305480000000000018e+01
-1.822100000000000009e+01,5.305669999999999931e+01
-1.821099999999999852e+01,5.305859999999999843e+01
-1.820100000000000051e+01,5.306040000000000134e+01
-1.819099999999999895e+01,5.306230000000000047e+01
-1.818100000000000094e+01,5.306410000000000338e+01
-1.817099999999999937e+01,5.306600000000000250e+01
-1.816100000000000136e+01,5.306779999999999831e+01
-1.815099999999999980e+01,5.306960000000000122e+01
-1.814099999999999824e+01,5.307150000000000034e+01
-1.813100000000000023e+01,5.307330000000000325e+01
-1.812099999999999866e+01,5.307509999999999906e+01
-1.811100000000000065e+01,5.307699999999999818e+01
-1.810099999999999909e+01,5.307880000000000109e+01
-1.809100000000000108e+01,5.308059999999999690e+01
-1.808099999999999952e+01,5.308239999999999981e+01
-1.807100000000000151e+01,5.308420000000000272e+01
-1.806099999999999994e+01,5.308599999999999852e+01
-1.805099999999999838e+01,5.308780000000000143e+01
-1.804100000000000037e+01,5.308959999999999724e+01
-1.803099999999999881e+01,5.309140000000000015e+01
-1.802100000000000080e+01,5.309320000000000306e+01
-1.801099999999999923e+01,5.309490000000000265e+01
-1.800100000000000122e+01,5.309669999999999845e+01
-1.799099999999999966e+01,5.309850000000000136e+01
-1.798100000000000165e+01,5.310020000000000095e+01
-1.797100000000000009e+01,5.310199999999999676e+01
-1.796099999999999852e+01,5.310379999999999967e+01
-1.795100000000000051e+01,5.310549999999999926e+01
-1.794099999999999895e+01,5.310730000000000217e+01
-1.793100000000000094e+01,5.310900000000000176e+01
-1.792099999999999937e+01,5.311079999999999757e+01
-1.791100000000000136e+01,5.311249999999999716e+01
-1.790099999999999980e+01,5.311419999999999675e+01
-1.789099999999999824e+01,5.311599999999999966e+01
-1.788100000000000023e+01,5.311769999999999925e+01
-1.787099999999999866e+01,5.311939999999999884e+01
-1.786100000000000065e+01,5.312109999999999843e+01
-1.785099999999999909e+01,5.312290000000000134e+01
-1.784100000000000108e+01,5.312460000000000093e+01
-1.783099999999999952e+01,5.312630000000000052e+01
-1.782100000000000151e+01,5.312800000000000011e+01
-1.781099999999999994e+01,5.312969999999999970e+01
-1.780099999999999838e+01,5.313139999999999930e+01
-1.779100000000000037e+01,5.313309999999999889e+01
-1.778099999999999881e+01,5.313479999999999848e+01
-1.777100000000000080e+01,5.313640000000000185e+01
-1.776099999999999923e+01,5.313810000000000144e+01
-1.775100000000000122e+01,5.313980000000000103e+01
-1.774099999999999966e+01,5.314150000000000063e+01
-1.773100000000000165e+01,5.314309999999999690e+01
-1.772100000000000009e+01,5.314479999999999649e+01
-1.771099999999999852e+01,5.314639999999999986e+01
-1.770100000000000051e+01,5.314809999999999945e+01
-1.769099999999999895e+01,5.314979999999999905e+01
-1.768100000000000094e+01,5.315140000000000242e+01
-1.767099999999999937e+01,5.315299999999999869e+01
-1.766100000000000136e+01,5.315469999999999828e+01
-1.765099999999999980e+01,5.315630000000000166e+01
-1.764099999999999824e+01,5.315789999999999793e+01
-1.763100000000000023e+01,5.315959999999999752e+01
-1.762099999999999866e+01,5.316120000000000090e+01
-1.761100000000000065e+01,5.316279999999999717e+01
-1.760099999999999909e+01,5.316440000000000055e+01
-1.759100000000000108e+01,5.316599999999999682e+01
-1.758099999999999952e+01,5.316770000000000351e+01
-1.757100000000000151e+01,5.316929999999999978e+01
-1.756099999999999994e+01,5.317090000000000316e+01
-1.755099999999999838e+01,5.317240000000000322e+01
-1.754100000000000037e+01,5.317399999999999949e+01
-1.753099999999999881e+01,5.317560000000000286e+01
-1.752100000000000080e+01,5.317719999999999914e+01
-1.751099999999999923e+01,5.317880000000000251e+01
-1.750100000000000122e+01,5.318039999999999878e+01
-1.749099999999999966e+01,5.318189999999999884e+01
-1.748100000000000165e+01,5.318350000000000222e+01
-1.747100000000000009e+01,5.318509999999999849e+01
-1.746099999999999852e+01,5.318659999999999854e+01
-1.745100000000000051e+01,5.318820000000000192e+01
-1.744099999999999895e+01,5.318970000000000198e+01
-1.743100000000000094e+01,5.319129999999999825e+01
-1.742099999999999937e+01,5.319279999999999831e+01
-1.741100000000000136e+01,5.319440000000000168e+01
-1.740099999999999980e+01,5.319590000000000174e+01
-1.739099999999999824e+01,5.319749999999999801e+01
-1.738100000000000023e+01,5.319899999999999807e+01
-1.737099999999999866e+01,5.320049999999999812e+01
-1.736100000000000065e+01,5.320199999999999818e+01
-1.735099999999999909e+01,5.320360000000000156e+01
-1.734100000000000108e+01,5.320510000000000161e+01
-1.733099999999999952e+01,5.320660000000000167e+01
-1.732100000000000151e+01,5.320810000000000173e+01
-1.731099999999999994e+01,5.320960000000000178e+01
-1.730099999999999838e+01,5.321110000000000184e+01
-1.729100000000000037e+01,5.321260000000000190e+01
-1.728099999999999881e+01,5.321410000000000196e+01
-1.727100000000000080e+01,5.321560000000000201e+01
-1.726099999999999923e+01,5.321710000000000207e+01
-1.725100000000000122e+01,5.321849999999999881e+01
-1.724099999999999966e+01,5.321999999999999886e+01
-1.723100000000000165e+01,5.322149999999999892e+01
-1.722100000000000009e+01,5.322299999999999898e+01
-1.721099999999999852e+01,5.322440000000000282e+01
-1.720100000000000051e+01,5.322590000000000288e+01
-1.719099999999999895e+01,5.322729999999999961e+01
-1.718100000000000094e+01,5.322879999999999967e+01
-1.717099999999999937e+01,5.323029999999999973e+01
-1.716100000000000136e+01,5.323169999999999646e+01
-1.715099999999999980e+01,5.323310000000000031e+01
-1.714099999999999824e+01,5.323460000000000036e+01
-1.713100000000000023e+01,5.323599999999999710e+01
-1.712099999999999866e+01,5.323749999999999716e+01
-1.711100000000000065e+01,5.323890000000000100e+01
-1.710099999999999909e+01,5.324029999999999774e+01
-1.709100000000000108e+01,5.324170000000000158e+01
-1.708099999999999952e+01,5.324320000000000164e+01
-1.707100000000000151e+01,5.324459999999999837e+01
-1.706099999999999994e+01,5.324600000000000222e+01
-1.705099999999999838e+01,5.324739999999999895e+01
-1.704100000000000037e+01,5.324880000000000280e+01
-1.703099999999999881e+01,5.325019999999999953e+01
-1.702100000000000080e+01,5.325160000000000338e+01
-1.701099999999999923e+01,5.325300000000000011e+01
-1.700100000000000122e+01,5.325439999999999685e+01
-1.699099999999999966e+01,5.325580000000000069e+01
-1.698100000000000165e+01,5.325719999999999743e+01
-1.697100000000000009e+01,5.325860000000000127e+01
-1.696099999999999852e+01,5.325990000000000180e+01
-1.695100000000000051e+01,5.326129999999999853e+01
-1.694099999999999895e+01,5.326270000000000238e+01
-1.693100000000000094e+01,5.326400000000000290e+01
-1.692099999999999937e+01,5.326539999999999964e+01
-1.691100000000000136e+01,5.326680000000000348e+01
-1.690099999999999980e+01,5.326809999999999690e+01
-1.689099999999999824e+01,5.326950000000000074e+01
-1.688100000000000023e+01,5.327080000000000126e+01
-1.687099999999999866e+01,5.327219999999999800e+01
-1.686100000000000065e+01,5.327349999999999852e+01
-1.685099999999999909e+01,5.327490000000000236e+01
-1.684100000000000108e+01,5.327620000000000289e+01
-1.683099999999999952e+01,5.327750000000000341e+01
-1.682100000000000151e+01,5.327890000000000015e+01
-1.681099999999999994e+01,5.328020000000000067e+01
-1.680099999999999838e+01,5.328150000000000119e+01
-1.679100000000000037e+01,5.328280000000000172e+01
-1.678099999999999881e+01,5.328419999999999845e+01
-1.677100000000000080e+01,5.328549999999999898e+01
-1.676099999999999923e+01,5.328679999999999950e+01
-1.675100000000000122e+01,5.328810000000000002e+01
-1.674099999999999966e+01,5.328940000000000055e+01
-1.673100000000000165e+01,5.329070000000000107e+01
-1.672100000000000009e+01,5.329200000000000159e+01
-1.671099999999999852e+01,5.329330000000000211e+01
-1.670100000000000051e+01,5.329460000000000264e+01
-1.669099999999999895e+01,5.329590000000000316e+01
-1.668100000000000094e+01,5.329719999999999658e+01
-1.667099999999999937e+01,5.329840000000000089e+01
-1.666100000000000136e+01,5.329970000000000141e+01
-1.665099999999999980e+01,5.330100000000000193e+01
-1.664099999999999824e+01,5.330230000000000246e+01
-1.663100000000000023e+01,5.330349999999999966e+01
-1.662099999999999866e+01,5.330480000000000018e+01
-1.661100000000000065e+01,5.330610000000000070e+01
-1.660099999999999909e+01,5.330729999999999791e+01
-1.659100000000000108e+01,5.330859999999999843e+01
-1.658099999999999952e+01,5.330980000000000274e+01
-1.657100000000000151e+01,5.331110000000000326e+01
-1.656099999999999994e+01,5.331230000000000047e+01
-1.655099999999999838e+01,5.331360000000000099e+01
-1.654100000000000037e+01,5.331479999999999819e+01
-1.653099999999999881e+01,5.331609999999999872e+01
-1.652100000000000080e+01,5.331730000000000302e+01
-1.651099999999999923e+01,5.331850000000000023e+01
-1.650100000000000122e+01,5.331980000000000075e+01
-1.649099999999999966e+01,5.332099999999999795e+01
-1.648100000000000165e+01,5.332220000000000226e+01
-1.647100000000000009e+01,5.332339999999999947e+01
-1.646099999999999852e+01,5.332469999999999999e+01
-1.645100000000000051e+01,5.332589999999999719e+01
-1.644099999999999895e+01,5.332710000000000150e+01
-1.643100000000000094e+01,5.332829999999999870e+01
-1.642099999999999937e+01,5.332950000000000301e+01
-1.641100000000000136e+01,5.333070000000000022e+01
-1.640099999999999980e+01,5.333189999999999742e+01
-1.639099999999999824e+01,5.333310000000000173e+01
-1.638100000000000023e+01,5.333429999999999893e+01
-1.637099999999999866e+01,5.333550000000000324e+01
-1.636100000000000065e+01,5.333670000000000044e+01
-1.635099999999999909e+01,5.333789999999999765e+01
-1.634100000000000108e+01,5.333910000000000196e+01
-1.633099999999999952e+01,5.334020000000000294e+01
-1.632100000000000151e+01,5.334140000000000015e+01
-1.631099999999999994e+01,5.334259999999999735e+01
-1.630099999999999838e+01,5.334380000000000166e+01
-1.629100000000000037e+01,5.334490000000000265e+01
-1.628099999999999881e+01,5.334609999999999985e+01
-1.627100000000000080e+01,5.334729999999999706e+01
-1.626099999999999923e+01,5.334839999999999804e+01
-1.625100000000000122e+01,5.334960000000000235e+01
-1.624099999999999966e+01,5.335079999999999956e+01
-1.623100000000000165e+01,5.335190000000000055e+01
-1.622100000000000009e+01,5.335309999999999775e+01
-1.621099999999999852e+01,5.335419999999999874e+01
-1.620100000000000051e+01,5.335540000000000305e+01
-1.619099999999999895e+01,5.335649999999999693e+01
-1.618100000000000094e+01,5.335759999999999792e+01
-1.617099999999999937e+01,5.335880000000000223e+01
-1.616100000000000136e+01,5.335990000000000322e+01
-1.615099999999999980e+01,5.336099999999999710e+01
-1.614099999999999824e+01,5.336220000000000141e+01
-1.613100000000000023e+01,5.336330000000000240e+01
-1.612099999999999866e+01,5.336440000000000339e+01
-1.611100000000000065e+01,5.336560000000000059e+01
-1.610099999999999909e+01,5.336670000000000158e+01
-1.609100000000000108e+01,5.336780000000000257e+01
-1.608099999999999952e+01,5.336889999999999645e+01
-1.607100000000000151e+01,5.336999999999999744e+01
-1.606099999999999994e+01,5.337109999999999843e+01
-1.605099999999999838e+01,5.337219999999999942e+01
-1.604100000000000037e+01,5.337330000000000041e+01
-1.603099999999999881e+01,5.337440000000000140e+01
-1.602100000000000080e+01,5.337550000000000239e+01
-1.601099999999999923e+01,5.337660000000000338e+01
-1.600100000000000122e+01,5.337769999999999726e+01
-1.599099999999999966e+01,5.337879999999999825e+01
-1.598099999999999987e+01,5.337989999999999924e+01
-1.597100000000000009e+01,5.338100000000000023e+01
-1.596100000000000030e+01,5.338210000000000122e+01
-1.595100000000000051e+01,5.338320000000000221e+01
-1.594100000000000072e+01,5.338430000000000319e+01
-1.593099999999999916e+01,5.338530000000000086e+01
-1.592099999999999937e+01,5.338640000000000185e+01
-1.591099999999999959e+01,5.338750000000000284e+01
-1.590099999999999980e+01,5.338859999999999673e+01
-1.589100000000000001e+01,5.338960000000000150e+01
-1.588100000000000023e+01,5.339070000000000249e+01
-1.587100000000000044e+01,5.339180000000000348e+01
-1.586100000000000065e+01,5.339280000000000115e+01
-1.585100000000000087e+01,5.339390000000000214e+01
-1.584099999999999930e+01,5.339489999999999981e+01
-1.583099999999999952e+01,5.339600000000000080e+01
-1.582099999999999973e+01,5.339699999999999847e+01
-1.581099999999999994e+01,5.339809999999999945e+01
-1.580100000000000016e+01,5.339909999999999712e+01
-1.579100000000000037e+01,5.340019999999999811e+01
-1.578100000000000058e+01,5.340120000000000289e+01
-1.577100000000000080e+01,5.340229999999999677e+01
-1.576099999999999923e+01,5.340330000000000155e+01
-1.575099999999999945e+01,5.340429999999999922e+01
-1.574099999999999966e+01,5.340540000000000020e+01
-1.573099999999999987e+01,5.340639999999999787e+01
-1.572100000000000009e+01,5.340740000000000265e+01
-1.571100000000000030e+01,5.340849999999999653e+01
-1.570100000000000051e+01,5.340950000000000131e+01
-1.569100000000000072e+01,5.341049999999999898e+01
-1.568099999999999916e+01,5.341149999999999665e+01
-1.567099999999999937e+01,5.341259999999999764e+01
-1.566099999999999959e+01,5.341360000000000241e+01
-1.565099999999999980e+01,5.341460000000000008e+01
-1.564100000000000001e+01,5.341559999999999775e+01
-1.563100000000000023e+01,5.341660000000000252e+01
-1.562100000000000044e+01,5.341760000000000019e+01
-1.561100000000000065e+01,5.341859999999999786e+01
-1.560100000000000087e+01,5.341969999999999885e+01
-1.559099999999999930e+01,5.342069999999999652e+01
-1.558099999999999952e+01,5.342170000000000130e+01
-1.557099999999999973e+01,5.342269999999999897e+01
-1.556099999999999994e+01,5.342369999999999663e+01
-1.555100000000000016e+01,5.342459999999999809e+01
-1.554100000000000037e+01,5.342560000000000286e+01
-1.553100000000000058e+01,5.342660000000000053e+01
-1.552100000000000080e+01,5.342759999999999820e+01
-1.551099999999999923e+01,5.342860000000000298e+01
-1.550099999999999945e+01,5.342960000000000065e+01
-1.549099999999999966e+01,5.343059999999999832e+01
-1.548099999999999987e+01,5.343160000000000309e+01
-1.547100000000000009e+01,5.343249999999999744e+01
-1.546100000000000030e+01,5.343350000000000222e+01
-1.545100000000000051e+01,5.343449999999999989e+01
-1.544100000000000072e+01,5.343549999999999756e+01
-1.543099999999999916e+01,5.343639999999999901e+01
-1.542099999999999937e+01,5.343739999999999668e+01
-1.541099999999999959e+01,5.343840000000000146e+01
-1.540099999999999980e+01,5.343930000000000291e+01
-1.539100000000000001e+01,5.344030000000000058e+01
-1.538100000000000023e+01,5.344129999999999825e+01
-1.537100000000000044e+01,5.344219999999999970e+01
-1.536100000000000065e+01,5.344319999999999737e+01
-1.535100000000000087e+01,5.344409999999999883e+01
-1.534099999999999930e+01,5.344509999999999650e+01
-1.533099999999999952e+01,5.344610000000000127e+01
-1.532099999999999973e+01,5.344700000000000273e+01
-1.531099999999999994e+01,5.344800000000000040e+01
-1.530100000000000016e+01,5.344890000000000185e+01
-1.529100000000000037e+01,5.344989999999999952e+01
-1.528100000000000058e+01,5.345080000000000098e+01
-1.527100000000000080e+01,5.345170000000000243e+01
-1.526099999999999923e+01,5.345270000000000010e+01
-1.525099999999999945e+01,5.345360000000000156e+01
-1.524099999999999966e+01,5.345459999999999923e+01
-1.523099999999999987e+01,5.345550000000000068e+01
-1.522100000000000009e+01,5.345640000000000214e+01
-1.521100000000000030e+01,5.345739999999999981e+01
-1.520100000000000051e+01,5.345830000000000126e+01
-1.519100000000000072e+01,5.345920000000000272e+01
-1.518099999999999916e+01,5.346020000000000039e+01
-1.517099999999999937e+01,5.346110000000000184e+01
-1.516099999999999959e+01,5.346200000000000330e+01
-1.515099999999999980e+01,5.346289999999999765e+01
-1.514100000000000001e+01,5.346379999999999910e+01
-1.513100000000000023e+01,5.346479999999999677e+01
-1.512100000000000044e+01,5.346569999999999823e+01
-1.511100000000000065e+01,5.346659999999999968e+01
-1.510100000000000087e+01,5.346750000000000114e+01
-1.509099999999999930e+01,5.346840000000000259e+01
-1.508099999999999952e+01,5.346929999999999694e+01
-1.507099999999999973e+01,5.347019999999999840e+01
-1.506099999999999994e+01,5.347120000000000317e+01
-1.505100000000000016e+01,5.347209999999999752e+01
-1.504100000000000037e+01,5.347299999999999898e+01
-1.503100000000000058e+01,5.347390000000000043e+01
-1.502100000000000080e+01,5.347480000000000189e+01
-1.501099999999999923e+01,5.347570000000000334e+01
-1.500099999999999945e+01,5.347659999999999769e+01
-1.499099999999999966e+01,5.347749999999999915e+01
-1.498099999999999987e+01,5.347840000000000060e+01
-1.497100000000000009e+01,5.347930000000000206e+01
-1.496100000000000030e+01,5.348010000000000019e+01
-1.495100000000000051e+01,5.348100000000000165e+01
-1.494100000000000072e+01,5.348190000000000310e+01
-1.493099999999999916e+01,5.348279999999999745e+01
-1.492099999999999937e+01,5.348369999999999891e+01
-1.491099999999999959e+01,5.348460000000000036e+01
-1.490099999999999980e+01,5.348550000000000182e+01
-1.489100000000000001e+01,5.348640000000000327e+01
-1.488100000000000023e+01,5.348720000000000141e+01
-1.487100000000000044e+01,5.348810000000000286e+01
-1.486100000000000065e+01,5.348899999999999721e+01
-1.485100000000000087e+01,5.348989999999999867e+01
-1.484099999999999930e+01,5.349069999999999681e+01
-1.483099999999999952e+01,5.349159999999999826e+01
-1.482099999999999973e+01,5.349249999999999972e+01
-1.481099999999999994e+01,5.349340000000000117e+01
-1.480100000000000016e+01,5.349419999999999931e+01
-1.479100000000000037e+01,5.349510000000000076e+01
-1.478100000000000058e+01,5.349600000000000222e+01
-1.477100000000000080e+01,5.349680000000000035e+01
-1.476099999999999923e+01,5.349770000000000181e+01
-1.475099999999999945e+01,5.349860000000000326e+01
-1.474099999999999966e+01,5.349940000000000140e+01
-1.473099999999999987e+01,5.350030000000000285e+01
-1.472100000000000009e+01,5.350110000000000099e+01
-1.471100000000000030e+01,5.350200000000000244e+01
-1.470100000000000051e+01,5.350289999999999679e+01
-1.469100000000000072e+01,5.350370000000000203e+01
-1.468099999999999916e+01,5.350460000000000349e+01
-1.467099999999999937e+01,5.350540000000000163e+01
-1.466099999999999959e+01,5.350630000000000308e+01
-1.465099999999999980e+01,5.350710000000000122e+01
-1.464100000000000001e+01,5.350800000000000267e+01
-1.463100000000000023e+01,5.350880000000000081e+01
-1.462100000000000044e+01,5.350970000000000226e+01
-1.461100000000000065e+01,5.351050000000000040e+01
-1.460100000000000087e+01,5.351140000000000185e+01
-1.459099999999999930e+01,5.351219999999999999e+01
-1.458099999999999952e+01,5.351299999999999812e+01
-1.457099999999999973e+01,5.351389999999999958e+01
-1.456099999999999994e+01,5.351469999999999771e+01
-1.455100000000000016e+01,5.351559999999999917e+01
-1.454100000000000037e+01,5.351639999999999731e+01
-1.453100000000000058e+01,5.351720000000000255e+01
-1.452100000000000080e+01,5.351809999999999690e+01
-1.451099999999999923e+01,5.351890000000000214e+01
-1.450099999999999945e+01,5.351970000000000027e+01
-1.449099999999999966e+01,5.352060000000000173e+01
-1.448099999999999987e+01,5.352139999999999986e+01
-1.447100000000000009e+01,5.352219999999999800e+01
-1.446100000000000030e+01,5.352309999999999945e+01
-1.445100000000000051e+01,5.352389999999999759e+01
-1.444100000000000072e+01,5.352470000000000283e+01
-1.443099999999999916e+01,5.352550000000000097e+01
-1.442099999999999937e+01,5.352640000000000242e+01
-1.441099999999999959e+01,5.352720000000000056e+01
-1.440099999999999980e+01,5.352799999999999869e+01
-1.439100000000000001e+01,5.352879999999999683e+01
-1.438100000000000023e+01,5.352960000000000207e+01
-1.437100000000000044e+01,5.353050000000000352e+01
-1.436100000000000065e+01,5.353130000000000166e+01
-1.435100000000000087e+01,5.353209999999999980e+01
-1.434099999999999930e+01,5.353289999999999793e+01
-1.433099999999999952e+01,5.353370000000000317e+01
-1.432099999999999973e+01,5.353450000000000131e+01
-1.431099999999999994e+01,5.353529999999999944e+01
-1.430100000000000016e+01,5.353620000000000090e+01
-1.429100000000000037e+01,5.353699999999999903e+01
-1.428100000000000058e+01,5.353779999999999717e+01
-1.427100000000000080e+01,5.353860000000000241e+01
-1.426099999999999923e+01,5.353940000000000055e+01
-1.425099999999999945e+01,5.354019999999999868e+01
-1.424099999999999966e+01,5.354099999999999682e+01
-1.423099999999999987e+01,5.354180000000000206e+01
-1.422100000000000009e+01,5.354260000000000019e+01
-1.421100000000000030e+01,5.354339999999999833e+01
-1.420100000000000051e+01,5.354419999999999646e+01
-1.419100000000000072e+01,5.354500000000000171e+01
-1.418099999999999916e+01,5.354579999999999984e+01
-1.417099999999999937e+01,5.354659999999999798e+01
-1.416099999999999959e+01,5.354740000000000322e+01
-1.415099999999999980e+01,5.354820000000000135e+01
-1.414100000000000001e+01,5.354899999999999949e+01
-1.413100000000000023e+01,5.354979999999999762e+01
-1.412100000000000044e+01,5.355060000000000286e+01
-1.411100000000000065e+01,5.355140000000000100e+01
-1.410100000000000087e+01,5.355219999999999914e+01
-1.409099999999999930e+01,5.355299999999999727e+01
-1.408099999999999952e+01,5.355380000000000251e+01
-1.407099999999999973e+01,5.355449999999999733e+01
-1.406099999999999994e+01,5.355530000000000257e+01
-1.405100000000000016e+01,5.355610000000000070e+01
-1.404100000000000037e+01,5.355689999999999884e+01
-1.403100000000000058e+01,5.355769999999999698e+01
-1.402100000000000080e+01,5.355850000000000222e+01
-1.401099999999999923e+01,5.355930000000000035e+01
-1.400099999999999945e+01,5.356009999999999849e+01
-1.399099999999999966e+01,5.356080000000000041e+01
-1.398099999999999987e+01,5.356159999999999854e+01
-1.397100000000000009e+01,5.356239999999999668e+01
-1.396100000000000030e+01,5.356320000000000192e+01
-1.395100000000000051e+01,5.356400000000000006e+01
-1.394100000000000072e+01,5.356470000000000198e+01
-1.393099999999999916e+01,5.356550000000000011e+01
-1.392099999999999937e+01,5.356629999999999825e+01
-1.391099999999999959e+01,5.356710000000000349e+01
-1.390099999999999980e+01,5.356790000000000163e+01
-1.389100000000000001e+01,5.356860000000000355e+01
-1.388100000000000023e+01,5.356940000000000168e+01
-1.387100000000000044e+01,5.357019999999999982e+01
-1.386100000000000065e+01,5.357099999999999795e+01
-1.385100000000000087e+01,5.357169999999999987e+01
-1.384099999999999930e+01,5.357249999999999801e+01
-1.383099999999999952e+01,5.357330000000000325e+01
-1.382099999999999973e+01,5.357410000000000139e+01
-1.381099999999999994e+01,5.357480000000000331e+01
-1.380100000000000016e+01,5.357560000000000144e+01
-1.379100000000000037e+01,5.357639999999999958e+01
-1.378100000000000058e+01,5.357710000000000150e+01
-1.377100000000000080e+01,5.357789999999999964e+01
-1.376099999999999923e+01,5.357869999999999777e+01
-1.375099999999999945e+01,5.357939999999999969e+01
-1.374099999999999966e+01,5.358019999999999783e+01
-1.373099999999999987e+01,5.358100000000000307e+01
-1.372100000000000009e+01,5.358169999999999789e+01
-1.371100000000000030e+01,5.358250000000000313e+01
-1.370100000000000051e+01,5.358330000000000126e+01
-1.369100000000000072e+01,5.358400000000000318e+01
-1.368099999999999916e+01,5.358480000000000132e+01
-1.367099999999999937e+01,5.358559999999999945e+01
-1.366099999999999959e+01,5.358630000000000138e+01
-1.365099999999999980e+01,5.358709999999999951e+01
-1.364100000000000001e+01,5.358789999999999765e+01
-1.363100000000000023e+01,5.358859999999999957e+01
-1.362100000000000044e+01,5.358939999999999770e+01
-1.361100000000000065e+01,5.359009999999999962e+01
-1.360100000000000087e+01,5.359089999999999776e+01
-1.359099999999999930e+01,5.359170000000000300e+01
-1.358099999999999952e+01,5.359239999999999782e+01
-1.357099999999999973e+01,5.359320000000000306e+01
-1.356099999999999994e+01,5.359389999999999787e+01
-1.355100000000000016e+01,5.359470000000000312e+01
-1.354100000000000037e+01,5.359550000000000125e+01
-1.353100000000000058e+01,5.359620000000000317e+01
-1.352100000000000080e+01,5.359700000000000131e+01
-1.351099999999999923e+01,5.359770000000000323e+01
-1.350099999999999945e+01,5.359850000000000136e+01
-1.349099999999999966e+01,5.359920000000000329e+01
-1.348099999999999987e+01,5.360000000000000142e+01
-1.347100000000000009e+01,5.360070000000000334e+01
-1.346100000000000030e+01,5.360150000000000148e+01
-1.345100000000000051e+01,5.360229999999999961e+01
-1.344100000000000072e+01,5.360300000000000153e+01
-1.343099999999999916e+01,5.360379999999999967e+01
-1.342099999999999937e+01,5.360450000000000159e+01
-1.341099999999999959e+01,5.360529999999999973e+01
-1.340099999999999980e+01,5.360600000000000165e+01
-1.339100000000000001e+01,5.360679999999999978e+01
-1.338100000000000023e+01,5.360750000000000171e+01
-1.337100000000000044e+01,5.360829999999999984e+01
-1.336100000000000065e+01,5.360900000000000176e+01
-1.335100000000000087e+01,5.360979999999999990e+01
-1.334099999999999930e+01,5.361050000000000182e+01
-1.333099999999999952e+01,5.361129999999999995e+01
-1.332099999999999973e+01,5.361200000000000188e+01
-1.331099999999999994e+01,5.361280000000000001e+01
-1.330100000000000016e+01,5.361359999999999815e+01
-1.329100000000000037e+01,5.361430000000000007e+01
-1.328100000000000058e+01,5.361509999999999820e+01
-1.327100000000000080e+01,5.361580000000000013e+01
-1.326099999999999923e+01,5.361659999999999826e+01
-1.325099999999999945e+01,5.361730000000000018e+01
-1.324099999999999966e+01,5.361809999999999832e+01
-1.323099999999999987e+01,5.361880000000000024e+01
-1.322100000000000009e+01,5.361959999999999837e+01
-1.321100000000000030e+01,5.362030000000000030e+01
-1.320100000000000051e+01,5.362109999999999843e+01
-1.319100000000000072e+01,5.362180000000000035e+01
-1.318099999999999916e+01,5.362259999999999849e+01
-1.317099999999999937e+01,5.362330000000000041e+01
-1.316099999999999959e+01,5.362409999999999854e+01
-1.315099999999999980e+01,5.362480000000000047e+01
-1.314100000000000001e+01,5.362559999999999860e+01
-1.313100000000000023e+01,5.362630000000000052e+01
-1.312100000000000044e+01,5.362709999999999866e+01
-1.311100000000000065e+01,5.362780000000000058e+01
-1.310100000000000087e+01,5.362859999999999872e+01
-1.309099999999999930e+01,5.362930000000000064e+01
-1.308099999999999952e+01,5.363009999999999877e+01
-1.307099999999999973e+01,5.363080000000000069e+01
-1.306099999999999994e+01,5.363159999999999883e+01
-1.305100000000000016e+01,5.363230000000000075e+01
-1.304100000000000037e+01,5.363309999999999889e+01
-1.303100000000000058e+01,5.363380000000000081e+01
-1.302100000000000080e+01,5.363459999999999894e+01
-1.301099999999999923e+01,5.363530000000000086e+01
-1.300099999999999945e+01,5.363609999999999900e+01
-1.299099999999999966e+01,5.363689999999999714e+01
-1.298099999999999987e+01,5.363759999999999906e+01
-1.297100000000000009e+01,5.363839999999999719e+01
-1.296100000000000030e+01,5.363909999999999911e+01
-1.295100000000000051e+01,5.363989999999999725e+01
-1.294100000000000072e+01,5.364059999999999917e+01
-1.293099999999999916e+01,5.364139999999999731e+01
-1.292099999999999937e+01,5.364209999999999923e+01
-1.291099999999999959e+01,5.364289999999999736e+01
-1.290099999999999980e+01,5.364359999999999928e+01
-1.289100000000000001e+01,5.364439999999999742e+01
-1.288100000000000023e+01,5.364520000000000266e+01
-1.287100000000000044e+01,5.364589999999999748e+01
-1.286100000000000065e+01,5.364670000000000272e+01
-1.285100000000000087e+01,5.364739999999999753e+01
-1.284099999999999930e+01,5.364820000000000277e+01
-1.283099999999999952e+01,5.364900000000000091e+01
-1.282099999999999973e+01,5.364970000000000283e+01
-1.281099999999999994e+01,5.365050000000000097e+01
-1.280100000000000016e+01,5.365120000000000289e+01
-1.279100000000000037e+01,5.365200000000000102e+01
-1.278100000000000058e+01,5.365279999999999916e+01
-1.277100000000000080e+01,5.365350000000000108e+01
-1.276099999999999923e+01,5.365429999999999922e+01
-1.275099999999999945e+01,5.365500000000000114e+01
-1.274099999999999966e+01,5.365579999999999927e+01
-1.273099999999999987e+01,5.365659999999999741e+01
-1.272100000000000009e+01,5.365729999999999933e+01
-1.271100000000000030e+01,5.365809999999999746e+01
-1.270100000000000051e+01,5.365890000000000271e+01
-1.269100000000000072e+01,5.365959999999999752e+01
-1.268099999999999916e+01,5.366040000000000276e+01
-1.267099999999999937e+01,5.366120000000000090e+01
-1.266099999999999959e+01,5.366190000000000282e+01
-1.265099999999999980e+01,5.366270000000000095e+01
-1.264100000000000001e+01,5.366349999999999909e+01
-1.263100000000000023e+01,5.366429999999999723e+01
-1.262100000000000044e+01,5.366499999999999915e+01
-1.261100000000000065e+01,5.366579999999999728e+01
-1.260100000000000087e+01,5.366660000000000252e+01
-1.259099999999999930e+01,5.366740000000000066e+01
-1.258099999999999952e+01,5.366810000000000258e+01
-1.257099999999999973e+01,5.366890000000000072e+01
-1.256099999999999994e+01,5.366969999999999885e+01
-1.255100000000000016e+01,5.367049999999999699e+01
-1.254100000000000037e+01,5.367119999999999891e+01
-1.253100000000000058e+01,5.367199999999999704e+01
-1.252100000000000080e+01,5.367280000000000229e+01
-1.251099999999999923e+01,5.367360000000000042e+01
-1.250099999999999945e+01,5.367439999999999856e+01
-1.249099999999999966e+01,5.367519999999999669e+01
-1.248099999999999987e+01,5.367589999999999861e+01
-1.247100000000000009e+01,5.367669999999999675e+01
-1.246100000000000030e+01,5.367750000000000199e+01
-1.245100000000000051e+01,5.367830000000000013e+01
-1.244100000000000072e+01,5.367909999999999826e+01
-1.243099999999999916e+01,5.367990000000000350e+01
-1.242099999999999937e+01,5.368070000000000164e+01
-1.241099999999999959e+01,5.368149999999999977e+01
-1.240099999999999980e+01,5.368229999999999791e+01
-1.239100000000000001e+01,5.368310000000000315e+01
-1.238100000000000023e+01,5.368390000000000128e+01
-1.237100000000000044e+01,5.368469999999999942e+01
-1.236100000000000065e+01,5.368549999999999756e+01
-1.235100000000000087e+01,5.368630000000000280e+01
-1.234099999999999930e+01,5.368710000000000093e+01
-1.233099999999999952e+01,5.368789999999999907e+01
-1.232099999999999973e+01,5.368869999999999720e+01
-1.231099999999999994e+01,5.368950000000000244e+01
-1.230100000000000016e+01,5.369030000000000058e+01
-1.229100000000000037e+01,5.369109999999999872e+01
-1.228100000000000058e+01,5.369189999999999685e+01
-1.227100000000000080e+01,5.369270000000000209e+01
-1.226099999999999923e+01,5.369350000000000023e+01
-1.225099999999999945e+01,5.369440000000000168e+01
-1.224099999999999966e+01,5.369519999999999982e+01
-1.223099999999999987e+01,5.369599999999999795e+01
-1.222100000000000009e+01,5.369680000000000319e+01
-1.221100000000000030e+01,5.369760000000000133e+01
-1.220100000000000051e+01,5.369850000000000279e+01
-1.219100000000000072e+01,5.369930000000000092e+01
-1.218099999999999916e+01,5.370009999999999906e+01
-1.217099999999999937e+01,5.370100000000000051e+01
-1.216099999999999959e+01,5.370179999999999865e+01
-1.215099999999999980e+01,5.370259999999999678e+01
-1.214100000000000001e+01,5.370349999999999824e+01
-1.213100000000000023e+01,5.370430000000000348e+01
-1.212100000000000044e+01,5.370510000000000161e+01
-1.211100000000000065e+01,5.370600000000000307e+01
-1.210100000000000087e+01,5.370680000000000121e+01
-1.209099999999999930e+01,5.370770000000000266e+01
-1.208099999999999952e+01,5.370850000000000080e+01
-1.207099999999999973e+01,5.370929999999999893e+01
-1.206099999999999994e+01,5.371020000000000039e+01
-1.205100000000000016e+01,5.371110000000000184e+01
-1.204100000000000037e+01,5.371189999999999998e+01
-1.203100000000000058e+01,5.371280000000000143e+01
-1.202100000000000080e+01,5.371359999999999957e+01
-1.201099999999999923e+01,5.371450000000000102e+01
-1.200099999999999945e+01,5.371529999999999916e+01
-1.199099999999999966e+01,5.371620000000000061e+01
-1.198099999999999987e+01,5.371710000000000207e+01
-1.197100000000000009e+01,5.371790000000000020e+01
-1.196100000000000030e+01,5.371880000000000166e+01
-1.195100000000000051e+01,5.371970000000000312e+01
-1.194100000000000072e+01,5.372059999999999746e+01
-1.193099999999999916e+01,5.372140000000000271e+01
-1.192099999999999937e+01,5.372229999999999706e+01
-1.191099999999999959e+01,5.372319999999999851e+01
-1.190099999999999980e+01,5.372409999999999997e+01
-1.189100000000000001e+01,5.372500000000000142e+01
-1.188100000000000023e+01,5.372590000000000288e+01
-1.187100000000000044e+01,5.372679999999999723e+01
-1.186100000000000065e+01,5.372769999999999868e+01
-1.185100000000000087e+01,5.372860000000000014e+01
-1.184099999999999930e+01,5.372950000000000159e+01
-1.183099999999999952e+01,5.373040000000000305e+01
-1.182099999999999973e+01,5.373129999999999740e+01
-1.181099999999999994e+01,5.373219999999999885e+01
-1.180100000000000016e+01,5.373310000000000031e+01
-1.179100000000000037e+01,5.373400000000000176e+01
-1.178100000000000058e+01,5.373490000000000322e+01
-1.177100000000000080e+01,5.373579999999999757e+01
-1.176099999999999923e+01,5.373680000000000234e+01
-1.175099999999999945e+01,5.373769999999999669e+01
-1.174099999999999966e+01,5.373859999999999815e+01
-1.173099999999999987e+01,5.373949999999999960e+01
-1.172100000000000009e+01,5.374049999999999727e+01
-1.171100000000000030e+01,5.374139999999999873e+01
-1.170100000000000051e+01,5.374240000000000350e+01
-1.169100000000000072e+01,5.374329999999999785e+01
-1.168099999999999916e+01,5.374430000000000263e+01
-1.167099999999999937e+01,5.374519999999999698e+01
-1.166099999999999959e+01,5.374620000000000175e+01
-1.165099999999999980e+01,5.374710000000000321e+01
-1.164100000000000001e+01,5.374810000000000088e+01
-1.163100000000000023e+01,5.374900000000000233e+01
-1.162100000000000044e+01,5.375000000000000000e+01
-1.161100000000000065e+01,5.375099999999999767e+01
-1.160100000000000087e+01,5.375189999999999912e+01
-1.159099999999999930e+01,5.375289999999999679e+01
-1.158099999999999952e+01,5.375390000000000157e+01
-1.157099999999999973e+01,5.375489999999999924e+01
-1.156099999999999994e+01,5.375589999999999691e+01
-1.155100000000000016e+01,5.375690000000000168e+01
-1.154100000000000037e+01,5.375780000000000314e+01
-1.153100000000000058e+01,5.375880000000000081e+01
-1.152100000000000080e+01,5.375979999999999848e+01
-1.151099999999999923e+01,5.376080000000000325e+01
-1.150099999999999945e+01,5.376189999999999714e+01
-1.149099999999999966e+01,5.376290000000000191e+01
-1.148099999999999987e+01,5.376389999999999958e+01
-1.147100000000000009e+01,5.376489999999999725e+01
-1.146100000000000030e+01,5.376590000000000202e+01
-1.145100000000000051e+01,5.376689999999999969e+01
-1.144100000000000072e+01,5.376800000000000068e+01
-1.143099999999999916e+01,5.376899999999999835e+01
-1.142099999999999937e+01,5.377000000000000313e+01
-1.141099999999999959e+01,5.377109999999999701e+01
-1.140099999999999980e+01,5.377210000000000178e+01
-1.139100000000000001e+01,5.377320000000000277e+01
-1.138100000000000023e+01,5.377420000000000044e+01
-1.137100000000000044e+01,5.377530000000000143e+01
-1.136100000000000065e+01,5.377640000000000242e+01
-1.135100000000000087e+01,5.377740000000000009e+01
-1.134099999999999930e+01,5.377850000000000108e+01
-1.133099999999999952e+01,5.377960000000000207e+01
-1.132099999999999973e+01,5.378070000000000306e+01
-1.131099999999999994e+01,5.378170000000000073e+01
-1.130100000000000016e+01,5.378280000000000172e+01
-1.129100000000000037e+01,5.378390000000000271e+01
-1.128100000000000058e+01,5.378499999999999659e+01
-1.127100000000000080e+01,5.378609999999999758e+01
-1.126099999999999923e+01,5.378719999999999857e+01
-1.125099999999999945e+01,5.378829999999999956e+01
-1.124099999999999966e+01,5.378940000000000055e+01
-1.123099999999999987e+01,5.379059999999999775e+01
-1.122100000000000009e+01,5.379169999999999874e+01
-1.121100000000000030e+01,5.379279999999999973e+01
-1.120100000000000051e+01,5.379399999999999693e+01
-1.119100000000000072e+01,5.379509999999999792e+01
-1.118099999999999916e+01,5.379619999999999891e+01
-1.117099999999999937e+01,5.379740000000000322e+01
-1.116099999999999959e+01,5.379849999999999710e+01
-1.115099999999999980e+01,5.379970000000000141e+01
-1.114100000000000001e+01,5.380089999999999861e+01
-1.113100000000000023e+01,5.380199999999999960e+01
-1.112100000000000044e+01,5.380319999999999681e+01
-1.111100000000000065e+01,5.380440000000000111e+01
-1.110100000000000087e+01,5.380559999999999832e+01
-1.109099999999999930e+01,5.380680000000000263e+01
-1.108099999999999952e+01,5.380799999999999983e+01
-1.107099999999999973e+01,5.380910000000000082e+01
-1.106099999999999994e+01,5.381040000000000134e+01
-1.105100000000000016e+01,5.381159999999999854e+01
-1.104100000000000037e+01,5.381280000000000285e+01
-1.103100000000000058e+01,5.381400000000000006e+01
-1.102100000000000080e+01,5.381519999999999726e+01
-1.101099999999999923e+01,5.381649999999999778e+01
-1.100099999999999945e+01,5.381770000000000209e+01
-1.099099999999999966e+01,5.381889999999999930e+01
-1.098099999999999987e+01,5.382019999999999982e+01
-1.097100000000000009e+01,5.382139999999999702e+01
-1.096100000000000030e+01,5.382269999999999754e+01
-1.095100000000000051e+01,5.382399999999999807e+01
-1.094100000000000072e+01,5.382520000000000238e+01
-1.093099999999999916e+01,5.382650000000000290e+01
-1.092099999999999937e+01,5.382780000000000342e+01
-1.091099999999999959e+01,5.382909999999999684e+01
-1.090099999999999980e+01,5.383039999999999736e+01
-1.089100000000000001e+01,5.383169999999999789e+01
-1.088100000000000023e+01,5.383299999999999841e+01
-1.087100000000000044e+01,5.383429999999999893e+01
-1.086100000000000065e+01,5.383559999999999945e+01
-1.085100000000000087e+01,5.383700000000000330e+01
-1.084099999999999930e+01,5.383829999999999671e+01
-1.083099999999999952e+01,5.383959999999999724e+01
-1.082099999999999973e+01,5.384100000000000108e+01
-1.081099999999999994e+01,5.384230000000000160e+01
-1.080100000000000016e+01,5.384369999999999834e+01
-1.079100000000000037e+01,5.384510000000000218e+01
-1.078100000000000058e+01,5.384640000000000271e+01
-1.077100000000000080e+01,5.384779999999999944e+01
-1.076099999999999923e+01,5.384920000000000329e+01
-1.075099999999999945e+01,5.385060000000000002e+01
-1.074099999999999966e+01,5.385199999999999676e+01
-1.073099999999999987e+01,5.385340000000000060e+01
-1.072100000000000009e+01,5.385479999999999734e+01
-1.071100000000000030e+01,5.385620000000000118e+01
-1.070100000000000051e+01,5.385759999999999792e+01
-1.069100000000000072e+01,5.385909999999999798e+01
-1.068099999999999916e+01,5.386050000000000182e+01
-1.067099999999999937e+01,5.386200000000000188e+01
-1.066099999999999959e+01,5.386339999999999861e+01
-1.065099999999999980e+01,5.386489999999999867e+01
-1.064100000000000001e+01,5.386630000000000251e+01
-1.063100000000000023e+01,5.386780000000000257e+01
-1.062100000000000044e+01,5.386930000000000263e+01
-1.061100000000000065e+01,5.387080000000000268e+01
-1.060100000000000087e+01,5.387230000000000274e+01
-1.059099999999999930e+01,5.387380000000000280e+01
-1.058099999999999952e+01,5.387530000000000285e+01
-1.057099999999999973e+01,5.387680000000000291e+01
-1.056099999999999994e+01,5.387830000000000297e+01
-1.055100000000000016e+01,5.387989999999999924e+01
-1.054100000000000037e+01,5.388139999999999930e+01
-1.053100000000000058e+01,5.388300000000000267e+01
-1.052100000000000080e+01,5.388450000000000273e+01
-1.051099999999999923e+01,5.388609999999999900e+01
-1.050099999999999945e+01,5.388759999999999906e+01
-1.049099999999999966e+01,5.388920000000000243e+01
-1.048099999999999987e+01,5.389079999999999870e+01
-1.047100000000000009e+01,5.389240000000000208e+01
-1.046100000000000030e+01,5.389399999999999835e+01
-1.045100000000000051e+01,5.389560000000000173e+01
-1.044100000000000072e+01,5.389719999999999800e+01
-1.043099999999999916e+01,5.389889999999999759e+01
-1.042099999999999937e+01,5.390050000000000097e+01
-1.041099999999999959e+01,5.390209999999999724e+01
-1.040099999999999980e+01,5.390379999999999683e+01
-1.039100000000000001e+01,5.390550000000000352e+01
-1.038100000000000023e+01,5.390709999999999980e+01
-1.037100000000000044e+01,5.390879999999999939e+01
-1.036100000000000065e+01,5.391049999999999898e+01
-1.035100000000000087e+01,5.391219999999999857e+01
-1.034099999999999930e+01,5.391389999999999816e+01
-1.033099999999999952e+01,5.391559999999999775e+01
-1.032099999999999973e+01,5.391729999999999734e+01
-1.031099999999999994e+01,5.391910000000000025e+01
-1.030100000000000016e+01,5.392079999999999984e+01
-1.029100000000000037e+01,5.392249999999999943e+01
-1.028100000000000058e+01,5.392430000000000234e+01
-1.027100000000000080e+01,5.392609999999999815e+01
-1.026099999999999923e+01,5.392779999999999774e+01
-1.025099999999999945e+01,5.392960000000000065e+01
-1.024099999999999966e+01,5.393139999999999645e+01
-1.023099999999999987e+01,5.393319999999999936e+01
-1.022100000000000009e+01,5.393500000000000227e+01
-1.021100000000000030e+01,5.393679999999999808e+01
-1.020100000000000051e+01,5.393860000000000099e+01
-1.019100000000000072e+01,5.394050000000000011e+01
-1.018099999999999916e+01,5.394230000000000302e+01
-1.017099999999999937e+01,5.394420000000000215e+01
-1.016099999999999959e+01,5.394599999999999795e+01
-1.015099999999999980e+01,5.394789999999999708e+01
-1.014100000000000001e+01,5.394980000000000331e+01
-1.013100000000000023e+01,5.395170000000000243e+01
-1.012100000000000044e+01,5.395360000000000156e+01
-1.011100000000000065e+01,5.395550000000000068e+01
-1.010100000000000087e+01,5.395739999999999981e+01
-1.009099999999999930e+01,5.395940000000000225e+01
-1.008099999999999952e+01,5.396130000000000138e+01
-1.007099999999999973e+01,5.396329999999999671e+01
-1.006099999999999994e+01,5.396520000000000294e+01
-1.005100000000000016e+01,5.396719999999999828e+01
-1.004100000000000037e+01,5.396920000000000073e+01
-1.003100000000000058e+01,5.397120000000000317e+01
-1.002100000000000080e+01,5.397319999999999851e+01
-1.001099999999999923e+01,5.397520000000000095e+01
-1.000099999999999945e+01,5.397720000000000340e+01
-9.990970000000000795e+00,5.397919999999999874e+01
-9.980969999999999231e+00,5.398129999999999740e+01
-9.970969999999999445e+00,5.398329999999999984e+01
-9.960969999999999658e+00,5.398539999999999850e+01
-9.950969999999999871e+00,5.398740000000000094e+01
-9.940970000000000084e+00,5.398949999999999960e+01
-9.930970000000000297e+00,5.399159999999999826e+01
-9.920970000000000510e+00,5.399369999999999692e+01
-9.910970000000000724e+00,5.399580000000000268e+01
-9.900969999999999160e+00,5.399790000000000134e+01
-9.890969999999999374e+00,5.400010000000000332e+01
-9.880969999999999587e+00,5.400220000000000198e+01
-9.870969999999999800e+00,5.400439999999999685e+01
-9.860970000000000013e+00,5.400650000000000261e+01
-9.850970000000000226e+00,5.400869999999999749e+01
-9.840970000000000439e+00,5.401089999999999947e+01
-9.830970000000000653e+00,5.401310000000000144e+01
-9.820970000000000866e+00,5.401530000000000342e+01
-9.810969999999999303e+00,5.401749999999999829e+01
-9.800969999999999516e+00,5.401979999999999649e+01
-9.790969999999999729e+00,5.402199999999999847e+01
-9.780969999999999942e+00,5.402429999999999666e+01
-9.770970000000000155e+00,5.402649999999999864e+01
-9.760970000000000368e+00,5.402879999999999683e+01
-9.750970000000000582e+00,5.403110000000000213e+01
-9.740970000000000795e+00,5.403340000000000032e+01
-9.730969999999999231e+00,5.403569999999999851e+01
-9.720969999999999445e+00,5.403799999999999670e+01
-9.710969999999999658e+00,5.404039999999999822e+01
-9.700969999999999871e+00,5.404270000000000351e+01
-9.690970000000000084e+00,5.404509999999999792e+01
-9.680970000000000297e+00,5.404740000000000322e+01
-9.670970000000000510e+00,5.404979999999999762e+01
-9.660970000000000724e+00,5.405219999999999914e+01
-9.650969999999999160e+00,5.405460000000000065e+01
-9.640969999999999374e+00,5.405700000000000216e+01
-9.630969999999999587e+00,5.405939999999999657e+01
-9.620969999999999800e+00,5.406190000000000140e+01
-9.610970000000000013e+00,5.406430000000000291e+01
-9.600970000000000226e+00,5.406680000000000064e+01
-9.590970000000000439e+00,5.406920000000000215e+01
-9.580970000000000653e+00,5.407169999999999987e+01
-9.570970000000000866e+00,5.407419999999999760e+01
-9.560969999999999303e+00,5.407670000000000243e+01
-9.550969999999999516e+00,5.407920000000000016e+01
-9.540969999999999729e+00,5.408180000000000121e+01
-9.530969999999999942e+00,5.408429999999999893e+01
-9.520970000000000155e+00,5.408689999999999998e+01
-9.510970000000000368e+00,5.408939999999999770e+01
-9.500970000000000582e+00,5.409199999999999875e+01
-9.490970000000000795e+00,5.409459999999999980e+01
-9.480969999999999231e+00,5.409720000000000084e+01
-9.470969999999999445e+00,5.409980000000000189e+01
-9.460969999999999658e+00,5.410249999999999915e+01
-9.450969999999999871e+00,5.410510000000000019e+01
-9.440970000000000084e+00,5.410779999999999745e+01
-9.430970000000000297e+00,5.411039999999999850e+01
-9.420970000000000510e+00,5.411310000000000286e+01
-9.410970000000000724e+00,5.411580000000000013e+01
-9.400969999999999160e+00,5.411849999999999739e+01
-9.390969999999999374e+00,5.412120000000000175e+01
-9.380969999999999587e+00,5.412400000000000233e+01
-9.370969999999999800e+00,5.412669999999999959e+01
-9.360970000000000013e+00,5.412939999999999685e+01
-9.350970000000000226e+00,5.413219999999999743e+01
-9.340970000000000439e+00,5.413499999999999801e+01
-9.330970000000000653e+00,5.413779999999999859e+01
-9.320970000000000866e+00,5.414059999999999917e+01
-9.310969999999999303e+00,5.414339999999999975e+01
-9.300969999999999516e+00,5.414620000000000033e+01
-9.290969999999999729e+00,5.414909999999999712e+01
-9.280969999999999942e+00,5.415189999999999770e+01
-9.270970000000000155e+00,5.415480000000000160e+01
-9.260970000000000368e+00,5.415769999999999840e+01
-9.250970000000000582e+00,5.416060000000000230e+01
-9.240970000000000795e+00,5.416349999999999909e+01
-9.230969999999999231e+00,5.416640000000000299e+01
-9.220969999999999445e+00,5.416940000000000310e+01
-9.210969999999999658e+00,5.417229999999999990e+01
-9.200969999999999871e+00,5.417530000000000001e+01
-9.190970000000000084e+00,5.417830000000000013e+01
-9.180970000000000297e+00,5.418119999999999692e+01
-9.170970000000000510e+00,5.418419999999999703e+01
-9.160970000000000724e+00,5.418730000000000047e+01
-9.150969999999999160e+00,5.419030000000000058e+01
-9.140969999999999374e+00,5.419330000000000069e+01
-9.130969999999999587e+00,5.419639999999999702e+01
-9.120969999999999800e+00,5.419950000000000045e+01
-9.110970000000000013e+00,5.420250000000000057e+01
-9.100970000000000226e+00,5.420559999999999690e+01
-9.090970000000000439e+00,5.420870000000000033e+01
-9.080970000000000653e+00,5.421189999999999998e+01
-9.070970000000000866e+00,5.421500000000000341e+01
-9.060969999999999303e+00,5.421820000000000306e+01
-9.050969999999999516e+00,5.422129999999999939e+01
-9.040969999999999729e+00,5.422449999999999903e+01
-9.030969999999999942e+00,5.422769999999999868e+01
-9.020970000000000155e+00,5.423089999999999833e+01
-9.010970000000000368e+00,5.423409999999999798e+01
-9.000970000000000582e+00,5.423729999999999762e+01
-8.990970000000000795e+00,5.424060000000000059e+01
-8.980969999999999231e+00,5.424380000000000024e+01
-8.970969999999999445e+00,5.424710000000000321e+01
-8.960969999999999658e+00,5.425039999999999907e+01
-8.950969999999999871e+00,5.425370000000000203e+01
-8.940970000000000084e+00,5.425699999999999790e+01
-8.930970000000000297e+00,5.426030000000000086e+01
-8.920970000000000510e+00,5.426370000000000005e+01
-8.910970000000000724e+00,5.426700000000000301e+01
-8.900969999999999160e+00,5.427040000000000219e+01
-8.890969999999999374e+00,5.427380000000000138e+01
-8.880969999999999587e+00,5.427720000000000056e+01
-8.870969999999999800e+00,5.428059999999999974e+01
-8.860970000000000013e+00,5.428399999999999892e+01
-8.850970000000000226e+00,5.428750000000000142e+01
-8.840970000000000439e+00,5.429090000000000060e+01
-8.830970000000000653e+00,5.429440000000000310e+01
-8.820970000000000866e+00,5.429789999999999850e+01
-8.810969999999999303e+00,5.430140000000000100e+01
-8.800969999999999516e+00,5.430490000000000350e+01
-8.790969999999999729e+00,5.430839999999999890e+01
-8.780969999999999942e+00,5.431190000000000140e+01
-8.770970000000000155e+00,5.431550000000000011e+01
-8.760970000000000368e+00,5.431909999999999883e+01
-8.750970000000000582e+00,5.432260000000000133e+01
-8.740970000000000795e+00,5.432620000000000005e+01
-8.730969999999999231e+00,5.432979999999999876e+01
-8.720969999999999445e+00,5.433350000000000080e+01
-8.710969999999999658e+00,5.433709999999999951e+01
-8.700969999999999871e+00,5.434069999999999823e+01
-8.690970000000000084e+00,5.434440000000000026e+01
-8.680970000000000297e+00,5.434810000000000230e+01
-8.670970000000000510e+00,5.435179999999999723e+01
-8.660970000000000724e+00,5.435549999999999926e+01
-8.650969999999999160e+00,5.435920000000000130e+01
-8.640969999999999374e+00,5.436290000000000333e+01
-8.630969999999999587e+00,5.436670000000000158e+01
-8.620969999999999800e+00,5.437049999999999983e+01
-8.610970000000000013e+00,5.437420000000000186e+01
-8.600970000000000226e+00,5.437800000000000011e+01
-8.590970000000000439e+00,5.438179999999999836e+01
-8.580970000000000653e+00,5.438569999999999993e+01
-8.570970000000000866e+00,5.438949999999999818e+01
-8.560969999999999303e+00,5.439330000000000354e+01
-8.550969999999999516e+00,5.439719999999999800e+01
-8.540969999999999729e+00,5.440109999999999957e+01
-8.530969999999999942e+00,5.440500000000000114e+01
-8.520970000000000155e+00,5.440890000000000271e+01
-8.510970000000000368e+00,5.441279999999999717e+01
-8.500970000000000582e+00,5.441669999999999874e+01
-8.490970000000000795e+00,5.442069999999999652e+01
-8.480969999999999231e+00,5.442459999999999809e+01
-8.470969999999999445e+00,5.442860000000000298e+01
-8.460969999999999658e+00,5.443260000000000076e+01
-8.450969999999999871e+00,5.443659999999999854e+01
-8.440970000000000084e+00,5.444060000000000343e+01
-8.430970000000000297e+00,5.444469999999999743e+01
-8.420970000000000510e+00,5.444870000000000232e+01
-8.410970000000000724e+00,5.445280000000000342e+01
-8.400969999999999160e+00,5.445689999999999742e+01
-8.390969999999999374e+00,5.446090000000000231e+01
-8.380969999999999587e+00,5.446500000000000341e+01
-8.370969999999999800e+00,5.446920000000000073e+01
-8.360970000000000013e+00,5.447330000000000183e+01
-8.350970000000000226e+00,5.447740000000000293e+01
-8.340970000000000439e+00,5.448160000000000025e+01
-8.330970000000000653e+00,5.448579999999999757e+01
-8.320970000000000866e+00,5.449000000000000199e+01
-8.310969999999999303e+00,5.449419999999999931e+01
-8.300969999999999516e+00,5.449839999999999662e+01
-8.290969999999999729e+00,5.450260000000000105e+01
-8.280969999999999942e+00,5.450690000000000168e+01
-8.270970000000000155e+00,5.451109999999999900e+01
-8.260970000000000368e+00,5.451539999999999964e+01
-8.250970000000000582e+00,5.451970000000000027e+01
-8.240970000000000795e+00,5.452400000000000091e+01
-8.230969999999999231e+00,5.452830000000000155e+01
-8.220969999999999445e+00,5.453260000000000218e+01
-8.210969999999999658e+00,5.453699999999999903e+01
-8.200969999999999871e+00,5.454129999999999967e+01
-8.190970000000000084e+00,5.454569999999999652e+01
-8.180970000000000297e+00,5.455010000000000048e+01
-8.170970000000000510e+00,5.455449999999999733e+01
-8.160970000000000724e+00,5.455890000000000128e+01
-8.150969999999999160e+00,5.456329999999999814e+01
-8.140969999999999374e+00,5.456770000000000209e+01
-8.130969999999999587e+00,5.457220000000000226e+01
-8.120969999999999800e+00,5.457659999999999911e+01
-8.110970000000000013e+00,5.458109999999999928e+01
-8.100970000000000226e+00,5.458559999999999945e+01
-8.090970000000000439e+00,5.459009999999999962e+01
-8.080970000000000653e+00,5.459459999999999980e+01
-8.070970000000000866e+00,5.459920000000000329e+01
-8.060969999999999303e+00,5.460370000000000346e+01
-8.050969999999999516e+00,5.460829999999999984e+01
-8.040969999999999729e+00,5.461290000000000333e+01
-8.030969999999999942e+00,5.461740000000000350e+01
-8.020970000000000155e+00,5.462199999999999989e+01
-8.010970000000000368e+00,5.462669999999999959e+01
-8.000970000000000582e+00,5.463130000000000308e+01
-7.990969999999999906e+00,5.463589999999999947e+01
-7.980970000000000120e+00,5.464059999999999917e+01
-7.970970000000000333e+00,5.464520000000000266e+01
-7.960969999999999658e+00,5.464990000000000236e+01
-7.950969999999999871e+00,5.465460000000000207e+01
-7.940970000000000084e+00,5.465930000000000177e+01
-7.930970000000000297e+00,5.466400000000000148e+01
-7.920969999999999622e+00,5.466879999999999740e+01
-7.910969999999999835e+00,5.467349999999999710e+01
-7.900970000000000049e+00,5.467830000000000013e+01
-7.890970000000000262e+00,5.468310000000000315e+01
-7.880969999999999587e+00,5.468780000000000285e+01
-7.870969999999999800e+00,5.469259999999999877e+01
-7.860970000000000013e+00,5.469740000000000180e+01
-7.850970000000000226e+00,5.470230000000000103e+01
-7.840970000000000439e+00,5.470709999999999695e+01
-7.830969999999999764e+00,5.471189999999999998e+01
-7.820969999999999978e+00,5.471679999999999922e+01
-7.810970000000000191e+00,5.472169999999999845e+01
-7.800970000000000404e+00,5.472659999999999769e+01
-7.790969999999999729e+00,5.473149999999999693e+01
-7.780969999999999942e+00,5.473640000000000327e+01
-7.770970000000000155e+00,5.474130000000000251e+01
-7.760970000000000368e+00,5.474620000000000175e+01
-7.750969999999999693e+00,5.475119999999999720e+01
-7.740969999999999906e+00,5.475610000000000355e+01
-7.730970000000000120e+00,5.476109999999999900e+01
-7.720970000000000333e+00,5.476610000000000156e+01
-7.710969999999999658e+00,5.477109999999999701e+01
-7.700969999999999871e+00,5.477609999999999957e+01
-7.690970000000000084e+00,5.478110000000000213e+01
-7.680970000000000297e+00,5.478620000000000090e+01
-7.670969999999999622e+00,5.479120000000000346e+01
-7.660969999999999835e+00,5.479630000000000223e+01
-7.650970000000000049e+00,5.480129999999999768e+01
-7.640970000000000262e+00,5.480639999999999645e+01
-7.630969999999999587e+00,5.481150000000000233e+01
-7.620969999999999800e+00,5.481660000000000110e+01
-7.610970000000000013e+00,5.482169999999999987e+01
-7.600970000000000226e+00,5.482679999999999865e+01
-7.590970000000000439e+00,5.483200000000000074e+01
-7.580969999999999764e+00,5.483709999999999951e+01
-7.570969999999999978e+00,5.484230000000000160e+01
-7.560970000000000191e+00,5.484749999999999659e+01
-7.550970000000000404e+00,5.485269999999999868e+01
-7.540969999999999729e+00,5.485790000000000077e+01
-7.530969999999999942e+00,5.486310000000000286e+01
-7.520970000000000155e+00,5.486829999999999785e+01
-7.510970000000000368e+00,5.487349999999999994e+01
-7.500969999999999693e+00,5.487870000000000203e+01
-7.490969999999999906e+00,5.488400000000000034e+01
-7.480970000000000120e+00,5.488929999999999865e+01
-7.470970000000000333e+00,5.489450000000000074e+01
-7.460969999999999658e+00,5.489979999999999905e+01
-7.450969999999999871e+00,5.490509999999999735e+01
-7.440970000000000084e+00,5.491040000000000276e+01
-7.430970000000000297e+00,5.491570000000000107e+01
-7.420969999999999622e+00,5.492110000000000269e+01
-7.410969999999999835e+00,5.492640000000000100e+01
-7.400970000000000049e+00,5.493180000000000263e+01
-7.390970000000000262e+00,5.493710000000000093e+01
-7.380969999999999587e+00,5.494250000000000256e+01
-7.370969999999999800e+00,5.494789999999999708e+01
-7.360970000000000013e+00,5.495329999999999870e+01
-7.350970000000000226e+00,5.495870000000000033e+01
-7.340970000000000439e+00,5.496410000000000196e+01
-7.330969999999999764e+00,5.496959999999999980e+01
-7.320969999999999978e+00,5.497500000000000142e+01
-7.310970000000000191e+00,5.498049999999999926e+01
-7.300970000000000404e+00,5.498590000000000089e+01
-7.290969999999999729e+00,5.499139999999999873e+01
-7.280969999999999942e+00,5.499689999999999657e+01
-7.270970000000000155e+00,5.500240000000000151e+01
-7.260970000000000368e+00,5.500789999999999935e+01
-7.250969999999999693e+00,5.501350000000000051e+01
-7.240969999999999906e+00,5.501899999999999835e+01
-7.230970000000000120e+00,5.502459999999999951e+01
-7.220970000000000333e+00,5.503020000000000067e+01
-7.210969999999999658e+00,5.503580000000000183e+01
-7.200969999999999871e+00,5.504149999999999920e+01
-7.190970000000000084e+00,5.504710000000000036e+01
-7.180970000000000297e+00,5.505279999999999774e+01
-7.170969999999999622e+00,5.505850000000000222e+01
-7.160969999999999835e+00,5.506419999999999959e+01
-7.150970000000000049e+00,5.506989999999999696e+01
-7.140970000000000262e+00,5.507569999999999766e+01
-7.130969999999999587e+00,5.508149999999999835e+01
-7.120969999999999800e+00,5.508740000000000236e+01
-7.110970000000000013e+00,5.509320000000000306e+01
-7.100970000000000226e+00,5.509920000000000329e+01
-7.090970000000000439e+00,5.510510000000000019e+01
-7.080969999999999764e+00,5.511110000000000042e+01
-7.070969999999999978e+00,5.511719999999999686e+01
-7.060970000000000191e+00,5.512330000000000041e+01
-7.050970000000000404e+00,5.512939999999999685e+01
-7.040969999999999729e+00,5.513569999999999993e+01
-7.030969999999999942e+00,5.514189999999999969e+01
-7.020970000000000155e+00,5.514829999999999899e+01
-7.010970000000000368e+00,5.515469999999999828e+01
-7.000969999999999693e+00,5.516129999999999711e+01
-6.990969999999999906e+00,5.516790000000000305e+01
-6.980970000000000120e+00,5.517459999999999809e+01
-6.970970000000000333e+00,5.518139999999999645e+01
-6.960969999999999658e+00,5.518829999999999814e+01
-6.950969999999999871e+00,5.519539999999999935e+01
-6.940970000000000084e+00,5.520259999999999678e+01
-6.930970000000000297e+00,5.520989999999999753e+01
-6.920969999999999622e+00,5.521739999999999782e+01
-6.910969999999999835e+00,5.522509999999999764e+01
-6.900970000000000049e+00,5.523290000000000077e+01
-6.890970000000000262e+00,5.524099999999999966e+01
-6.880969999999999587e+00,5.524920000000000186e+01
-6.870969999999999800e+00,5.525759999999999650e+01
-6.860970000000000013e+00,5.526630000000000109e+01
-6.850970000000000226e+00,5.527530000000000143e+01
-6.840970000000000439e+00,5.528450000000000131e+01
-6.830969999999999764e+00,5.529399999999999693e+01
-6.820969999999999978e+00,5.530380000000000251e+01
-6.810970000000000191e+00,5.531400000000000006e+01
-6.800970000000000404e+00,5.532439999999999714e+01
-6.790969999999999729e+00,5.533529999999999660e+01
-6.780969999999999942e+00,5.534649999999999892e+01
-6.770970000000000155e+00,5.535819999999999652e+01
-6.760970000000000368e+00,5.537030000000000030e+01
-6.750969999999999693e+00,5.538280000000000314e+01
-6.740969999999999906e+00,5.539580000000000126e+01
-6.730970000000000120e+00,5.540939999999999799e+01
-6.720970000000000333e+00,5.542349999999999710e+01
-6.710969999999999658e+00,5.543809999999999860e+01
-6.700969999999999871e+00,5.545329999999999870e+01
-6.690970000000000084e+00,5.546920000000000073e+01
-6.680970000000000297e+00,5.548570000000000135e+01
-6.670969999999999622e+00,5.550280000000000058e+01
-6.660969999999999835e+00,5.552069999999999794e+01
-6.650970000000000049e+00,5.553929999999999723e+01
-6.640970000000000262e+00,5.555870000000000175e+01
-6.630969999999999587e+00,5.557880000000000109e+01
-6.620969999999999800e+00,5.559980000000000189e+01
-6.610970000000000013e+00,5.562169999999999703e+01
-6.600970000000000226e+00,5.564439999999999742e+01
-6.590970000000000439e+00,5.566799999999999926e+01
-6.580969999999999764e+00,5.569250000000000256e+01
-6.570969999999999978e+00,5.571809999999999974e+01
-6.560970000000000191e+00,5.574459999999999837e+01
-6.550970000000000404e+00,5.577210000000000178e+01
-6.540969999999999729e+00,5.580060000000000286e+01
-6.530969999999999942e+00,5.583019999999999783e+01
-6.520970000000000155e+00,5.586090000000000089e+01
-6.510970000000000368e+00,5.589269999999999783e+01
-6.500969999999999693e+00,5.592560000000000286e+01
-6.490969999999999906e+00,5.595960000000000178e+01
-6.480970000000000120e+00,5.599479999999999791e+01
-6.470970000000000333e+00,5.603119999999999834e+01
-6.460969999999999658e+00,5.606869999999999976e+01
-6.450969999999999871e+00,5.610739999999999839e+01
-6.440970000000000084e+00,5.614730000000000132e+01
-6.430970000000000297e+00,5.618829999999999814e+01
-6.420969999999999622e+00,5.623060000000000258e+01
-6.410969999999999835e+00,5.627409999999999712e+01
-6.400970000000000049e+00,5.631869999999999976e+01
-6.390970000000000262e+00,5.636449999999999960e+01
-6.380969999999999587e+00,5.641149999999999665e+01
-6.370969999999999800e+00,5.645969999999999800e+01
-6.360970000000000013e+00,5.650889999999999702e+01
-6.350970000000000226e+00,5.655930000000000035e+01
-6.340970000000000439e+00,5.661079999999999757e+01
-6.330969999999999764e+00,5.666340000000000288e+01
-6.320969999999999978e+00,5.671699999999999875e+01
-6.310970000000000191e+00,5.677159999999999940e+01
-6.300970000000000404e+00,5.682710000000000150e+01
-6.290969999999999729e+00,5.688369999999999749e+01
-6.280969999999999942e+00,5.694109999999999872e+01
-6.270970000000000155e+00,5.699929999999999808e+01
-6.260970000000000368e+00,5.705839999999999890e+01
-6.250969999999999693e+00,5.711820000000000164e+01
-6.240969999999999906e+00,5.717880000000000251e+01
-6.230970000000000120e+00,5.724000000000000199e+01
-6.220970000000000333e+00,5.730180000000000007e+01
-6.210969999999999658e+00,5.737140000000000128e+01
-6.200969999999999871e+00,5.898199999999999932e+01
-6.190970000000000084e+00,6.019930000000000092e+01
-6.180970000000000297e+00,7.010920000000000130e+01
-6.170969999999999622e+00,7.087619999999999720e+01
-6.160969999999999835e+00,7.228170000000000073e+01
-6.150970000000000049e+00,7.348900000000000432e+01
-6.140970000000000262e+00,7.364369999999999550e+01
-6.130969999999999587e+00,7.371670000000000300e+01
-6.120969999999999800e+00,7.378249999999999886e+01
-6.110970000000000013e+00,7.384680000000000177e+01
-6.100970000000000226e+00,7.391110000000000468e+01
-6.090970000000000439e+00,7.397509999999999764e+01
-6.080969999999999764e+00,7.403889999999999816e+01
-6.070969999999999978e+00,7.410229999999999961e+01
-6.060970000000000191e+00,7.416530000000000200e+01
-6.050970000000000404e+00,7.422780000000000200e+01
-6.040969999999999729e+00,7.428979999999999961e+01
-6.030969999999999942e+00,7.435120000000000573e+01
-6.020970000000000155e+00,7.441200000000000614e+01
-6.010970000000000368e+00,7.447199999999999420e+01
-6.000969999999999693e+00,7.453140000000000498e+01
-5.990969999999999906e+00,7.458990000000000009e+01
-5.980970000000000120e+00,7.464759999999999707e+01
-5.970970000000000333e+00,7.470440000000000680e+01
-5.960969999999999658e+00,7.476030000000000086e+01
-5.950969999999999871e+00,7.481520000000000437e+01
-5.940970000000000084e+00,7.486920000000000641e+01
-5.930970000000000297e+00,7.492199999999999704e+01
-5.920969999999999622e+00,7.497390000000000043e+01
-5.910969999999999835e+00,7.502460000000000662e+01
-5.900970000000000049e+00,7.507429999999999382e+01
-5.890970000000000262e+00,7.512279999999999802e+01
-5.880969999999999587e+00,7.517010000000000502e+01
-5.870969999999999800e+00,7.521630000000000393e+01
-5.860970000000000013e+00,7.526130000000000564e+01
-5.850970000000000226e+00,7.530509999999999593e+01
-5.840970000000000439e+00,7.534780000000000655e+01
-5.830969999999999764e+00,7.538920000000000243e+01
-5.820969999999999978e+00,7.542950000000000443e+01
-5.810970000000000191e+00,7.546850000000000591e+01
-5.800970000000000404e+00,7.550639999999999930e+01
-5.790969999999999729e+00,7.554309999999999548e+01
-5.780969999999999942e+00,7.557859999999999445e+01
-5.770970000000000155e+00,7.561299999999999955e+01
-5.760970000000000368e+00,7.564619999999999322e+01
-5.750969999999999693e+00,7.567829999999999302e+01
-5.740969999999999906e+00,7.570929999999999893e+01
-5.730970000000000120e+00,7.573919999999999675e+01
-5.720970000000000333e+00,7.576810000000000400e+01
-5.710969999999999658e+00,7.579590000000000316e+01
-5.700969999999999871e+00,7.582259999999999422e+01
-5.690970000000000084e+00,7.584839999999999804e+01
-5.680970000000000297e+00,7.587319999999999709e+01
-5.670969999999999622e+00,7.589700000000000557e+01
-5.660969999999999835e+00,7.592000000000000171e+01
-5.650970000000000049e+00,7.594199999999999307e+01
-5.640970000000000262e+00,7.596320000000000050e+01
-5.630969999999999587e+00,7.598350000000000648e+01
-5.620969999999999800e+00,7.600310000000000343e+01
-5.610970000000000013e+00,7.602179999999999893e+01
-5.600970000000000226e+00,7.603990000000000293e+01
-5.590970000000000439e+00,7.605719999999999459e+01
-5.580969999999999764e+00,7.607380000000000564e+01
-5.570969999999999978e+00,7.608969999999999345e+01
-5.560970000000000191e+00,7.610509999999999309e+01
-5.550970000000000404e+00,7.611979999999999791e+01
-5.540969999999999729e+00,7.613400000000000034e+01
-5.530969999999999942e+00,7.614759999999999707e+01
-5.520970000000000155e+00,7.616070000000000562e+01
-5.510970000000000368e+00,7.617329999999999757e+01
-5.500969999999999693e+00,7.618540000000000134e+01
-5.490969999999999906e+00,7.619710000000000605e+01
-5.480970000000000120e+00,7.620839999999999748e+01
-5.470970000000000333e+00,7.621930000000000405e+01
-5.460969999999999658e+00,7.622979999999999734e+01
-5.450969999999999871e+00,7.623990000000000578e+01
-5.440970000000000084e+00,7.624979999999999336e+01
-5.430970000000000297e+00,7.625929999999999609e+01
-5.420969999999999622e+00,7.626860000000000639e+01
-5.410969999999999835e+00,7.627760000000000673e+01
-5.400970000000000049e+00,7.628629999999999711e+01
-5.390970000000000262e+00,7.629479999999999507e+01
-5.380969999999999587e+00,7.630310000000000059e+01
-5.370969999999999800e+00,7.631119999999999948e+01
-5.360970000000000013e+00,7.631919999999999504e+01
-5.350970000000000226e+00,7.632699999999999818e+01
-5.340970000000000439e+00,7.633459999999999468e+01
-5.330969999999999764e+00,7.634210000000000207e+01
-5.320969999999999978e+00,7.634950000000000614e+01
-5.310970000000000191e+00,7.635680000000000689e+01
-5.300970000000000404e+00,7.636400000000000432e+01
-5.290969999999999729e+00,7.637109999999999843e+01
-5.280969999999999942e+00,7.637820000000000675e+01
-5.270970000000000155e+00,7.638530000000000086e+01
-5.260970000000000368e+00,7.639230000000000587e+01
-5.250969999999999693e+00,7.639929999999999666e+01
-5.240969999999999906e+00,7.640619999999999834e+01
-5.230970000000000120e+00,7.641320000000000334e+01
-5.220970000000000333e+00,7.642029999999999745e+01
-5.210969999999999658e+00,7.642730000000000246e+01
-5.200969999999999871e+00,7.643449999999999989e+01
-5.190970000000000084e+00,7.644159999999999400e+01
-5.180970000000000297e+00,7.644889999999999475e+01
-5.170969999999999622e+00,7.645629999999999882e+01
-5.160969999999999835e+00,7.646380000000000621e+01
-5.150970000000000049e+00,7.647140000000000271e+01
-5.140970000000000262e+00,7.647920000000000584e+01
-5.130969999999999587e+00,7.648709999999999809e+01
-5.120969999999999800e+00,7.649530000000000030e+01
-5.110970000000000013e+00,7.650360000000000582e+01
-5.100970000000000226e+00,7.651220000000000709e+01
-5.090970000000000439e+00,7.652100000000000080e+01
-5.080969999999999764e+00,7.653019999999999357e+01
-5.070969999999999978e+00,7.653959999999999297e+01
-5.060970000000000191e+00,7.654930000000000234e+01
-5.050970000000000404e+00,7.655939999999999657e+01
-5.040969999999999729e+00,7.656990000000000407e+01
-5.030969999999999942e+00,7.658079999999999643e+01
-5.020970000000000155e+00,7.659220000000000539e+01
-5.010970000000000368e+00,7.660399999999999920e+01
-5.000969999999999693e+00,7.661639999999999873e+01
-4.990969999999999906e+00,7.662930000000000064e+01
-4.980970000000000120e+00,7.664279999999999404e+01
-4.970970000000000333e+00,7.665699999999999648e+01
-4.960969999999999658e+00,7.667180000000000462e+01
-4.950969999999999871e+00,7.668739999999999668e+01
-4.940970000000000084e+00,7.670369999999999777e+01
-4.930970000000000297e+00,7.672090000000000032e+01
-4.920969999999999622e+00,7.673890000000000100e+01
-4.910969999999999835e+00,7.675790000000000646e+01
-4.900970000000000049e+00,7.677779999999999916e+01
-4.890970000000000262e+00,7.679879999999999995e+01
-4.880969999999999587e+00,7.682089999999999463e+01
-4.870969999999999800e+00,7.684420000000000073e+01
-4.860970000000000013e+00,7.686870000000000402e+01
-4.850970000000000226e+00,7.689449999999999363e+01
-4.840970000000000439e+00,7.692170000000000130e+01
-4.830969999999999764e+00,7.695040000000000191e+01
-4.820969999999999978e+00,7.698069999999999879e+01
-4.810970000000000191e+00,7.701250000000000284e+01
-4.800970000000000404e+00,7.704609999999999559e+01
-4.790969999999999729e+00,7.708150000000000546e+01
-4.780969999999999942e+00,7.711879999999999313e+01
-4.770970000000000155e+00,7.715810000000000457e+01
-4.760970000000000368e+00,7.719950000000000045e+01
-4.750969999999999693e+00,7.724299999999999500e+01
-4.740969999999999906e+00,7.728889999999999816e+01
-4.730970000000000120e+00,7.733719999999999573e+01
-4.720970000000000333e+00,7.738800000000000523e+01
-4.710969999999999658e+00,7.744150000000000489e+01
-4.700969999999999871e+00,7.749769999999999470e+01
-4.690970000000000084e+00,7.755670000000000641e+01
-4.680970000000000297e+00,7.761879999999999313e+01
-4.670969999999999622e+00,7.768399999999999750e+01
-4.660969999999999835e+00,7.775230000000000530e+01
-4.650970000000000049e+00,7.782410000000000139e+01
-4.640970000000000262e+00,7.789929999999999666e+01
-4.630969999999999587e+00,7.797809999999999775e+01
-4.620969999999999800e+00,7.806059999999999377e+01
-4.610970000000000013e+00,7.814700000000000557e+01
-4.600970000000000226e+00,7.823720000000000141e+01
-4.590970000000000439e+00,7.833159999999999457e+01
-4.580969999999999764e+00,7.843000000000000682e+01
-4.570969999999999978e+00,7.853279999999999461e+01
-4.560970000000000191e+00,7.863979999999999393e+01
-4.550970000000000404e+00,7.875130000000000052e+01
-4.540969999999999729e+00,7.886730000000000018e+01
-4.530969999999999942e+00,7.898779999999999291e+01
-4.520970000000000155e+00,7.911289999999999623e+01
-4.510970000000000368e+00,7.924269999999999925e+01
-4.500969999999999693e+00,7.937720000000000198e+01
-4.490969999999999906e+00,7.951630000000000109e+01
-4.480970000000000120e+00,7.966020000000000323e+01
-4.470970000000000333e+00,7.980870000000000175e+01
-4.460969999999999658e+00,7.996189999999999998e+01
-4.450969999999999871e+00,8.011969999999999459e+01
-4.440970000000000084e+00,8.028189999999999316e+01
-4.430970000000000297e+00,8.044859999999999900e+01
-4.420969999999999622e+00,8.061969999999999459e+01
-4.410969999999999835e+00,8.079489999999999839e+01
-4.400970000000000049e+00,8.097419999999999618e+01
-4.390970000000000262e+00,8.115739999999999554e+01
-4.380969999999999587e+00,8.134430000000000405e+01
-4.370969999999999800e+00,8.153459999999999752e+01
-4.360970000000000013e+00,8.172830000000000439e+01
-4.350970000000000226e+00,8.192499999999999716e+01
-4.340970000000000439e+00,8.212449999999999761e+01
-4.330969999999999764e+00,8.232659999999999911e+01
-4.320969999999999978e+00,8.284489999999999554e+01
-4.310970000000000191e+00,9.061629999999999541e+01
-4.300970000000000404e+00,9.794190000000000396e+01
-4.290969999999999729e+00,1.140619999999999976e+02
-4.280969999999999942e+00,1.254009999999999962e+02
-4.270970000000000155e+00,1.345380000000000109e+02
-4.260970000000000368e+00,1.453930000000000007e+02
-4.250969999999999693e+00,1.473859999999999957e+02
-4.240969999999999906e+00,1.478079999999999927e+02
-4.230970000000000120e+00,1.480289999999999964e+02
-4.220970000000000333e+00,1.482369999999999948e+02
-4.210969999999999658e+00,1.484439999999999884e+02
-4.200969999999999871e+00,1.486490000000000009e+02
-4.190970000000000084e+00,1.488509999999999991e+02
-4.180970000000000297e+00,1.490519999999999925e+02
-4.170969999999999622e+00,1.492489999999999952e+02
-4.160969999999999835e+00,1.494439999999999884e+02
-4.150970000000000049e+00,1.496349999999999909e+02
-4.140970000000000262e+00,1.498220000000000027e+02
-4.130969999999999587e+00,1.500049999999999955e+02
-4.120969999999999800e+00,1.501850000000000023e+02
-4.110970000000000013e+00,1.503600000000000136e+02
-4.100970000000000226e+00,1.505310000000000059e+02
-4.090970000000000439e+00,1.506970000000000027e+02
-4.080969999999999764e+00,1.508580000000000041e+02
-4.070969999999999978e+00,1.510140000000000100e+02
-4.060970000000000191e+00,1.511649999999999920e+02
-4.050970000000000404e+00,1.513110000000000070e+02
-4.040969999999999729e+00,1.514519999999999982e+02
-4.030969999999999942e+00,1.515879999999999939e+02
-4.020970000000000155e+00,1.517189999999999941e+02
-4.010970000000000368e+00,1.518439999999999941e+02
-4.000969999999999693e+00,1.519639999999999986e+02
-3.990969999999999906e+00,1.520790000000000077e+02
-3.980970000000000120e+00,1.521889999999999930e+02
-3.970969999999999889e+00,1.522940000000000111e+02
-3.960970000000000102e+00,1.523940000000000055e+02
-3.950969999999999871e+00,1.524890000000000043e+02
-3.940970000000000084e+00,1.525790000000000077e+02
-3.930969999999999853e+00,1.526649999999999920e+02
-3.920970000000000066e+00,1.527460000000000093e+02
-3.910969999999999835e+00,1.528230000000000075e+02
-3.900970000000000049e+00,1.528959999999999866e+02
-3.890969999999999818e+00,1.529639999999999986e+02
-3.880970000000000031e+00,1.530289999999999964e+02
-3.870969999999999800e+00,1.530900000000000034e+02
-3.860970000000000013e+00,1.531469999999999914e+02
-3.850969999999999782e+00,1.532009999999999934e+02
-3.840969999999999995e+00,1.532510000000000048e+02
-3.830970000000000208e+00,1.532980000000000018e+02
-3.820969999999999978e+00,1.533429999999999893e+02
-3.810970000000000191e+00,1.533839999999999861e+02
-3.800969999999999960e+00,1.534230000000000018e+02
-3.790970000000000173e+00,1.534590000000000032e+02
-3.780969999999999942e+00,1.534929999999999950e+02
-3.770970000000000155e+00,1.535250000000000057e+02
-3.760969999999999924e+00,1.535550000000000068e+02
-3.750970000000000137e+00,1.535819999999999936e+02
-3.740969999999999906e+00,1.536080000000000041e+02
-3.730970000000000120e+00,1.536320000000000050e+02
-3.720969999999999889e+00,1.536539999999999964e+02
-3.710970000000000102e+00,1.536750000000000114e+02
-3.700969999999999871e+00,1.536949999999999932e+02
-3.690970000000000084e+00,1.537129999999999939e+02
-3.680969999999999853e+00,1.537299999999999898e+02
-3.670970000000000066e+00,1.537450000000000045e+02
-3.660969999999999835e+00,1.537599999999999909e+02
-3.650970000000000049e+00,1.537740000000000009e+02
-3.640969999999999818e+00,1.537870000000000061e+02
-3.630970000000000031e+00,1.537990000000000066e+02
-3.620969999999999800e+00,1.538100000000000023e+02
-3.610970000000000013e+00,1.538209999999999980e+02
-3.600969999999999782e+00,1.538300000000000125e+02
-3.590969999999999995e+00,1.538400000000000034e+02
-3.580970000000000208e+00,1.538480000000000132e+02
-3.570969999999999978e+00,1.538569999999999993e+02
-3.560970000000000191e+00,1.538640000000000043e+02
-3.550969999999999960e+00,1.538720000000000141e+02
-3.540970000000000173e+00,1.538789999999999907e+02
-3.530969999999999942e+00,1.538849999999999909e+02
-3.520970000000000155e+00,1.538909999999999911e+02
-3.510969999999999924e+00,1.538969999999999914e+02
-3.500970000000000137e+00,1.539029999999999916e+02
-3.490969999999999906e+00,1.539079999999999870e+02
-3.480970000000000120e+00,1.539139999999999873e+02
-3.470969999999999889e+00,1.539190000000000111e+02
-3.460970000000000102e+00,1.539230000000000018e+02
-3.450969999999999871e+00,1.539279999999999973e+02
-3.440970000000000084e+00,1.539319999999999879e+02
-3.430969999999999853e+00,1.539370000000000118e+02
-3.420970000000000066e+00,1.539410000000000025e+02
-3.410969999999999835e+00,1.539449999999999932e+02
-3.400970000000000049e+00,1.539490000000000123e+02
-3.390969999999999818e+00,1.539519999999999982e+02
-3.380970000000000031e+00,1.539559999999999889e+02
-3.370969999999999800e+00,1.539600000000000080e+02
-3.360970000000000013e+00,1.539629999999999939e+02
-3.350969999999999782e+00,1.539660000000000082e+02
-3.340969999999999995e+00,1.539699999999999989e+02
-3.330970000000000208e+00,1.539730000000000132e+02
-3.320969999999999978e+00,1.539759999999999991e+02
-3.310970000000000191e+00,1.539790000000000134e+02
-3.300969999999999960e+00,1.539830000000000041e+02
-3.290970000000000173e+00,1.539859999999999900e+02
-3.280969999999999942e+00,1.539890000000000043e+02
-3.270970000000000155e+00,1.539919999999999902e+02
-3.260969999999999924e+00,1.539950000000000045e+02
-3.250970000000000137e+00,1.539970000000000141e+02
-3.240969999999999906e+00,1.540000000000000000e+02
-3.230970000000000120e+00,1.540029999999999859e+02
-3.220969999999999889e+00,1.540060000000000002e+02
-3.210970000000000102e+00,1.540089999999999861e+02
-3.200969999999999871e+00,1.540109999999999957e+02
-3.190970000000000084e+00,1.540140000000000100e+02
-3.180969999999999853e+00,1.540169999999999959e+02
-3.170970000000000066e+00,1.540200000000000102e+02
-3.160969999999999835e+00,1.540219999999999914e+02
-3.150970000000000049e+00,1.540250000000000057e+02
-3.140969999999999818e+00,1.540279999999999916e+02
-3.130970000000000031e+00,1.540300000000000011e+02
-3.120969999999999800e+00,1.540329999999999870e+02
-3.110970000000000013e+00,1.540349999999999966e+02
-3.100969999999999782e+00,1.540380000000000109e+02
-3.090969999999999995e+00,1.540399999999999920e+02
-3.080970000000000208e+00,1.540430000000000064e+02
-3.070969999999999978e+00,1.540449999999999875e+02
-3.060970000000000191e+00,1.540480000000000018e+02
-3.050969999999999960e+00,1.540500000000000114e+02
-3.040970000000000173e+00,1.540529999999999973e+02
-3.030969999999999942e+00,1.540550000000000068e+02
-3.020970000000000155e+00,1.540579999999999927e+02
-3.010969999999999924e+00,1.540600000000000023e+02
-3.000970000000000137e+00,1.540620000000000118e+02
-2.990969999999999906e+00,1.540649999999999977e+02
-2.980970000000000120e+00,1.540670000000000073e+02
-2.970969999999999889e+00,1.540699999999999932e+02
-2.960970000000000102e+00,1.540720000000000027e+02
-2.950969999999999871e+00,1.540740000000000123e+02
-2.940970000000000084e+00,1.540769999999999982e+02
-2.930969999999999853e+00,1.540790000000000077e+02
-2.920970000000000066e+00,1.540809999999999889e+02
-2.910969999999999835e+00,1.540829999999999984e+02
-2.900970000000000049e+00,1.540860000000000127e+02
-2.890969999999999818e+00,1.540879999999999939e+02
-2.880970000000000031e+00,1.540900000000000034e+02
-2.870969999999999800e+00,1.540920000000000130e+02
-2.860970000000000013e+00,1.540949999999999989e+02
-2.850969999999999782e+00,1.540970000000000084e+02
-2.840969999999999995e+00,1.540989999999999895e+02
-2.830970000000000208e+00,1.541009999999999991e+02
-2.820969999999999978e+00,1.541030000000000086e+02
-2.810970000000000191e+00,1.541049999999999898e+02
-2.800969999999999960e+00,1.541069999999999993e+02
-2.790970000000000173e+00,1.541100000000000136e+02
-2.780969999999999942e+00,1.541119999999999948e+02
-2.770970000000000155e+00,1.541140000000000043e+02
-2.760969999999999924e+00,1.541160000000000139e+02
-2.750970000000000137e+00,1.541179999999999950e+02
-2.740969999999999906e+00,1.541200000000000045e+02
-2.730970000000000120e+00,1.541220000000000141e+02
-2.720969999999999889e+00,1.541239999999999952e+02
-2.710970000000000102e+00,1.541260000000000048e+02
-2.700969999999999871e+00,1.541279999999999859e+02
-2.690970000000000084e+00,1.541299999999999955e+02
-2.680969999999999853e+00,1.541320000000000050e+02
-2.670970000000000066e+00,1.541339999999999861e+02
-2.660969999999999835e+00,1.541359999999999957e+02
-2.650970000000000049e+00,1.541380000000000052e+02
-2.640969999999999818e+00,1.541399999999999864e+02
-2.630970000000000031e+00,1.541419999999999959e+02
-2.620969999999999800e+00,1.541440000000000055e+02
-2.610970000000000013e+00,1.541459999999999866e+02
-2.600969999999999782e+00,1.541469999999999914e+02
-2.590969999999999995e+00,1.541490000000000009e+02
-2.580970000000000208e+00,1.541510000000000105e+02
-2.570969999999999978e+00,1.541529999999999916e+02
-2.560970000000000191e+00,1.541550000000000011e+02
-2.550969999999999960e+00,1.541570000000000107e+02
-2.540970000000000173e+00,1.541579999999999870e+02
-2.530969999999999942e+00,1.541599999999999966e+02
-2.520970000000000155e+00,1.541620000000000061e+02
-2.510969999999999924e+00,1.541639999999999873e+02
-2.500970000000000137e+00,1.541659999999999968e+02
-2.490969999999999906e+00,1.541670000000000016e+02
-2.480970000000000120e+00,1.541690000000000111e+02
-2.470969999999999889e+00,1.541709999999999923e+02
-2.460970000000000102e+00,1.541730000000000018e+02
-2.450969999999999871e+00,1.541740000000000066e+02
-2.440970000000000084e+00,1.541759999999999877e+02
-2.430969999999999853e+00,1.541779999999999973e+02
-2.420970000000000066e+00,1.541790000000000020e+02
-2.410969999999999835e+00,1.541810000000000116e+02
-2.400970000000000049e+00,1.541829999999999927e+02
-2.390969999999999818e+00,1.541839999999999975e+02
-2.380970000000000031e+00,1.541860000000000070e+02
-2.370969999999999800e+00,1.541879999999999882e+02
-2.360970000000000013e+00,1.541889999999999930e+02
-2.350969999999999782e+00,1.541910000000000025e+02
-2.340969999999999995e+00,1.541930000000000121e+02
-2.330970000000000208e+00,1.541939999999999884e+02
-2.320969999999999978e+00,1.541959999999999980e+02
-2.310970000000000191e+00,1.541970000000000027e+02
-2.300969999999999960e+00,1.541990000000000123e+02
-2.290970000000000173e+00,1.541999999999999886e+02
-2.280969999999999942e+00,1.542019999999999982e+02
-2.270970000000000155e+00,1.542040000000000077e+02
-2.260969999999999924e+00,1.542050000000000125e+02
-2.250970000000000137e+00,1.542069999999999936e+02
-2.240969999999999906e+00,1.542079999999999984e+02
-2.230970000000000120e+00,1.542100000000000080e+02
-2.220969999999999889e+00,1.542119999999999891e+02
-2.210970000000000102e+00,1.542129999999999939e+02
-2.200969999999999871e+00,1.542150000000000034e+02
-2.190970000000000084e+00,1.542160000000000082e+02
-2.180969999999999853e+00,1.542179999999999893e+02
-2.170970000000000066e+00,1.542199999999999989e+02
-2.160969999999999835e+00,1.542210000000000036e+02
-2.150970000000000049e+00,1.542230000000000132e+02
-2.140969999999999818e+00,1.542239999999999895e+02
-2.130970000000000031e+00,1.542259999999999991e+02
-2.120969999999999800e+00,1.542280000000000086e+02
-2.110970000000000013e+00,1.542299999999999898e+02
-2.100969999999999782e+00,1.542309999999999945e+02
-2.090969999999999995e+00,1.542330000000000041e+02
-2.080970000000000208e+00,1.542350000000000136e+02
-2.070969999999999978e+00,1.542369999999999948e+02
-2.060970000000000191e+00,1.542390000000000043e+02
-2.050969999999999960e+00,1.542410000000000139e+02
-2.040970000000000173e+00,1.542429999999999950e+02
-2.030969999999999942e+00,1.542450000000000045e+02
-2.020970000000000155e+00,1.542470000000000141e+02
-2.010969999999999924e+00,1.542500000000000000e+02
-2.000970000000000137e+00,1.542520000000000095e+02
-1.990969999999999906e+00,1.542549999999999955e+02
-1.980969999999999898e+00,1.542570000000000050e+02
-1.970970000000000111e+00,1.542599999999999909e+02
-1.960970000000000102e+00,1.542630000000000052e+02
-1.950970000000000093e+00,1.542649999999999864e+02
-1.940970000000000084e+00,1.542690000000000055e+02
-1.930970000000000075e+00,1.542719999999999914e+02
-1.920970000000000066e+00,1.542750000000000057e+02
-1.910970000000000057e+00,1.542789999999999964e+02
-1.900970000000000049e+00,1.542820000000000107e+02
-1.890970000000000040e+00,1.542860000000000014e+02
-1.880970000000000031e+00,1.542899999999999920e+02
-1.870970000000000022e+00,1.542940000000000111e+02
-1.860970000000000013e+00,1.542990000000000066e+02
-1.850970000000000004e+00,1.543029999999999973e+02
-1.840969999999999995e+00,1.543079999999999927e+02
-1.830969999999999986e+00,1.543129999999999882e+02
-1.820969999999999978e+00,1.543180000000000121e+02
-1.810969999999999969e+00,1.543240000000000123e+02
-1.800969999999999960e+00,1.543300000000000125e+02
-1.790969999999999951e+00,1.543360000000000127e+02
-1.780969999999999942e+00,1.543420000000000130e+02
-1.770969999999999933e+00,1.543489999999999895e+02
-1.760969999999999924e+00,1.543559999999999945e+02
-1.750969999999999915e+00,1.543629999999999995e+02
-1.740969999999999906e+00,1.543710000000000093e+02
-1.730969999999999898e+00,1.543779999999999859e+02
-1.720970000000000111e+00,1.543859999999999957e+02
-1.710970000000000102e+00,1.543950000000000102e+02
-1.700970000000000093e+00,1.544039999999999964e+02
-1.690970000000000084e+00,1.544130000000000109e+02
-1.680970000000000075e+00,1.544219999999999970e+02
-1.670970000000000066e+00,1.544319999999999879e+02
-1.660970000000000057e+00,1.544420000000000073e+02
-1.650970000000000049e+00,1.544530000000000030e+02
-1.640970000000000040e+00,1.544650000000000034e+02
-1.630970000000000031e+00,1.544770000000000039e+02
-1.620970000000000022e+00,1.544900000000000091e+02
-1.610970000000000013e+00,1.545039999999999907e+02
-1.600970000000000004e+00,1.545200000000000102e+02
-1.590969999999999995e+00,1.545380000000000109e+02
-1.580969999999999986e+00,1.545589999999999975e+02
-1.570969999999999978e+00,1.545850000000000080e+02
-1.560969999999999969e+00,1.546160000000000139e+02
-1.550969999999999960e+00,1.546550000000000011e+02
-1.540969999999999951e+00,1.547040000000000077e+02
-1.530969999999999942e+00,1.547659999999999911e+02
-1.520969999999999933e+00,1.548460000000000036e+02
-1.510969999999999924e+00,1.549459999999999980e+02
-1.500969999999999915e+00,1.550720000000000027e+02
-1.490969999999999906e+00,1.552299999999999898e+02
-1.480969999999999898e+00,1.554250000000000114e+02
-1.470970000000000111e+00,1.556649999999999920e+02
-1.460970000000000102e+00,1.559550000000000125e+02
-1.450970000000000093e+00,1.563009999999999877e+02
-1.440970000000000084e+00,1.567079999999999984e+02
-1.430970000000000075e+00,1.571829999999999927e+02
-1.420970000000000066e+00,1.577640000000000100e+02
-1.410970000000000057e+00,1.586970000000000027e+02
-1.400970000000000049e+00,1.605480000000000018e+02
-1.390970000000000040e+00,1.631500000000000057e+02
-1.380970000000000031e+00,1.656370000000000005e+02
-1.370970000000000022e+00,1.696930000000000121e+02
-1.360970000000000013e+00,1.767160000000000082e+02
-1.350970000000000004e+00,1.820320000000000107e+02
-1.340969999999999995e+00,1.840339999999999918e+02
-1.330969999999999986e+00,1.850600000000000023e+02
-1.320969999999999978e+00,1.859900000000000091e+02
-1.310969999999999969e+00,1.868909999999999911e+02
-1.300969999999999960e+00,1.877529999999999859e+02
-1.290969999999999951e+00,1.885639999999999930e+02
-1.280969999999999942e+00,1.893170000000000073e+02
-1.270969999999999933e+00,1.900049999999999955e+02
-1.260969999999999924e+00,1.906239999999999952e+02
-1.250969999999999915e+00,1.911730000000000018e+02
-1.240969999999999906e+00,1.916529999999999916e+02
-1.230969999999999898e+00,1.920670000000000073e+02
-1.220970000000000111e+00,1.924180000000000064e+02
-1.210970000000000102e+00,1.927110000000000127e+02
-1.200970000000000093e+00,1.929540000000000077e+02
-1.190970000000000084e+00,1.931510000000000105e+02
-1.180970000000000075e+00,1.933110000000000070e+02
-1.170970000000000066e+00,1.934379999999999882e+02
-1.160970000000000057e+00,1.935389999999999873e+02
-1.150970000000000049e+00,1.936189999999999998e+02
-1.140970000000000040e+00,1.936819999999999879e+02
-1.130970000000000031e+00,1.937340000000000089e+02
-1.120970000000000022e+00,1.937769999999999868e+02
-1.110970000000000013e+00,1.938160000000000025e+02
-1.100970000000000004e+00,1.938520000000000039e+02
-1.090969999999999995e+00,1.938890000000000100e+02
-1.080969999999999986e+00,1.939279999999999973e+02
-1.070969999999999978e+00,1.939730000000000132e+02
-1.060969999999999969e+00,1.940260000000000105e+02
-1.050969999999999960e+00,1.940879999999999939e+02
-1.040969999999999951e+00,1.941630000000000109e+02
-1.030969999999999942e+00,1.942520000000000095e+02
-1.020969999999999933e+00,1.943590000000000089e+02
-1.010969999999999924e+00,1.944850000000000136e+02
-1.000969999999999915e+00,1.946320000000000050e+02
-9.909660000000000135e-01,1.948029999999999973e+02
-9.809660000000000046e-01,1.949989999999999952e+02
-9.709659999999999958e-01,1.952210000000000036e+02
-9.609659999999999869e-01,1.954710000000000036e+02
-9.509659999999999780e-01,1.957470000000000141e+02
-9.409659999999999691e-01,1.960500000000000114e+02
-9.309659999999999602e-01,1.963789999999999907e+02
-9.209659999999999513e-01,1.967309999999999945e+02
-9.109660000000000535e-01,1.971049999999999898e+02
-9.009660000000000446e-01,1.975020000000000095e+02
-8.909660000000000357e-01,1.979269999999999925e+02
-8.809660000000000268e-01,1.983919999999999959e+02
-8.709660000000000180e-01,1.989259999999999877e+02
-8.609660000000000091e-01,1.995759999999999934e+02
-8.509660000000000002e-01,2.004159999999999968e+02
-8.409659999999999913e-01,2.015320000000000107e+02
-8.309659999999999824e-01,2.030130000000000052e+02
-8.209659999999999735e-01,2.049149999999999920e+02
-8.109659999999999647e-01,2.072359999999999900e+02
-8.009659999999999558e-01,2.098909999999999911e+02
-7.909659999999999469e-01,2.127189999999999941e+02
-7.809660000000000490e-01,2.155200000000000102e+02
-7.709660000000000402e-01,2.181049999999999898e+02
-7.609660000000000313e-01,2.203530000000000086e+02
-7.509660000000000224e-01,2.222489999999999952e+02
-7.409660000000000135e-01,2.238870000000000005e+02
-7.309660000000000046e-01,2.254519999999999982e+02
-7.209659999999999958e-01,2.271759999999999877e+02
-7.109659999999999869e-01,2.292909999999999968e+02
-7.009659999999999780e-01,2.319679999999999893e+02
-6.909659999999999691e-01,2.352760000000000105e+02
-6.809659999999999602e-01,2.391570000000000107e+02
-6.709659999999999513e-01,2.434269999999999925e+02
-6.609660000000000535e-01,2.478340000000000032e+02
-6.509660000000000446e-01,2.521299999999999955e+02
-6.409660000000000357e-01,2.561659999999999968e+02
-6.309660000000000268e-01,2.599549999999999841e+02
-6.209660000000000180e-01,2.636870000000000118e+02
-6.109660000000000091e-01,2.676720000000000255e+02
-6.009660000000000002e-01,2.722119999999999891e+02
-5.909659999999999913e-01,2.774689999999999941e+02
-5.809659999999999824e-01,2.833509999999999991e+02
-5.709659999999999735e-01,2.895179999999999723e+02
-5.609659999999999647e-01,2.954789999999999850e+02
-5.509659999999999558e-01,3.007620000000000005e+02
-5.409659999999999469e-01,3.050620000000000118e+02
-5.309660000000000490e-01,3.083039999999999736e+02
-5.209660000000000402e-01,3.106080000000000041e+02
-5.109660000000000313e-01,3.122060000000000173e+02
-5.009660000000000224e-01,3.133389999999999986e+02
-4.909660000000000135e-01,3.142049999999999841e+02
-4.809660000000000046e-01,3.149340000000000259e+02
-4.709659999999999958e-01,3.155980000000000132e+02
-4.609659999999999869e-01,3.162300000000000182e+02
-4.509659999999999780e-01,3.168450000000000273e+02
-4.409660000000000246e-01,3.174429999999999836e+02
-4.309660000000000157e-01,3.180230000000000246e+02
-4.209660000000000069e-01,3.185819999999999936e+02
-4.109659999999999980e-01,3.191170000000000186e+02
-4.009659999999999891e-01,3.196240000000000236e+02
-3.909659999999999802e-01,3.201030000000000086e+02
-3.809660000000000268e-01,3.205509999999999877e+02
-3.709660000000000180e-01,3.209660000000000082e+02
-3.609660000000000091e-01,3.213500000000000227e+02
-3.509660000000000002e-01,3.216999999999999886e+02
-3.409659999999999913e-01,3.220190000000000055e+02
-3.309659999999999824e-01,3.223059999999999832e+02
-3.209659999999999735e-01,3.225620000000000118e+02
-3.109660000000000202e-01,3.227909999999999968e+02
-3.009660000000000113e-01,3.229920000000000186e+02
-2.909660000000000024e-01,3.231680000000000064e+02
-2.809659999999999935e-01,3.233210000000000264e+02
-2.709659999999999846e-01,3.234529999999999745e+02
-2.609659999999999758e-01,3.235659999999999741e+02
-2.509660000000000224e-01,3.236630000000000109e+02
-2.409660000000000135e-01,3.237450000000000045e+02
-2.309660000000000046e-01,3.238149999999999977e+02
-2.209659999999999958e-01,3.238729999999999905e+02
-2.109659999999999869e-01,3.239230000000000018e+02
-2.009660000000000057e-01,3.239660000000000082e+02
-1.909659999999999969e-01,3.240029999999999859e+02
-1.809659999999999880e-01,3.240360000000000014e+02
-1.709660000000000069e-01,3.240670000000000073e+02
-1.609659999999999980e-01,3.240960000000000036e+02
-1.509659999999999891e-01,3.241250000000000000e+02
-1.409660000000000080e-01,3.241560000000000059e+02
-1.309659999999999991e-01,3.241899999999999977e+02
-1.209660000000000041e-01,3.242280000000000086e+02
-1.109659999999999952e-01,3.242719999999999914e+02
-1.009660000000000002e-01,3.243229999999999791e+02
-9.096590000000000231e-02,3.243829999999999814e+02
-8.096589999999999343e-02,3.244529999999999745e+02
-7.096589999999999843e-02,3.245350000000000250e+02
-6.096590000000000342e-02,3.246299999999999955e+02
-5.096590000000000148e-02,3.247400000000000091e+02
-4.096589999999999954e-02,3.248670000000000186e+02
-3.096590000000000106e-02,3.250110000000000241e+02
-2.096589999999999912e-02,3.251759999999999877e+02
-1.096590000000000065e-02,3.253600000000000136e+02
-9.659059999999999912e-04,3.255659999999999741e+02
9.034089999999999829e-03,3.257950000000000159e+02
1.903410000000000171e-02,3.260459999999999923e+02
2.903410000000000019e-02,3.263199999999999932e+02
3.903410000000000213e-02,3.266170000000000186e+02
4.903409999999999713e-02,3.269359999999999786e+02
5.903409999999999908e-02,3.272780000000000200e+02
6.903410000000000102e-02,3.276429999999999723e+02
7.903409999999999602e-02,3.280380000000000109e+02
8.903410000000000490e-02,3.284739999999999895e+02
9.903409999999999991e-02,3.289789999999999850e+02
1.090340000000000059e-01,3.296030000000000086e+02
1.190340000000000009e-01,3.304270000000000209e+02
1.290340000000000098e-01,3.315720000000000027e+02
1.390339999999999909e-01,3.331929999999999836e+02
1.490339999999999998e-01,3.354639999999999986e+02
1.590340000000000087e-01,3.385380000000000109e+02
1.690339999999999898e-01,3.424979999999999905e+02
1.790339999999999987e-01,3.473149999999999977e+02
1.890340000000000076e-01,3.528179999999999836e+02
1.990339999999999887e-01,3.587080000000000268e+02
2.090339999999999976e-01,3.646120000000000232e+02
2.190340000000000065e-01,3.701630000000000109e+02
2.290339999999999876e-01,3.750749999999999886e+02
2.390339999999999965e-01,3.792080000000000268e+02
2.490340000000000054e-01,3.825710000000000264e+02
2.590339999999999865e-01,3.853029999999999973e+02
2.690339999999999954e-01,3.876229999999999905e+02
2.790340000000000042e-01,3.897730000000000246e+02
2.890340000000000131e-01,3.919780000000000086e+02
2.990340000000000220e-01,3.944119999999999777e+02
3.090339999999999754e-01,3.971879999999999882e+02
3.190339999999999843e-01,4.003550000000000182e+02
3.290339999999999931e-01,4.038990000000000009e+02
3.390340000000000020e-01,4.077559999999999718e+02
3.490340000000000109e-01,4.118229999999999791e+02
3.590340000000000198e-01,4.159750000000000227e+02
3.690339999999999732e-01,4.200860000000000127e+02
3.790339999999999820e-01,4.240439999999999827e+02
3.890339999999999909e-01,4.277710000000000150e+02
3.990339999999999998e-01,4.312339999999999804e+02
4.090340000000000087e-01,4.344470000000000027e+02
4.190340000000000176e-01,4.374710000000000036e+02
4.290340000000000265e-01,4.404019999999999868e+02
4.390339999999999798e-01,4.433550000000000182e+02
4.490339999999999887e-01,4.464460000000000264e+02
4.590339999999999976e-01,4.497769999999999868e+02
4.690340000000000065e-01,4.534169999999999732e+02
4.790340000000000154e-01,4.573929999999999723e+02
4.890340000000000242e-01,4.616870000000000118e+02
4.990339999999999776e-01,4.662339999999999804e+02
5.090339999999999865e-01,4.709370000000000118e+02
5.190339999999999954e-01,4.756730000000000018e+02
5.290340000000000042e-01,4.803120000000000118e+02
5.390340000000000131e-01,4.847339999999999804e+02
5.490340000000000220e-01,4.888439999999999941e+02
5.590340000000000309e-01,4.925769999999999982e+02
5.690340000000000398e-01,4.959100000000000250e+02
5.790340000000000487e-01,4.988580000000000041e+02
5.890339999999999465e-01,5.014680000000000177e+02
5.990339999999999554e-01,5.038120000000000118e+02
6.090339999999999643e-01,5.059780000000000086e+02
6.190339999999999732e-01,5.080520000000000209e+02
6.290339999999999820e-01,5.101179999999999950e+02
6.390339999999999909e-01,5.122390000000000327e+02
6.490339999999999998e-01,5.144610000000000127e+02
6.590340000000000087e-01,5.168039999999999736e+02
6.690340000000000176e-01,5.192649999999999864e+02
6.790340000000000265e-01,5.218210000000000264e+02
6.890340000000000353e-01,5.244320000000000164e+02
6.990340000000000442e-01,5.270470000000000255e+02
7.090340000000000531e-01,5.296130000000000564e+02
7.190339999999999510e-01,5.320810000000000173e+02
7.290339999999999598e-01,5.344080000000000155e+02
7.390339999999999687e-01,5.365710000000000264e+02
7.490339999999999776e-01,5.385589999999999691e+02
7.590339999999999865e-01,5.403869999999999436e+02
7.690339999999999954e-01,5.420850000000000364e+02
7.790340000000000042e-01,5.437019999999999982e+02
7.890340000000000131e-01,5.453039999999999736e+02
7.990340000000000220e-01,5.469619999999999891e+02
8.090340000000000309e-01,5.487519999999999527e+02
8.190340000000000398e-01,5.507440000000000282e+02
8.290340000000000487e-01,5.530000000000000000e+02
8.390339999999999465e-01,5.555599999999999454e+02
8.490339999999999554e-01,5.584429999999999836e+02
8.590339999999999643e-01,5.616420000000000528e+02
8.690339999999999732e-01,5.651219999999999573e+02
8.790339999999999820e-01,5.688239999999999554e+02
8.890339999999999909e-01,5.726670000000000300e+02
8.990339999999999998e-01,5.765629999999999882e+02
9.090340000000000087e-01,5.804160000000000537e+02
9.190340000000000176e-01,5.841390000000000100e+02
9.290340000000000265e-01,5.876570000000000391e+02
9.390340000000000353e-01,5.909170000000000300e+02
9.490340000000000442e-01,5.938880000000000337e+02
9.590340000000000531e-01,5.965629999999999882e+02
9.690339999999999510e-01,5.989539999999999509e+02
9.790339999999999598e-01,6.010900000000000318e+02
9.890339999999999687e-01,6.030109999999999673e+02
9.990339999999999776e-01,6.047609999999999673e+02
1.009030000000000094e+00,6.063819999999999482e+02
1.019030000000000102e+00,6.079080000000000155e+02
1.029029999999999889e+00,6.093690000000000282e+02
1.039029999999999898e+00,6.107799999999999727e+02
1.049029999999999907e+00,6.121509999999999536e+02
1.059029999999999916e+00,6.134800000000000182e+02
1.069029999999999925e+00,6.147619999999999436e+02
1.079029999999999934e+00,6.159850000000000136e+02
1.089029999999999943e+00,6.171399999999999864e+02
1.099029999999999951e+00,6.182150000000000318e+02
1.109029999999999960e+00,6.192029999999999745e+02
1.119029999999999969e+00,6.201029999999999518e+02
1.129029999999999978e+00,6.209170000000000300e+02
1.139029999999999987e+00,6.216539999999999964e+02
1.149029999999999996e+00,6.223279999999999745e+02
1.159030000000000005e+00,6.229589999999999463e+02
1.169030000000000014e+00,6.235700000000000500e+02
1.179030000000000022e+00,6.241900000000000546e+02
1.189030000000000031e+00,6.248500000000000227e+02
1.199030000000000040e+00,6.255810000000000173e+02
1.209030000000000049e+00,6.264149999999999636e+02
1.219030000000000058e+00,6.273830000000000382e+02
1.229030000000000067e+00,6.285119999999999436e+02
1.239030000000000076e+00,6.298239999999999554e+02
1.249030000000000085e+00,6.313350000000000364e+02
1.259030000000000094e+00,6.330529999999999973e+02
1.269030000000000102e+00,6.349769999999999754e+02
1.279029999999999889e+00,6.370960000000000036e+02
1.289029999999999898e+00,6.393890000000000100e+02
1.299029999999999907e+00,6.418300000000000409e+02
1.309029999999999916e+00,6.443849999999999909e+02
1.319029999999999925e+00,6.470159999999999627e+02
1.329029999999999934e+00,6.496870000000000118e+02
1.339029999999999943e+00,6.523700000000000045e+02
1.349029999999999951e+00,6.550430000000000064e+02
1.359029999999999960e+00,6.577019999999999982e+02
1.369029999999999969e+00,6.603619999999999663e+02
1.379029999999999978e+00,6.630589999999999691e+02
1.389029999999999987e+00,6.658509999999999991e+02
1.399029999999999996e+00,6.688129999999999882e+02
1.409030000000000005e+00,6.720370000000000346e+02
1.419030000000000014e+00,6.756150000000000091e+02
1.429030000000000022e+00,6.796349999999999909e+02
1.439030000000000031e+00,6.841599999999999682e+02
1.449030000000000040e+00,6.892240000000000464e+02
1.459030000000000049e+00,6.948150000000000546e+02
1.469030000000000058e+00,7.008750000000000000e+02
1.479030000000000067e+00,7.072980000000000018e+02
1.489030000000000076e+00,7.139379999999999882e+02
1.499030000000000085e+00,7.206259999999999764e+02
1.509030000000000094e+00,7.271839999999999691e+02
1.519030000000000102e+00,7.334470000000000027e+02
1.529029999999999889e+00,7.392770000000000437e+02
1.539029999999999898e+00,7.445829999999999700e+02
1.549029999999999907e+00,7.493239999999999554e+02
1.559029999999999916e+00,7.535119999999999436e+02
1.569029999999999925e+00,7.572050000000000409e+02
1.579029999999999934e+00,7.604980000000000473e+02
1.589029999999999943e+00,7.635049999999999955e+02
1.599029999999999951e+00,7.663479999999999563e+02
1.609029999999999960e+00,7.691369999999999436e+02
1.619029999999999969e+00,7.719629999999999654e+02
1.629029999999999978e+00,7.748840000000000146e+02
1.639029999999999987e+00,7.779279999999999973e+02
1.649029999999999996e+00,7.810839999999999463e+02
1.659030000000000005e+00,7.843179999999999836e+02
1.669030000000000014e+00,7.875689999999999600e+02
1.679030000000000022e+00,7.907709999999999582e+02
1.689030000000000031e+00,7.938529999999999518e+02
1.699030000000000040e+00,7.967559999999999718e+02
1.709030000000000049e+00,7.994379999999999882e+02
1.719030000000000058e+00,8.018750000000000000e+02
1.729030000000000067e+00,8.040710000000000264e+02
1.739030000000000076e+00,8.060449999999999591e+02
1.749030000000000085e+00,8.078379999999999654e+02
1.759030000000000094e+00,8.094980000000000473e+02
1.769030000000000102e+00,8.110800000000000409e+02
1.779029999999999889e+00,8.126330000000000382e+02
1.789029999999999898e+00,8.142010000000000218e+02
1.799029999999999907e+00,8.158179999999999836e+02
1.809029999999999916e+00,8.174990000000000236e+02
1.819029999999999925e+00,8.192490000000000236e+02
1.829029999999999934e+00,8.210589999999999691e+02
1.839029999999999943e+00,8.229070000000000391e+02
1.849029999999999951e+00,8.247640000000000100e+02
1.859029999999999960e+00,8.265990000000000464e+02
1.869029999999999969e+00,8.283799999999999955e+02
1.879029999999999978e+00,8.300789999999999509e+02
1.889029999999999987e+00,8.316779999999999973e+02
1.899029999999999996e+00,8.331689999999999827e+02
1.909030000000000005e+00,8.345549999999999500e+02
1.919030000000000014e+00,8.358569999999999709e+02
1.929030000000000022e+00,8.371059999999999945e+02
1.939030000000000031e+00,8.383479999999999563e+02
1.949030000000000040e+00,8.396380000000000337e+02
1.959030000000000049e+00,8.410399999999999636e+02
1.969030000000000058e+00,8.426190000000000282e+02
1.979030000000000067e+00,8.444410000000000309e+02
1.989030000000000076e+00,8.465629999999999882e+02
1.999030000000000085e+00,8.490289999999999964e+02
2.009030000000000094e+00,8.518659999999999854e+02
2.019029999999999880e+00,8.550779999999999745e+02
2.029030000000000111e+00,8.586459999999999582e+02
2.039029999999999898e+00,8.625259999999999536e+02
2.049030000000000129e+00,8.666499999999999773e+02
2.059029999999999916e+00,8.709339999999999691e+02
2.069030000000000147e+00,8.752830000000000155e+02
2.079029999999999934e+00,8.795990000000000464e+02
2.089030000000000165e+00,8.837910000000000537e+02
2.099029999999999951e+00,8.877820000000000391e+02
2.109030000000000182e+00,8.915159999999999627e+02
2.119029999999999969e+00,8.949610000000000127e+02
2.129030000000000200e+00,8.981119999999999663e+02
2.139029999999999987e+00,9.009890000000000327e+02
2.149030000000000218e+00,9.036280000000000427e+02
2.159030000000000005e+00,9.060810000000000173e+02
2.169029999999999792e+00,9.084020000000000437e+02
2.179030000000000022e+00,9.106449999999999818e+02
2.189029999999999809e+00,9.128500000000000227e+02
2.199030000000000040e+00,9.150449999999999591e+02
2.209029999999999827e+00,9.172390000000000327e+02
2.219030000000000058e+00,9.194239999999999782e+02
2.229029999999999845e+00,9.215789999999999509e+02
2.239030000000000076e+00,9.236689999999999827e+02
2.249029999999999863e+00,9.256580000000000155e+02
2.259030000000000094e+00,9.275109999999999673e+02
2.269029999999999880e+00,9.291989999999999554e+02
2.279030000000000111e+00,9.307039999999999509e+02
2.289029999999999898e+00,9.320209999999999582e+02
2.299030000000000129e+00,9.331599999999999682e+02
2.309029999999999916e+00,9.341380000000000337e+02
2.319030000000000147e+00,9.349859999999999900e+02
2.329029999999999934e+00,9.357369999999999663e+02
2.339030000000000165e+00,9.364270000000000209e+02
2.349029999999999951e+00,9.370910000000000082e+02
2.359030000000000182e+00,9.377590000000000146e+02
2.369029999999999969e+00,9.384510000000000218e+02
2.379030000000000200e+00,9.391829999999999927e+02
2.389029999999999987e+00,9.399579999999999700e+02
2.399030000000000218e+00,9.407740000000000009e+02
2.409030000000000005e+00,9.416200000000000045e+02
2.419029999999999792e+00,9.424790000000000418e+02
2.429030000000000022e+00,9.433339999999999463e+02
2.439029999999999809e+00,9.441680000000000064e+02
2.449030000000000040e+00,9.449650000000000318e+02
2.459029999999999827e+00,9.457160000000000082e+02
2.469030000000000058e+00,9.464180000000000064e+02
2.479029999999999845e+00,9.470760000000000218e+02
2.489030000000000076e+00,9.477000000000000455e+02
2.499029999999999863e+00,9.483079999999999927e+02
2.509030000000000094e+00,9.489189999999999827e+02
2.519029999999999880e+00,9.495570000000000164e+02
2.529030000000000111e+00,9.502400000000000091e+02
2.539029999999999898e+00,9.509840000000000373e+02
2.549030000000000129e+00,9.517960000000000491e+02
2.559029999999999916e+00,9.526779999999999973e+02
2.569030000000000147e+00,9.536180000000000518e+02
2.579029999999999934e+00,9.546009999999999991e+02
2.589030000000000165e+00,9.556040000000000418e+02
2.599029999999999951e+00,9.566009999999999991e+02
2.609030000000000182e+00,9.575670000000000073e+02
2.619029999999999969e+00,9.584819999999999709e+02
2.629030000000000200e+00,9.593319999999999936e+02
2.639029999999999987e+00,9.601150000000000091e+02
2.649030000000000218e+00,9.608400000000000318e+02
2.659030000000000005e+00,9.615309999999999491e+02
2.669029999999999792e+00,9.622190000000000509e+02
2.679030000000000022e+00,9.629460000000000264e+02
2.689029999999999809e+00,9.637569999999999482e+02
2.699030000000000040e+00,9.646960000000000264e+02
2.709029999999999827e+00,9.657970000000000255e+02
2.719030000000000058e+00,9.670810000000000173e+02
2.729029999999999845e+00,9.685499999999999545e+02
2.739030000000000076e+00,9.701849999999999454e+02
2.749029999999999863e+00,9.719460000000000264e+02
2.759030000000000094e+00,9.737799999999999727e+02
2.769029999999999880e+00,9.756250000000000000e+02
2.779030000000000111e+00,9.774180000000000064e+02
2.789029999999999898e+00,9.791090000000000373e+02
2.799030000000000129e+00,9.806609999999999445e+02
2.809029999999999916e+00,9.820539999999999736e+02
2.819030000000000147e+00,9.832910000000000537e+02
2.829029999999999934e+00,9.843859999999999673e+02
2.839030000000000165e+00,9.853630000000000564e+02
2.849029999999999951e+00,9.862509999999999764e+02
2.859030000000000182e+00,9.870750000000000455e+02
2.869029999999999969e+00,9.878550000000000182e+02
2.879030000000000200e+00,9.886040000000000418e+02
2.889029999999999987e+00,9.893239999999999554e+02
2.899030000000000218e+00,9.900140000000000100e+02
2.909030000000000005e+00,9.906649999999999636e+02
2.919029999999999792e+00,9.912690000000000055e+02
2.929030000000000022e+00,9.918170000000000073e+02
2.939029999999999809e+00,9.923029999999999973e+02
2.949030000000000040e+00,9.927250000000000227e+02
2.959029999999999827e+00,9.930829999999999700e+02
2.969030000000000058e+00,9.933849999999999909e+02
2.979029999999999845e+00,9.936409999999999627e+02
2.989030000000000076e+00,9.938669999999999618e+02
2.999029999999999863e+00,9.940789999999999509e+02
3.009030000000000094e+00,9.942999999999999545e+02
3.019029999999999880e+00,9.945529999999999973e+02
3.029030000000000111e+00,9.948609999999999900e+02
3.039029999999999898e+00,9.952490000000000236e+02
3.049030000000000129e+00,9.957369999999999663e+02
3.059029999999999916e+00,9.963410000000000082e+02
3.069030000000000147e+00,9.970710000000000264e+02
3.079029999999999934e+00,9.979239999999999782e+02
3.089030000000000165e+00,9.988899999999999864e+02
3.099029999999999951e+00,9.999489999999999554e+02
3.109030000000000182e+00,1.001070000000000050e+03
3.119029999999999969e+00,1.002240000000000009e+03
3.129030000000000200e+00,1.003419999999999959e+03
3.139029999999999987e+00,1.004629999999999995e+03
3.149030000000000218e+00,1.005889999999999986e+03
3.159030000000000005e+00,1.007259999999999991e+03
3.169029999999999792e+00,1.008799999999999955e+03
3.179030000000000022e+00,1.010570000000000050e+03
3.189029999999999809e+00,1.012590000000000032e+03
3.199030000000000040e+00,1.014799999999999955e+03
3.209029999999999827e+00,1.017090000000000032e+03
3.219030000000000058e+00,1.019320000000000050e+03
3.229029999999999845e+00,1.021370000000000005e+03
3.239030000000000076e+00,1.023179999999999950e+03
3.249029999999999863e+00,1.024819999999999936e+03
3.259030000000000094e+00,1.026390000000000100e+03
3.269029999999999880e+00,1.028059999999999945e+03
3.279030000000000111e+00,1.029970000000000027e+03
3.289029999999999898e+00,1.032200000000000045e+03
3.299030000000000129e+00,1.034740000000000009e+03
3.309029999999999916e+00,1.037480000000000018e+03
3.319030000000000147e+00,1.040240000000000009e+03
3.329029999999999934e+00,1.042849999999999909e+03
3.339030000000000165e+00,1.045160000000000082e+03
3.349029999999999951e+00,1.047089999999999918e+03
3.359030000000000182e+00,1.048670000000000073e+03
3.369029999999999969e+00,1.049990000000000009e+03
3.379030000000000200e+00,1.051220000000000027e+03
3.389029999999999987e+00,1.052579999999999927e+03
3.399030000000000218e+00,1.054230000000000018e+03
3.409030000000000005e+00,1.056250000000000000e+03
3.419029999999999792e+00,1.058609999999999900e+03
3.429030000000000022e+00,1.061130000000000109e+03
3.439029999999999809e+00,1.063569999999999936e+03
3.449030000000000040e+00,1.065700000000000045e+03
3.459029999999999827e+00,1.067420000000000073e+03
3.469030000000000058e+00,1.068700000000000045e+03
3.479029999999999845e+00,1.069619999999999891e+03
3.489030000000000076e+00,1.070299999999999955e+03
3.499029999999999863e+00,1.070829999999999927e+03
3.509030000000000094e+00,1.071279999999999973e+03
3.519029999999999880e+00,1.071690000000000055e+03
3.529030000000000111e+00,1.072079999999999927e+03
3.539029999999999898e+00,1.072450000000000045e+03
3.549030000000000129e+00,1.072799999999999955e+03
3.559029999999999916e+00,1.073140000000000100e+03
3.569030000000000147e+00,1.073450000000000045e+03
3.579029999999999934e+00,1.073750000000000000e+03
3.589030000000000165e+00,1.074019999999999982e+03
3.599029999999999951e+00,1.074269999999999982e+03
3.609030000000000182e+00,1.074500000000000000e+03
3.619029999999999969e+00,1.074710000000000036e+03
3.629030000000000200e+00,1.074900000000000091e+03
3.639029999999999987e+00,1.075069999999999936e+03
3.649030000000000218e+00,1.075220000000000027e+03
3.659030000000000005e+00,1.075349999999999909e+03
3.669029999999999792e+00,1.075460000000000036e+03
3.679030000000000022e+00,1.075559999999999945e+03
3.689029999999999809e+00,1.075640000000000100e+03
3.699030000000000040e+00,1.075710000000000036e+03
3.709029999999999827e+00,1.075769999999999982e+03
3.719030000000000058e+00,1.075819999999999936e+03
3.729029999999999845e+00,1.075869999999999891e+03
3.739030000000000076e+00,1.075900000000000091e+03
3.749029999999999863e+00,1.075930000000000064e+03
3.759030000000000094e+00,1.075950000000000045e+03
3.769029999999999880e+00,1.075970000000000027e+03
3.779030000000000111e+00,1.075990000000000009e+03
3.789029999999999898e+00,1.076000000000000000e+03
3.799030000000000129e+00,1.076009999999999991e+03
3.809029999999999916e+00,1.076019999999999982e+03
3.819030000000000147e+00,1.076019999999999982e+03
3.829029999999999934e+00,1.076029999999999973e+03
3.839030000000000165e+00,1.076029999999999973e+03
3.849029999999999951e+00,1.076039999999999964e+03
3.859030000000000182e+00,1.076039999999999964e+03
3.869029999999999969e+00,1.076039999999999964e+03
3.879030000000000200e+00,1.076049999999999955e+03
3.889029999999999987e+00,1.076049999999999955e+03
3.899030000000000218e+00,1.076059999999999945e+03
3.909030000000000005e+00,1.076059999999999945e+03
3.919029999999999792e+00,1.076069999999999936e+03
3.929030000000000022e+00,1.076079999999999927e+03
3.939029999999999809e+00,1.076089999999999918e+03
3.949030000000000040e+00,1.076099999999999909e+03
3.959029999999999827e+00,1.076109999999999900e+03
3.969030000000000058e+00,1.076119999999999891e+03
3.979029999999999845e+00,1.076140000000000100e+03
3.989030000000000076e+00,1.076150000000000091e+03
3.999029999999999863e+00,1.076170000000000073e+03
4.009030000000000094e+00,1.076190000000000055e+03
4.019029999999999880e+00,1.076210000000000036e+03
4.029029999999999667e+00,1.076240000000000009e+03
4.039030000000000342e+00,1.076259999999999991e+03
4.049030000000000129e+00,1.076289999999999964e+03
4.059029999999999916e+00,1.076319999999999936e+03
4.069029999999999703e+00,1.076349999999999909e+03
4.079030000000000378e+00,1.076380000000000109e+03
4.089030000000000165e+00,1.076410000000000082e+03
4.099029999999999951e+00,1.076450000000000045e+03
4.109029999999999738e+00,1.076529999999999973e+03
4.119030000000000413e+00,1.076829999999999927e+03
4.129030000000000200e+00,1.077690000000000055e+03
4.139029999999999987e+00,1.079210000000000036e+03
4.149029999999999774e+00,1.080789999999999964e+03
4.159029999999999561e+00,1.081950000000000045e+03
4.169030000000000236e+00,1.083019999999999982e+03
4.179030000000000022e+00,1.084509999999999991e+03
4.189029999999999809e+00,1.086420000000000073e+03
4.199029999999999596e+00,1.088279999999999973e+03
4.209030000000000271e+00,1.089660000000000082e+03
4.219030000000000058e+00,1.090579999999999927e+03
4.229029999999999845e+00,1.091369999999999891e+03
4.239029999999999632e+00,1.092319999999999936e+03
4.249030000000000307e+00,1.093440000000000055e+03
4.259030000000000094e+00,1.094500000000000000e+03
4.269029999999999880e+00,1.095319999999999936e+03
4.279029999999999667e+00,1.095950000000000045e+03
4.289030000000000342e+00,1.096500000000000000e+03
4.299030000000000129e+00,1.097039999999999964e+03
4.309029999999999916e+00,1.097539999999999964e+03
4.319029999999999703e+00,1.097940000000000055e+03
4.329030000000000378e+00,1.098220000000000027e+03
4.339030000000000165e+00,1.098420000000000073e+03
4.349029999999999951e+00,1.098630000000000109e+03
4.359029999999999738e+00,1.098920000000000073e+03
4.369030000000000413e+00,1.099299999999999955e+03
4.379030000000000200e+00,1.099740000000000009e+03
4.389029999999999987e+00,1.100170000000000073e+03
4.399029999999999774e+00,1.100529999999999973e+03
4.409029999999999561e+00,1.100819999999999936e+03
4.419030000000000236e+00,1.101079999999999927e+03
4.429030000000000022e+00,1.101329999999999927e+03
4.439029999999999809e+00,1.101579999999999927e+03
4.449029999999999596e+00,1.101779999999999973e+03
4.459030000000000271e+00,1.101930000000000064e+03
4.469030000000000058e+00,1.102099999999999909e+03
4.479029999999999845e+00,1.102450000000000045e+03
4.489029999999999632e+00,1.103140000000000100e+03
4.499030000000000307e+00,1.104079999999999927e+03
4.509030000000000094e+00,1.104990000000000009e+03
4.519029999999999880e+00,1.105700000000000045e+03
4.529029999999999667e+00,1.106440000000000055e+03
4.539030000000000342e+00,1.107150000000000091e+03
4.549030000000000129e+00,1.107819999999999936e+03
4.559029999999999916e+00,1.108390000000000100e+03
4.569029999999999703e+00,1.108670000000000073e+03
4.579030000000000378e+00,1.108750000000000000e+03
4.589030000000000165e+00,1.108769999999999982e+03
4.599029999999999951e+00,1.108779999999999973e+03
4.609029999999999738e+00,1.108789999999999964e+03
4.619030000000000413e+00,1.108789999999999964e+03
4.629030000000000200e+00,1.108799999999999955e+03
4.639029999999999987e+00,1.108809999999999945e+03
4.649029999999999774e+00,1.108809999999999945e+03
4.659029999999999561e+00,1.108819999999999936e+03
4.669030000000000236e+00,1.108829999999999927e+03
4.679030000000000022e+00,1.108839999999999918e+03
4.689029999999999809e+00,1.108859999999999900e+03
4.699029999999999596e+00,1.108880000000000109e+03
5.0, 1109


==> figs/SiOSi5_fixed_core_cluster_conv.dat <==
x,y1,y2,y3
-2.058632639600000047e+01,-1.059843980996285140e+01,-1.318465333136953888e+01,-1.315502613975058033e+01
-2.058626498900000001e+01,-1.058709007268499924e+01,-1.327240107752705178e+01,-1.330178917679730510e+01
-2.058425345499999892e+01,-1.084626065947977835e+01,-1.326243346261522582e+01,-1.327003163721986212e+01
-2.058415310499999862e+01,-1.082179865256445339e+01,-1.337893874693742369e+01,-1.333489471450425690e+01
-2.058062751199999951e+01,-1.145748247570831957e+01,-1.332829919066650071e+01,-1.331679734961052830e+01
-2.058025446899999977e+01,-1.136743852246765663e+01,-1.336357612749453239e+01,-1.340076954173976098e+01
-2.057829557100000173e+01,-1.183507558582504693e+01,-1.320216247127736686e+01,-1.325990849925596393e+01
-2.057819418700000114e+01,-1.185342118532709321e+01,-1.322023973374661132e+01,-1.327150020734544711e+01
-2.057748522600000030e+01,-1.211746620311068590e+01,-1.331732695495864327e+01,-1.333101664907900208e+01
-2.057730039200000149e+01,-1.212510554395028528e+01,-1.324115156990315967e+01,-1.319085378475790904e+01
-2.057728047699999863e+01,-1.215633247243097870e+01,-1.343822150173008900e+01,-1.340763084865243648e+01
-2.057725073099999946e+01,-1.220040665467691987e+01,-1.331102392259511902e+01,-1.329269443855735311e+01
-2.057723444799999868e+01,-1.216081379089969161e+01,-1.333339449701692914e+01,-1.336000631649840464e+01
-2.057721275700000163e+01,-1.217397167721041029e+01,-1.329740329542522126e+01,-1.332335742136561585e+01
-2.057704999399999934e+01,-1.219888047312221424e+01,-1.337969964035954362e+01,-1.334426502799553838e+01
-2.057669389400000171e+01,-1.228552758460213390e+01,-1.336756120173350659e+01,-1.336383022042612012e+01
-2.057582581400000166e+01,-1.256229984980715741e+01,-1.331611919110665454e+01,-1.332662418826209638e+01
-2.057566865000000078e+01,-1.265700621278282512e+01,-1.336569598080110488e+01,-1.337671194091284477e+01
-2.057468685399999941e+01,-1.294198994343400066e+01,-1.335936242998326584e+01,-1.327525345803181267e+01
-2.057414130200000102e+01,-1.315595635993485857e+01,-1.331610170019875383e+01,-1.332437121772150590e+01
-2.057238213999999843e+01,-1.326813337657904412e+01,-1.322446970430437041e+01,-1.324617046719216695e+01
-2.057212441700000127e+01,-1.334022518987399053e+01,-1.330687347473477899e+01,-1.337070468354097663e+01
-2.057206932800000132e+01,-1.318791997013805606e+01,-1.342639192467983555e+01,-1.330114977993335756e+01
-2.057182939500000174e+01,-1.327777446359909774e+01,-1.329158674435683984e+01,-1.320059911713658352e+01
-2.057150181100000097e+01,-1.347516321028613362e+01,-1.348719382805176359e+01,-1.349373011247759813e+01
-2.056993316599999844e+01,-1.335450170517416169e+01,-1.331142479254775424e+01,-1.334546447200565034e+01
-2.056969598499999918e+01,-1.330037379673406406e+01,-1.336291267158445883e+01,-1.333927438344979066e+01
-2.056666204200000081e+01,-1.269370007087869467e+01,-1.332197215822398206e+01,-1.327996934980206589e+01
-2.056632783999999958e+01,-1.265169880025098159e+01,-1.317307013408334448e+01,-1.320774449524797944e+01
-2.056626371899999839e+01,-1.267256120338145386e+01,-1.321401597570487674e+01,-1.316905710974433141e+01
-2.056626253599999998e+01,-1.257666773522708503e+01,-1.331888930974852236e+01,-1.330467159558146406e+01
-2.056602113099999940e+01,-1.249041545464238467e+01,-1.323329615546604288e+01,-1.334303950289848117e+01
-2.056600974199999854e+01,-1.253323734368169262e+01,-1.335817580874024557e+01,-1.342036305835937782e+01
-2.056558734900000118e+01,-1.234213097107295987e+01,-1.331058853589941826e+01,-1.319243170541589727e+01
-2.056484609500000005e+01,-1.218639306339188622e+01,-1.324780017206479599e+01,-1.322511223985748785e+01
-2.055923682199999902e+01,-1.098558590306194915e+01,-1.330861429629079318e+01,-1.325035245412967022e+01
-2.055886587399999854e+01,-1.101834019064562398e+01,-1.341727140430683463e+01,-1.340079628776361176e+01


==> figs/SiOSi5_fixed_core_cluster_conv_nokmeans.dat <==
x,y1,y2,y3
-2.058632639600000047e+01,-1.059843980996285140e+01,-1.317795147752599938e+01,-1.316944621662793224e+01
-2.058626498900000001e+01,-1.058709007268499924e+01,-1.327183942266474048e+01,-1.327689428618636391e+01
-2.058425345499999892e+01,-1.084626065947977835e+01,-1.323755462530043125e+01,-1.324156116713232478e+01
-2.058415310499999862e+01,-1.082179865256445339e+01,-1.336827055358581440e+01,-1.335884963002793491e+01
-2.058062751199999951e+01,-1.145748247570831957e+01,-1.330563037523688230e+01,-1.328865643299689658e+01
-2.058025446899999977e+01,-1.136743852246765663e+01,-1.335628244767605644e+01,-1.336734856847321140e+01
-2.057829557100000173e+01,-1.183507558582504693e+01,-1.325010921485778326e+01,-1.321376429645373562e+01
-2.057819418700000114e+01,-1.185342118532709321e+01,-1.328403394607267884e+01,-1.325298569150768202e+01
-2.057748522600000030e+01,-1.211746620311068590e+01,-1.329390742971262185e+01,-1.333570550931760579e+01
-2.057730039200000149e+01,-1.212510554395028528e+01,-1.324993248387592359e+01,-1.323319478075481115e+01
-2.057728047699999863e+01,-1.215633247243097870e+01,-1.341402424420451212e+01,-1.332418164942452776e+01
-2.057725073099999946e+01,-1.220040665467691987e+01,-1.324689044625357504e+01,-1.333378624955390634e+01
-2.057723444799999868e+01,-1.216081379089969161e+01,-1.330780918268569479e+01,-1.332944285325456946e+01
-2.057721275700000163e+01,-1.217397167721041029e+01,-1.336254463800992731e+01,-1.332963473304861957e+01
-2.057704999399999934e+01,-1.219888047312221424e+01,-1.329784407724964268e+01,-1.325826171874227377e+01
-2.057669389400000171e+01,-1.228552758460213390e+01,-1.334834426289681275e+01,-1.326524236596940298e+01
-2.057582581400000166e+01,-1.256229984980715741e+01,-1.331394742737401060e+01,-1.322859477869517342e+01
-2.057566865000000078e+01,-1.265700621278282512e+01,-1.332665714560375925e+01,-1.330319042778025462e+01
-2.057468685399999941e+01,-1.294198994343400066e+01,-1.337424788018025978e+01,-1.332315696488410950e+01
-2.057414130200000102e+01,-1.315595635993485857e+01,-1.333090702296097696e+01,-1.332180330879368846e+01
-2.057238213999999843e+01,-1.326813337657904412e+01,-1.338791290568569003e+01,-1.325920885178659248e+01
-2.057212441700000127e+01,-1.334022518987399053e+01,-1.332784591808699659e+01,-1.333022074360680342e+01
-2.057206932800000132e+01,-1.318791997013805606e+01,-1.331956618027809824e+01,-1.335129369079401052e+01
-2.057182939500000174e+01,-1.327777446359909774e+01,-1.309076169815247148e+01,-1.332473049829797240e+01
-2.057150181100000097e+01,-1.347516321028613362e+01,-1.338853867041154366e+01,-1.348903279538342481e+01
-2.056993316599999844e+01,-1.335450170517416169e+01,-1.337980371921272038e+01,-1.335042268554138722e+01
-2.056969598499999918e+01,-1.330037379673406406e+01,-1.334059303497504345e+01,-1.334167441599265125e+01
-2.056666204200000081e+01,-1.269370007087869467e+01,-1.323888478371728361e+01,-1.326360670613549786e+01
-2.056632783999999958e+01,-1.265169880025098159e+01,-1.315647486802941657e+01,-1.317965939718731683e+01
-2.056626371899999839e+01,-1.267256120338145386e+01,-1.321872521062946326e+01,-1.324950653839358949e+01
-2.056626253599999998e+01,-1.257666773522708503e+01,-1.320668463279052851e+01,-1.333872215624073654e+01
-2.056602113099999940e+01,-1.249041545464238467e+01,-1.328611891361408048e+01,-1.324385254006116419e+01
-2.056600974199999854e+01,-1.253323734368169262e+01,-1.327235057046811839e+01,-1.326042260476609691e+01
-2.056558734900000118e+01,-1.234213097107295987e+01,-1.332881470625912534e+01,-1.314156580572795363e+01
-2.056484609500000005e+01,-1.218639306339188622e+01,-1.325148306187561253e+01,-1.324216741803650521e+01
-2.055923682199999902e+01,-1.098558590306194915e+01,-1.328143687064868494e+01,-1.330450531490375710e+01
-2.055886587399999854e+01,-1.101834019064562398e+01,-1.328027982071215263e+01,-1.330008050878234549e+01


==> figs/SiOSi5_fixed_core_cluster_dos.dat <==
x,y
-2.058999999999999986e+01,2.463530527263230185e-01
-2.058996496496496320e+01,2.463560188121197703e-01
-2.058992992992993010e+01,2.463597233695394018e-01
-2.058989489489489344e+01,2.463643453117505822e-01
-2.058985985985986034e+01,2.463701051776801265e-01
-2.058982482482482368e+01,2.463772743918415664e-01
-2.058978978978979058e+01,2.463861864826377701e-01
-2.058975475475475392e+01,2.463972506500552440e-01
-2.058971971971972081e+01,2.464109681465034285e-01
-2.058968468468468416e+01,2.464279520199453011e-01
-2.058964964964965105e+01,2.464489508681803609e-01
-2.058961461461461440e+01,2.464748773695619177e-01
-2.058957957957957774e+01,2.465068424907022326e-01
-2.058954454454454464e+01,2.465461964289785979e-01
-2.058950950950950798e+01,2.465945775296021214e-01
-2.058947447447447487e+01,2.466539706272497245e-01
-2.058943943943943822e+01,2.467267765048498929e-01
-2.058940440440440511e+01,2.468158944405627886e-01
-2.058936936936936846e+01,2.469248201340415450e-01
-2.058933433433433535e+01,2.470577616684632993e-01
-2.058929929929929870e+01,2.472197765827652827e-01
-2.058926426426426559e+01,2.474169336030829780e-01
-2.058922922922922893e+01,2.476565031226097002e-01
-2.058919419419419228e+01,2.479471811289054306e-01
-2.058915915915915917e+01,2.482993519681667705e-01
-2.058912412412412252e+01,2.487253961118395806e-01
-2.058908908908908941e+01,2.492400499620331111e-01
-2.058905405405405276e+01,2.498608257092128082e-01
-2.058901901901901965e+01,2.506085003417429791e-01
-2.058898398398398299e+01,2.515076841208545577e-01
-2.058894894894894989e+01,2.525874801735666364e-01
-2.058891391391391323e+01,2.538822483447763512e-01
-2.058887887887888013e+01,2.554324880793586439e-01
-2.058884384384384347e+01,2.572858569073750434e-01
-2.058880880880881037e+01,2.594983430636175759e-01
-2.058877377377377371e+01,2.621356129289753034e-01
-2.058873873873873706e+01,2.652745563097641535e-01
-2.058870370370370395e+01,2.690050551299892900e-01
-2.058866866866866729e+01,2.734320038850591161e-01
-2.058863363363363419e+01,2.786776132488211211e-01
-2.058859859859859753e+01,2.848840316188677169e-01
-2.058856356356356443e+01,2.922163231728196475e-01
-2.058852852852852777e+01,3.008658454700697260e-01
-2.058849349349349467e+01,3.110540749499626223e-01
-2.058845845845845801e+01,3.230369355152385991e-01
-2.058842342342342491e+01,3.371096944118740502e-01
-2.058838838838838825e+01,3.536125023980796755e-01
-2.058835335335335159e+01,3.729366736430614893e-01
-2.058831831831831849e+01,3.955318285359352148e-01
-2.058828328328328183e+01,4.219140644764188264e-01
-2.058824824824824873e+01,4.526753835201517417e-01
-2.058821321321321207e+01,4.884947027380366902e-01
-2.058817817817817897e+01,5.301509189602241490e-01
-2.058814314314314231e+01,5.785387171765073999e-01
-2.058810810810810921e+01,6.346881310460238401e-01
-2.058807307307307255e+01,6.997893261211298732e-01
-2.058803803803803945e+01,7.752247325604552097e-01
-2.058800300300300279e+01,8.626115700346855819e-01
-2.058796796796796613e+01,9.638590583584575322e-01
-2.058793293293293303e+01,1.081246280275808713e+00
-2.058789789789789637e+01,1.217528844856428538e+00
-2.058786286286286327e+01,1.376085271692366607e+00
-2.058782782782782661e+01,1.561117431665733468e+00
-2.058779279279279351e+01,1.777923439781522896e+00
-2.058775775775775685e+01,2.033266019668496405e+00
-2.058772272272272374e+01,2.335864335257315183e+00
-2.058768768768768709e+01,2.697042236351807620e+00
-2.058765265265265398e+01,3.131570185485396340e+00
-2.058761761761761733e+01,3.658740970153365968e+00
-2.058758258258258067e+01,4.303719508400259741e+00
-2.058754754754754757e+01,5.099203221381594986e+00
-2.058751251251251091e+01,6.087419936602997517e+00
-2.058747747747747781e+01,7.322473375862701417e+00
-2.058744244244244115e+01,8.873020344614696242e+00
-2.058740740740740804e+01,1.082522749647268867e+01
-2.058737237237237139e+01,1.328590846922067392e+01
-2.058733733733733828e+01,1.638568480565023577e+01
-2.058730230230230163e+01,2.028194849651150378e+01
-2.058726726726726852e+01,2.516133410956323502e+01
-2.058723223223223187e+01,3.124134039613158009e+01
-2.058719719719719876e+01,3.877068305475630439e+01
-2.058716216216216210e+01,4.802792201259178029e+01
-2.058712712712712545e+01,5.931789910761348494e+01
-2.058709209209209234e+01,7.296555668103198400e+01
-2.058705705705705569e+01,8.930679393715440995e+01
-2.058702202202202258e+01,1.086761626975592918e+02
-2.058698698698698593e+01,1.313914091716393671e+02
-2.058695195195195282e+01,1.577351285191670627e+02
-2.058691691691691616e+01,1.879341020276068832e+02
-2.058688188188188306e+01,2.221372113421990093e+02
-2.058684684684684640e+01,2.603931424008447379e+02
-2.058681181181181330e+01,3.026293684844702625e+02
-2.058677677677677664e+01,3.486341005357389236e+02
-2.058674174174173999e+01,3.980429766544418158e+02
-2.058670670670670688e+01,4.503322020968013248e+02
-2.058667167167167023e+01,5.048196259079355741e+02
-2.058663663663663712e+01,5.606748465472622911e+02
-2.058660160160160046e+01,6.169388903078016710e+02
-2.058656656656656736e+01,6.725533350895898366e+02
-2.058653153153153070e+01,7.263980100413087939e+02
-2.058649649649649760e+01,7.773356521517838473e+02
-2.058646146146146094e+01,8.242612181928579957e+02
-2.058642642642642784e+01,8.661530058736199180e+02
-2.058639139139139118e+01,9.021223973169441024e+02
-2.058635635635635452e+01,9.314589471120926873e+02
-2.058632132132132142e+01,9.536677212614624750e+02
-2.058628628628628476e+01,9.684962473167230428e+02
-2.058625125125125166e+01,9.759491278323541792e+02
-2.058621621621621500e+01,9.762892399645114665e+02
-2.058618118118118190e+01,9.700254147238838414e+02
-2.058614614614614524e+01,9.578874702714618934e+02
-2.058611111111111214e+01,9.407903732574337710e+02
-2.058607607607607548e+01,9.197900386326609805e+02
-2.058604104104104238e+01,8.960337879493670243e+02
-2.058600600600600572e+01,8.707087299698799825e+02
-2.058597097097096906e+01,8.449912954833190497e+02
-2.058593593593593596e+01,8.200008681762100196e+02
-2.058590090090089930e+01,7.967599484409115576e+02
-2.058586586586586620e+01,7.761626281391913835e+02
-2.058583083083082954e+01,7.589524132415115218e+02
-2.058579579579579644e+01,7.457096816859169621e+02
-2.058576076076075978e+01,7.368483723508950334e+02
-2.058572572572572668e+01,7.326209224129775066e+02
-2.058569069069069002e+01,7.331300410040958013e+02
-2.058565565565565691e+01,7.383456451858805849e+02
-2.058562062062062026e+01,7.481251888487929591e+02
-2.058558558558558715e+01,7.622356698455766946e+02
-2.058555055055055050e+01,7.803757771250901669e+02
-2.058551551551551384e+01,8.021969024999972362e+02
-2.058548048048048074e+01,8.273220537021419432e+02
-2.058544544544544408e+01,8.553620310269743641e+02
-2.058541041041041098e+01,8.859285392415209799e+02
-2.058537537537537432e+01,9.186441770469704124e+02
-2.058534034034034121e+01,9.531494634481600770e+02
-2.058530530530530456e+01,9.891072180452974862e+02
-2.058527027027027145e+01,1.026204710232778098e+03
-2.058523523523523480e+01,1.064154037109249430e+03
-2.058520020020020169e+01,1.102691189936766023e+03
-2.058516516516516504e+01,1.141574236106659328e+03
-2.058513013013012838e+01,1.180580988029915261e+03
-2.058509509509509527e+01,1.219506463356728318e+03
-2.058506006006005862e+01,1.258160370211220879e+03
-2.058502502502502551e+01,1.296364783696931227e+03
-2.058498998998998886e+01,1.333952120184711475e+03
-2.058495495495495575e+01,1.370763465801425355e+03
-2.058491991991991910e+01,1.406647276778091737e+03
-2.058488488488488599e+01,1.441458440598751849e+03
-2.058484984984984933e+01,1.475057668057176670e+03
-2.058481481481481623e+01,1.507311174844352990e+03
-2.058477977977977957e+01,1.538090606374348681e+03
-2.058474474474474292e+01,1.567273158640708061e+03
-2.058470970970970981e+01,1.594741850371470036e+03
-2.058467467467467316e+01,1.620385905699965633e+03
-2.058463963963964005e+01,1.644101211517481033e+03
-2.058460460460460340e+01,1.665790818913119438e+03
-2.058456956956957029e+01,1.685365462897904081e+03
-2.058453453453453363e+01,1.702744079249386459e+03
-2.058449949949950053e+01,1.717854301085721545e+03
-2.058446446446446387e+01,1.730632921251085236e+03
-2.058442942942943077e+01,1.741026309274892810e+03
-2.058439439439439411e+01,1.748990774103210470e+03
-2.058435935935935746e+01,1.754492865654430943e+03
-2.058432432432432435e+01,1.757509609958014835e+03
-2.058428928928928769e+01,1.758028673986169679e+03
-2.058425425425425459e+01,1.756048457528186191e+03
-2.058421921921921793e+01,1.751578110544565561e+03
-2.058418418418418483e+01,1.744637475422151510e+03
-2.058414914914914817e+01,1.735256954457847996e+03
-2.058411411411411507e+01,1.723477303769539503e+03
-2.058407907907907841e+01,1.709349355591964240e+03
-2.058404404404404531e+01,1.692933671713086596e+03
-2.058400900900900865e+01,1.674300131431188674e+03
-2.058397397397397555e+01,1.653527458135550205e+03
-2.058393893893893889e+01,1.630702689095189953e+03
-2.058390390390390223e+01,1.605920593668540505e+03
-2.058386886886886913e+01,1.579283045490813038e+03
-2.058383383383383247e+01,1.550898354639957688e+03
-2.058379879879879937e+01,1.520880566102641524e+03
-2.058376376376376271e+01,1.489348730986644341e+03
-2.058372872872872961e+01,1.456426157235484197e+03
-2.058369369369369295e+01,1.422239646484349805e+03
-2.058365865865865985e+01,1.386918723887399892e+03
-2.058362362362362319e+01,1.350594867452985454e+03
-2.058358858858859008e+01,1.313400743481662630e+03
-2.058355355355355343e+01,1.275469454247921476e+03
-2.058351851851851677e+01,1.236933803999818565e+03
-2.058348348348348367e+01,1.197925588789449648e+03
-2.058344844844844701e+01,1.158574915367287758e+03
-2.058341341341341391e+01,1.119009553922160876e+03
-2.058337837837837725e+01,1.079354328811889445e+03
-2.058334334334334415e+01,1.039730551123982877e+03
-2.058330830830830749e+01,1.000255496100824189e+03
-2.058327327327327438e+01,9.610419281501389150e+02
-2.058323823823823773e+01,9.221976753258428516e+02
-2.058320320320320462e+01,8.838252548405018842e+02
-2.058316816816816797e+01,8.460215503420705545e+02
-2.058313313313313131e+01,8.088775413765815756e+02
-2.058309809809809821e+01,7.724780846983419451e+02
-2.058306306306306155e+01,7.369017467143816020e+02
-2.058302802802802844e+01,7.022206858629782573e+02
-2.058299299299299179e+01,6.685005831552643940e+02
-2.058295795795795868e+01,6.358006189072500547e+02
-2.058292292292292203e+01,6.041734931063091381e+02
-2.058288788788788892e+01,5.736654867651707264e+02
-2.058285285285285227e+01,5.443165611373898400e+02
-2.058281781781781916e+01,5.161604916627858302e+02
-2.058278278278278250e+01,4.892250331461241899e+02
-2.058274774774774585e+01,4.635321127498993405e+02
-2.058271271271271274e+01,4.390980471506871368e+02
-2.058267767767767609e+01,4.159337802955425332e+02
-2.058264264264264298e+01,3.940451382114615058e+02
-2.058260760760760633e+01,3.734330973081306411e+02
-2.058257257257257322e+01,3.540940628536303620e+02
-2.058253753753753656e+01,3.360201543018665689e+02
-2.058250250250250346e+01,3.191994944622437629e+02
-2.058246746746746680e+01,3.036164995733710157e+02
-2.058243243243243370e+01,2.892521676878892549e+02
-2.058239739739739704e+01,2.760843629045798480e+02
-2.058236236236236394e+01,2.640880933456564321e+02
-2.058232732732732728e+01,2.532357809461936711e+02
-2.058229229229229063e+01,2.434975214831212327e+02
-2.058225725725725752e+01,2.348413334703211319e+02
-2.058222222222222086e+01,2.272333948650462219e+02
-2.058218718718718776e+01,2.206382667870791181e+02
-2.058215215215215110e+01,2.150191036820732506e+02
-2.058211711711711800e+01,2.103378496480660544e+02
-2.058208208208208134e+01,2.065554208280258024e+02
-2.058204704704704824e+01,2.036318740230167634e+02
-2.058201201201201158e+01,2.015265618397402250e+02
-2.058197697697697848e+01,2.001982748861159678e+02
-2.058194194194194182e+01,1.996053716570588676e+02
-2.058190690690690516e+01,1.997058968970718240e+02
-2.058187187187187206e+01,2.004576893194720526e+02
-2.058183683683683540e+01,2.018184796517329005e+02
-2.058180180180180230e+01,2.037459800297298500e+02
-2.058176676676676564e+01,2.061979658058509983e+02
-2.058173173173173254e+01,2.091323508436610723e+02
-2.058169669669669588e+01,2.125072573771464874e+02
-2.058166166166166278e+01,2.162810814742994978e+02
-2.058162662662662612e+01,2.204125551202565987e+02
-2.058159159159159302e+01,2.248608058573888968e+02
-2.058155655655655636e+01,2.295854148712095366e+02
-2.058152152152151970e+01,2.345464743027002328e+02
-2.058148648648648660e+01,2.397046444979826276e+02
-2.058145145145144994e+01,2.450212117909686924e+02
-2.058141641641641684e+01,2.504581473066912167e+02
-2.058138138138138018e+01,2.559781671832423626e+02
-2.058134634634634708e+01,2.615447944706161820e+02
-2.058131131131131042e+01,2.671224228911564751e+02
-2.058127627627627731e+01,2.726763825072468421e+02
-2.058124124124124066e+01,2.781730072804669476e+02
-2.058120620620620755e+01,2.835797043820861632e+02
-2.058117117117117090e+01,2.888650250735209966e+02
-2.058113613613613424e+01,2.939987368765039832e+02
-2.058110110110110114e+01,2.989518967358200712e+02
-2.058106606606606448e+01,3.036969248277073916e+02
-2.058103103103103138e+01,3.082076786581929468e+02
-2.058099599599599472e+01,3.124595271245122490e+02
-2.058096096096096161e+01,3.164294242216424209e+02
-2.058092592592592496e+01,3.200959821667536858e+02
-2.058089089089089185e+01,3.234395437742654735e+02
-2.058085585585585520e+01,3.264422540566847033e+02
-2.058082082082082209e+01,3.290881311457583251e+02
-2.058078578578578544e+01,3.313631368228820406e+02
-2.058075075075075233e+01,3.332552471256009312e+02
-2.058071571571571567e+01,3.347545237378741945e+02
-2.058068068068067902e+01,3.358531870992603672e+02
-2.058064564564564591e+01,3.365456924396016802e+02
-2.058061061061060926e+01,3.368288102043271124e+02
-2.058057557557557615e+01,3.367017126048609157e+02
-2.058054054054053950e+01,3.361660682828849644e+02
-2.058050550550550639e+01,3.352261473023473286e+02
-2.058047047047046973e+01,3.338889388667932394e+02
-2.058043543543543663e+01,3.321642842820597821e+02
-2.058040040040039997e+01,3.300650277145932705e+02
-2.058036536536536687e+01,3.276071872283733910e+02
-2.058033033033033021e+01,3.248101483629512813e+02
-2.058029529529529356e+01,3.216968821533599794e+02
-2.058026026026026045e+01,3.182941889165402927e+02
-2.058022522522522380e+01,3.146329683558776082e+02
-2.058019019019019069e+01,3.107485155187213195e+02
-2.058015515515515403e+01,3.066808408521156366e+02
-2.058012012012012093e+01,3.024750110786913524e+02
-2.058008508508508427e+01,2.981815057776618687e+02
-2.058005005005005117e+01,2.938565825102956524e+02
-2.058001501501501451e+01,2.895626409982934319e+02
-2.057997997997998141e+01,2.853685743953402039e+02
-2.057994494494494475e+01,2.813500930384552134e+02
-2.057990990990990809e+01,2.775900034174420625e+02
-2.057987487487487499e+01,2.741784224531991185e+02
-2.057983983983983833e+01,2.712129047428957733e+02
-2.057980480480480523e+01,2.687984582963569551e+02
-2.057976976976976857e+01,2.670474226216242073e+02
-2.057973473473473547e+01,2.660791820262646183e+02
-2.057969969969969881e+01,2.660196868030247970e+02
-2.057966466466466571e+01,2.670007558061270743e+02
-2.057962962962962905e+01,2.691591359194042639e+02
-2.057959459459459595e+01,2.726352972564234278e+02
-2.057955955955955929e+01,2.775719477337876810e+02
-2.057952452452452263e+01,2.841122569972822021e+02
-2.057948948948948953e+01,2.923977876355978651e+02
-2.057945445445445287e+01,3.025661411302268675e+02
-2.057941941941941977e+01,3.147483369923010059e+02
-2.057938438438438311e+01,3.290659559288895935e+02
-2.057934934934935001e+01,3.456280912843463398e+02
-2.057931431431431335e+01,3.645281673261696369e+02
-2.057927927927928025e+01,3.858406975049508105e+02
-2.057924424424424359e+01,4.096180704895857616e+02
-2.057920920920921048e+01,4.358874656159936762e+02
-2.057917417417417383e+01,4.646480122488068218e+02
-2.057913913913914072e+01,4.958683182624994288e+02
-2.057910410410410407e+01,5.294845012953119294e+02
-2.057906906906906741e+01,5.653988612549168238e+02
-2.057903403403403431e+01,6.034793337139631149e+02
-2.057899899899899765e+01,6.435598600121212485e+02
-2.057896396396396455e+01,6.854418007482408939e+02
-2.057892892892892789e+01,7.288965043586999855e+02
-2.057889389389389478e+01,7.736691205605379764e+02
-2.057885885885885813e+01,8.194837200223686295e+02
-2.057882382382382502e+01,8.660497454145187248e+02
-2.057878878878878837e+01,9.130697760103287237e+02
-2.057875375375375526e+01,9.602485373149327188e+02
-2.057871871871871861e+01,1.007303030469105693e+03
-2.057868368368368195e+01,1.053973593139898185e+03
-2.057864864864864884e+01,1.100035636809268681e+03
-2.057861361361361219e+01,1.145311735732975876e+03
-2.057857857857857908e+01,1.189683673491137824e+03
-2.057854354354354243e+01,1.233103987127474511e+03
-2.057850850850850932e+01,1.275606489573148338e+03
-2.057847347347347267e+01,1.317315203674567783e+03
-2.057843843843843956e+01,1.358451109363106298e+03
-2.057840340340340290e+01,1.399336095484267389e+03
-2.057836836836836980e+01,1.440393523430146615e+03
-2.057833333333333314e+01,1.482144856708008319e+03
-2.057829829829829649e+01,1.525201891660759202e+03
-2.057826326326326338e+01,1.570254243290668683e+03
-2.057822822822822673e+01,1.618051896410697736e+03
-2.057819319319319362e+01,1.669382825182996385e+03
-2.057815815815815697e+01,1.725045909437129467e+03
-2.057812312312312386e+01,1.785819626362804684e+03
-2.057808808808808720e+01,1.852427262286748373e+03
-2.057805305305305410e+01,1.925499657174263120e+03
-2.057801801801801744e+01,2.005536750389047256e+03
-2.057798298298298434e+01,2.092869421559013063e+03
-2.057794794794794768e+01,2.187623299004339970e+03
-2.057791291291291103e+01,2.289686320864496793e+03
-2.057787787787787792e+01,2.398681867049983339e+03
-2.057784284284284126e+01,2.513949219274367806e+03
-2.057780780780780816e+01,2.634532944718511317e+03
-2.057777277277277150e+01,2.759182534413143458e+03
-2.057773773773773840e+01,2.886363263122463195e+03
-2.057770270270270174e+01,3.014278787405673484e+03
-2.057766766766766864e+01,3.140905478309644877e+03
-2.057763263263263198e+01,3.264037922969249848e+03
-2.057759759759759888e+01,3.381344452260271737e+03
-2.057756256256256222e+01,3.490430996462982421e+03
-2.057752752752752556e+01,3.588911069291229069e+03
-2.057749249249249246e+01,3.674479269337627102e+03
-2.057745745745745580e+01,3.744985394186570829e+03
-2.057742242242242270e+01,3.798506111446675277e+03
-2.057738738738738604e+01,3.833411137700470135e+03
-2.057735235235235294e+01,3.848421045550084727e+03
-2.057731731731731628e+01,3.842654146889512504e+03
-2.057728228228228318e+01,3.815660370096580209e+03
-2.057724724724724652e+01,3.767440635638396088e+03
-2.057721221221221342e+01,3.698450904419152721e+03
-2.057717717717717676e+01,3.609590786790596667e+03
-2.057714214214214365e+01,3.502177315546567570e+03
-2.057710710710710700e+01,3.377905160148116011e+03
-2.057707207207207034e+01,3.238795154150284816e+03
-2.057703703703703724e+01,3.087133488136449614e+03
-2.057700200200200058e+01,2.925404263088114021e+03
-2.057696696696696748e+01,2.756218287649446211e+03
-2.057693193193193082e+01,2.582241031881281742e+03
-2.057689689689689772e+01,2.406122527806410744e+03
-2.057686186186186106e+01,2.230431745299210434e+03
-2.057682682682682795e+01,2.057597598314992410e+03
-2.057679179179179130e+01,1.889858276257328725e+03
-2.057675675675675819e+01,1.729220085992873919e+03
-2.057672172172172154e+01,1.577426461180011756e+03
-2.057668668668668488e+01,1.435937284137842425e+03
-2.057665165165165178e+01,1.305918196026828355e+03
-2.057661661661661512e+01,1.188239170585431111e+03
-2.057658158158158201e+01,1.083481309571433712e+03
-2.057654654654654536e+01,9.919505943089645825e+02
-2.057651151151151225e+01,9.136972011524028403e+02
-2.057647647647647560e+01,8.485389525718964023e+02
-2.057644144144144249e+01,7.960875228447556538e+02
-2.057640640640640584e+01,7.557761313767451838e+02
-2.057637137137137273e+01,7.268876227892592397e+02
-2.057633633633633607e+01,7.085820310661324584e+02
-2.057630130130129942e+01,6.999229388206335898e+02
-2.057626626626626631e+01,6.999021543649588466e+02
-2.057623123123122966e+01,7.074624255429993127e+02
-2.057619619619619655e+01,7.215180786540960298e+02
-2.057616116116115990e+01,7.409736061263542979e+02
-2.057612612612612679e+01,7.647403238146066542e+02
-2.057609109109109014e+01,7.917512775733515582e+02
-2.057605605605605703e+01,8.209746012762639111e+02
-2.057602102102102037e+01,8.514255199832933840e+02
-2.057598598598598727e+01,8.821771585459506468e+02
-2.057595095095095061e+01,9.123702658267181960e+02
-2.057591591591591396e+01,9.412219051358767956e+02
-2.057588088088088085e+01,9.680331008394223318e+02
-2.057584584584584420e+01,9.921953755791923868e+02
-2.057581081081081109e+01,1.013196068215471541e+03
-2.057577577577577443e+01,1.030622293557893272e+03
-2.057574074074074133e+01,1.044163393409724677e+03
-2.057570570570570467e+01,1.053611735786826785e+03
-2.057567067067067157e+01,1.058861744159345790e+03
-2.057563563563563491e+01,1.059907079638186360e+03
-2.057560060060060181e+01,1.056835952641171843e+03
-2.057556556556556515e+01,1.049824603069338991e+03
-2.057553053053053205e+01,1.039129054799755295e+03
-2.057549549549549539e+01,1.025075316897045695e+03
-2.057546046046045873e+01,1.008048266024652321e+03
-2.057542542542542563e+01,9.884794980959434270e+02
-2.057539039039038897e+01,9.668344791716108375e+02
-2.057535535535535587e+01,9.435993535608304228e+02
-2.057532032032031921e+01,9.192677795050462919e+02
-2.057528528528528611e+01,8.943281595899270542e+02
-2.057525025025024945e+01,8.692516141886411560e+02
-2.057521521521521635e+01,8.444810137061186879e+02
-2.057518018018017969e+01,8.204213406405037858e+02
-2.057514514514514659e+01,7.974315987433002419e+02
-2.057511011011010993e+01,7.758184261675818334e+02
-2.057507507507507327e+01,7.558315061850584016e+02
-2.057504004004004017e+01,7.376608052897291827e+02
-2.057500500500500351e+01,7.214356076510198363e+02
-2.057496996996997041e+01,7.072252591025181800e+02
-2.057493493493493375e+01,6.950414852360422628e+02
-2.057489989989990065e+01,6.848421084006037063e+02
-2.057486486486486399e+01,6.765359580689412269e+02
-2.057482982982983089e+01,6.699887488712814729e+02
-2.057479479479479423e+01,6.650296901184143508e+02
-2.057475975975976112e+01,6.614585895380550937e+02
-2.057472472472472447e+01,6.590532210233485557e+02
-2.057468968968968781e+01,6.575767404054636245e+02
-2.057465465465465471e+01,6.567849530599291938e+02
-2.057461961961961805e+01,6.564332611779118452e+02
-2.057458458458458495e+01,6.562831452508889925e+02
-2.057454954954954829e+01,6.561080623936350094e+02
-2.057451451451451518e+01,6.556986723364123009e+02
-2.057447947947947853e+01,6.548673292054737658e+02
-2.057444444444444542e+01,6.534518027584534821e+02
-2.057440940940940877e+01,6.513182159177164294e+02
-2.057437437437437566e+01,6.483632058481251761e+02
-2.057433933933933901e+01,6.445153332074629589e+02
-2.057430430430430235e+01,6.397357785239943269e+02
-2.057426926926926924e+01,6.340183759476752812e+02
-2.057423423423423259e+01,6.273890430884920306e+02
-2.057419919919919948e+01,6.199046715132592453e+02
-2.057416416416416283e+01,6.116515459661125078e+02
-2.057412912912912972e+01,6.027433618964848847e+02
-2.057409409409409307e+01,5.933189105749843293e+02
-2.057405905905905996e+01,5.835394994135120896e+02
-2.057402402402402330e+01,5.735861721427766042e+02
-2.057398898898899020e+01,5.636567896944507083e+02
-2.057395395395395354e+01,5.539630279637053718e+02
-2.057391891891892044e+01,5.447273435218100985e+02
-2.057388388388388378e+01,5.361799527221899098e+02
-2.057384884884884713e+01,5.285558638964014335e+02
-2.057381381381381402e+01,5.220919963617753865e+02
-2.057377877877877737e+01,5.170244140908719146e+02
-2.057374374374374426e+01,5.135856961070545594e+02
-2.057370870870870760e+01,5.120024601127792039e+02
-2.057367367367367450e+01,5.124930506882994905e+02
-2.057363863863863784e+01,5.152653986122614924e+02
-2.057360360360360474e+01,5.205150536325591020e+02
-2.057356856856856808e+01,5.284233893715570503e+02
-2.057353353353353498e+01,5.391559760511748891e+02
-2.057349849849849832e+01,5.528611144602125478e+02
-2.057346346346346166e+01,5.696685229729563389e+02
-2.057342842842842856e+01,5.896881686225539170e+02
-2.057339339339339190e+01,6.130092330539862360e+02
-2.057335835835835880e+01,6.396992046584658738e+02
-2.057332332332332214e+01,6.698030893694582346e+02
-2.057328828828828904e+01,7.033427340714858929e+02
-2.057325325325325238e+01,7.403162587450947285e+02
-2.057321821821821928e+01,7.806975955940657741e+02
-2.057318318318318262e+01,8.244361360890574133e+02
-2.057314814814814952e+01,8.714564891622652567e+02
-2.057311311311311286e+01,9.216583564880927497e+02
-2.057307807807807620e+01,9.749165327642660941e+02
-2.057304304304304310e+01,1.031081041086029927e+03
-2.057300800800800644e+01,1.089977414859701867e+03
-2.057297297297297334e+01,1.151407138675211627e+03
-2.057293793793793668e+01,1.215148261188158131e+03
-2.057290290290290358e+01,1.280956192520094874e+03
-2.057286786786786692e+01,1.348564698205530021e+03
-2.057283283283283382e+01,1.417687099783669964e+03
-2.057279779779779716e+01,1.488017690383122272e+03
-2.057276276276276405e+01,1.559233370442783780e+03
-2.057272772772772740e+01,1.630995505835546055e+03
-2.057269269269269074e+01,1.702952006431721657e+03
-2.057265765765765764e+01,1.774739619378066436e+03
-2.057262262262262098e+01,1.845986426690455119e+03
-2.057258758758758788e+01,1.916314532178678519e+03
-2.057255255255255122e+01,1.985342918371060250e+03
-2.057251751751751812e+01,2.052690449196013105e+03
-2.057248248248248146e+01,2.117978990345950933e+03
-2.057244744744744835e+01,2.180836614863089380e+03
-2.057241241241241170e+01,2.240900858451995191e+03
-2.057237737737737859e+01,2.297821985684941865e+03
-2.057234234234234194e+01,2.351266226424702381e+03
-2.057230730730730883e+01,2.400918939868154666e+03
-2.057227227227227218e+01,2.446487663256073574e+03
-2.057223723723723552e+01,2.487705002033374967e+03
-2.057220220220220241e+01,2.524331319483223979e+03
-2.057216716716716576e+01,2.556157185446599669e+03
-2.057213213213213265e+01,2.583005546378340114e+03
-2.057209709709709600e+01,2.604733582486493106e+03
-2.057206206206206289e+01,2.621234221623399208e+03
-2.057202702702702624e+01,2.632437284528516557e+03
-2.057199199199199313e+01,2.638310241160724672e+03
-2.057195695695695647e+01,2.638858563719326412e+03
-2.057192192192192337e+01,2.634125667927149152e+03
-2.057188688688688671e+01,2.624192440471566897e+03
-2.057185185185185006e+01,2.609176356818336444e+03
-2.057181681681681695e+01,2.589230199901985088e+03
-2.057178178178178030e+01,2.564540396298410087e+03
-2.057174674674674719e+01,2.535324992330622536e+03
-2.057171171171171054e+01,2.501831297854447257e+03
-2.057167667667667743e+01,2.464333230476215704e+03
-2.057164164164164077e+01,2.423128397038416097e+03
-2.057160660660660767e+01,2.378534952981582137e+03
-2.057157157157157101e+01,2.330888282786104355e+03
-2.057153653653653791e+01,2.280537546987273345e+03
-2.057150150150150125e+01,2.227842142203856838e+03
-2.057146646646646460e+01,2.173168121317420173e+03
-2.057143143143143149e+01,2.116884620267011996e+03
-2.057139639639639483e+01,2.059360336913042829e+03
-2.057136136136136173e+01,2.000960105526771486e+03
-2.057132632632632507e+01,1.942041607666993286e+03
-2.057129129129129197e+01,1.882952257338668460e+03
-2.057125625625625531e+01,1.824026294244775727e+03
-2.057122122122122221e+01,1.765582115173373495e+03
-2.057118618618618555e+01,1.707919868694144043e+03
-2.057115115115115245e+01,1.651319333992338443e+03
-2.057111611611611579e+01,1.596038099419111632e+03
-2.057108108108107913e+01,1.542310051791781461e+03
-2.057104604604604603e+01,1.490344182283196005e+03
-2.057101101101100937e+01,1.440323710213040840e+03
-2.057097597597597627e+01,1.392405521522746994e+03
-2.057094094094093961e+01,1.346719914305363773e+03
-2.057090590590590651e+01,1.303370640159092090e+03
-2.057087087087086985e+01,1.262435226331063177e+03
-2.057083583583583675e+01,1.223965560864804957e+03
-2.057080080080080009e+01,1.187988720082834789e+03
-2.057076576576576699e+01,1.154508015893494985e+03
-2.057073073073073033e+01,1.123504238521971956e+03
-2.057069569569569722e+01,1.094937069353831248e+03
-2.057066066066066057e+01,1.068746637665470644e+03
-2.057062562562562391e+01,1.044855194976414623e+03
-2.057059059059059081e+01,1.023168880749423806e+03
-2.057055555555555415e+01,1.003579553819241823e+03
-2.057052052052052105e+01,9.859666647931298940e+02
-2.057048548548548439e+01,9.701991457742556122e+02
-2.057045045045045129e+01,9.561372952963416765e+02
-2.057041541541541463e+01,9.436346378684218053e+02
-2.057038038038038152e+01,9.325397394252069034e+02
-2.057034534534534487e+01,9.226979617835651197e+02
-2.057031031031031176e+01,9.139531412682051723e+02
-2.057027527527527511e+01,9.061491786023030954e+02
-2.057024024024023845e+01,8.991315292359345221e+02
-2.057020520520520535e+01,8.927485852063016409e+02
-2.057017017017016869e+01,8.868529415760285701e+02
-2.057013513513513558e+01,8.813025423241246017e+02
-2.057010010010009893e+01,8.759617022782049389e+02
-2.057006506506506582e+01,8.707020033282771010e+02
-2.057003003003002917e+01,8.654030646171263470e+02
-2.056999499499499606e+01,8.599531877967856417e+02
-2.056995995995995941e+01,8.542498796271501078e+02
-2.056992492492492630e+01,8.482002553118177275e+02
-2.056988988988988964e+01,8.417213268792143026e+02
-2.056985485485485299e+01,8.347401817695907766e+02
-2.056981981981981988e+01,8.271940574463244502e+02
-2.056978478478478323e+01,8.190303184404907597e+02
-2.056974974974975012e+01,8.102063427013346200e+02
-2.056971471471471347e+01,8.006893244522539135e+02
-2.056967967967968036e+01,7.904560010597150495e+02
-2.056964464464464371e+01,7.794923115433384737e+02
-2.056960960960961060e+01,7.677929945129853877e+02
-2.056957457457457394e+01,7.553611332829177627e+02
-2.056953953953954084e+01,7.422076559484115705e+02
-2.056950450450450418e+01,7.283507980482443145e+02
-2.056946946946946753e+01,7.138155353763413586e+02
-2.056943443443443442e+01,6.986329942554114041e+02
-2.056939939939939777e+01,6.828398464119061373e+02
-2.056936436436436466e+01,6.664776953468003740e+02
-2.056932932932932800e+01,6.495924607605977599e+02
-2.056929429429429490e+01,6.322337673747169902e+02
-2.056925925925925824e+01,6.144543440601249813e+02
-2.056922422422422514e+01,5.963094389418619130e+02
-2.056918918918918848e+01,5.778562556682973081e+02
-2.056915415415415538e+01,5.591534157604827442e+02
-2.056911911911911872e+01,5.402604514362119517e+02
-2.056908408408408562e+01,5.212373330003317733e+02
-2.056904904904904896e+01,5.021440343339530727e+02
-2.056901401401401230e+01,4.830401396787353860e+02
-2.056897897897897920e+01,4.639844943305031393e+02
-2.056894394394394254e+01,4.450349014293547043e+02
-2.056890890890890944e+01,4.262478665181814108e+02
-2.056887387387387278e+01,4.076783909360141820e+02
-2.056883883883883968e+01,3.893798146579413242e+02
-2.056880380380380302e+01,3.714037084851056534e+02
-2.056876876876876992e+01,3.537998149943429098e+02
-2.056873373373373326e+01,3.366160368951090618e+02
-2.056869869869870016e+01,3.198984708888976911e+02
-2.056866366366366350e+01,3.036914843149424428e+02
-2.056862862862862684e+01,2.880378312573041057e+02
-2.056859359359359374e+01,2.729788039520675511e+02
-2.056855855855855708e+01,2.585544146428911745e+02
-2.056852352352352398e+01,2.448036022723665326e+02
-2.056848848848848732e+01,2.317644575963969658e+02
-2.056845345345345422e+01,2.194744596625308759e+02
-2.056841841841841756e+01,2.079707158131655831e+02
-2.056838338338338446e+01,1.972901968284081704e+02
-2.056834834834834780e+01,1.874699581886802662e+02
-2.056831331331331469e+01,1.785473380665467289e+02
-2.056827827827827804e+01,1.705601222698835215e+02
-2.056824324324324138e+01,1.635466662688922099e+02
-2.056820820820820828e+01,1.575459644180396594e+02
-2.056817317317317162e+01,1.525976567711061875e+02
-2.056813813813813852e+01,1.487419643752389504e+02
-2.056810310310310186e+01,1.460195446766219334e+02
-2.056806806806806875e+01,1.444712597501172979e+02
-2.056803303303303210e+01,1.441378513906915657e+02
-2.056799799799799899e+01,1.450595187874080807e+02
-2.056796296296296234e+01,1.472753964573954875e+02
-2.056792792792792923e+01,1.508229323931842600e+02
-2.056789289289289258e+01,1.557371689323297801e+02
-2.056785785785785592e+01,1.620499316622934316e+02
-2.056782282282282281e+01,1.697889347340994561e+02
-2.056778778778778616e+01,1.789768142070079762e+02
-2.056775275275275305e+01,1.896301044814235581e+02
-2.056771771771771640e+01,2.017581765493450234e+02
-2.056768268268268329e+01,2.153621606036555818e+02
-2.056764764764764664e+01,2.304338797802728607e+02
-2.056761261261261353e+01,2.469548263507999195e+02
-2.056757757757757688e+01,2.648952170553532142e+02
-2.056754254254254377e+01,2.842131704394873282e+02
-2.056750750750750711e+01,3.048540567926547169e+02
-2.056747247247247401e+01,3.267500805973833735e+02
-2.056743743743743735e+01,3.498201671318457784e+02
-2.056740240240240070e+01,3.739702387810655182e+02
-2.056736736736736759e+01,3.990939830775122914e+02
-2.056733233233233094e+01,4.250742323343963562e+02
-2.056729729729729783e+01,4.517850925168942240e+02
-2.056726226226226117e+01,4.790949737532467907e+02
-2.056722722722722807e+01,5.068706816399158015e+02
-2.056719219219219141e+01,5.349827213348024770e+02
-2.056715715715715831e+01,5.633119364881735009e+02
-2.056712212212212165e+01,5.917575435577157350e+02
-2.056708708708708855e+01,6.202465186226755804e+02
-2.056705205205205189e+01,6.487441410674252893e+02
-2.056701701701701523e+01,6.772652915802012785e+02
-2.056698198198198213e+01,7.058858442689000867e+02
-2.056694694694694547e+01,7.347531964539446108e+02
-2.056691191191191237e+01,7.640946705415869928e+02
-2.056687687687687571e+01,7.942222396091308383e+02
-2.056684184184184261e+01,8.255318241059285356e+02
-2.056680680680680595e+01,8.584953440883945177e+02
-2.056677177177177285e+01,8.936438534530489051e+02
-2.056673673673673619e+01,9.315404869946133886e+02
-2.056670170170170309e+01,9.727426525273971265e+02
-2.056666666666666643e+01,1.017753900490778392e+03
-2.056663163163162977e+01,1.066967155838266990e+03
-2.056659659659659667e+01,1.120602403207315774e+03
-2.056656156156156001e+01,1.178643323456618873e+03
-2.056652652652652691e+01,1.240778593911346888e+03
-2.056649149149149025e+01,1.306354371504716937e+03
-2.056645645645645715e+01,1.374344672216437402e+03
-2.056642142142142049e+01,1.443345785190357446e+03
-2.056638638638638739e+01,1.511599439018003295e+03
-2.056635135135135073e+01,1.577047208828829753e+03
-2.056631631631631763e+01,1.637415776482434467e+03
-2.056628128128128097e+01,1.690329416763184327e+03
-2.056624624624624431e+01,1.733442854333880632e+03
-2.056621121121121121e+01,1.764584842910566977e+03
-2.056617617617617455e+01,1.781900864859201192e+03
-2.056614114114114145e+01,1.783982562825707646e+03
-2.056610610610610479e+01,1.769972081555444902e+03
-2.056607107107107169e+01,1.739631426288077364e+03
-2.056603603603603503e+01,1.693370053056761208e+03
-2.056600100100100192e+01,1.632227843657925632e+03
-2.056596596596596527e+01,1.557814909236975836e+03
-2.056593093093093216e+01,1.472213784379459639e+03
-2.056589589589589551e+01,1.377853015663064525e+03
-2.056586086086085885e+01,1.277363514676136674e+03
-2.056582582582582575e+01,1.173430089446706461e+03
-2.056579079079078909e+01,1.068650233964142217e+03
-2.056575575575575598e+01,9.654106701651355706e+02
-2.056572072072071933e+01,8.657895834808350628e+02
-2.056568568568568622e+01,7.714893590981964735e+02
-2.056565065065064957e+01,6.838013334680217667e+02
-2.056561561561561646e+01,6.036010253572310376e+02
-2.056558058058057981e+01,5.313698199919434728e+02
-2.056554554554554670e+01,4.672373571620271377e+02
-2.056551051051051004e+01,4.110379968967954483e+02
-2.056547547547547694e+01,3.623746678823553111e+02
-2.056544044044044028e+01,3.206840095161063005e+02
-2.056540540540540363e+01,2.852978078749179076e+02
-2.056537037037037052e+01,2.554970825138026953e+02
-2.056533533533533387e+01,2.305566019644287792e+02
-2.056530030030030076e+01,2.097789218369681521e+02
-2.056526526526526411e+01,1.925181325615208436e+02
-2.056523023023023100e+01,1.781943104141032279e+02
-2.056519519519519434e+01,1.663001708464214516e+02
-2.056516016016016124e+01,1.564016527802852465e+02
-2.056512512512512458e+01,1.481341666034393256e+02
-2.056509009009009148e+01,1.411960804978735666e+02
-2.056505505505505482e+01,1.353407628685584712e+02
-2.056502002002001817e+01,1.303681995946368204e+02
-2.056498498498498506e+01,1.261169073026011489e+02
-2.056494994994994840e+01,1.224565979765680765e+02
-2.056491491491491530e+01,1.192818325234193964e+02
-2.056487987987987864e+01,1.165067371211111293e+02
-2.056484484484484554e+01,1.140607440521481806e+02
-2.056480980980980888e+01,1.118852509713676540e+02
-2.056477477477477578e+01,1.099310597448299802e+02
-2.056473973973973912e+01,1.081564482099353626e+02
-2.056470470470470602e+01,1.065257366587378556e+02
-2.056466966966966936e+01,1.050082282795039106e+02
-2.056463463463463270e+01,1.035774239306277025e+02
-2.056459959959959960e+01,1.022104328390429373e+02
-2.056456456456456294e+01,1.008875200309308440e+02
-2.056452952952952984e+01,9.959174747442543207e+01
-2.056449449449449318e+01,9.830867878242437996e+01
-2.056445945945946008e+01,9.702612710310839361e+01
-2.056442442442442342e+01,9.573393292433382840e+01
-2.056438938938939032e+01,9.442376348752904391e+01
-2.056435435435435366e+01,9.308892881953671861e+01
-2.056431931931932056e+01,9.172421152336910666e+01
-2.056428428428428390e+01,9.032570874699818830e+01
-2.056424924924924724e+01,8.889068548299233896e+01
-2.056421421421421414e+01,8.741743870998905663e+01
-2.056417917917917748e+01,8.590517203977344707e+01
-2.056414414414414438e+01,8.435388055977399802e+01
-2.056410910910910772e+01,8.276424552044123573e+01
-2.056407407407407462e+01,8.113753846769895972e+01
-2.056403903903903796e+01,7.947553435201669458e+01
-2.056400400400400486e+01,7.778043310744226346e+01
-2.056396896896896820e+01,7.605478915049694422e+01
-2.056393393393393509e+01,7.430144824298345441e+01
-2.056389889889889844e+01,7.252349115073062080e+01
-2.056386386386386533e+01,7.072418355347340935e+01
-2.056382882882882868e+01,6.890693167249568774e+01
-2.056379379379379202e+01,6.707524312461704596e+01
-2.056375875875875892e+01,6.523269253725582928e+01
-2.056372372372372226e+01,6.338289150525559279e+01
-2.056368868868868915e+01,6.152946251150051182e+01
-2.056365365365365250e+01,5.967601646807761995e+01
-2.056361861861861939e+01,5.782613358549802030e+01
-2.056358358358358274e+01,5.598334730401224135e+01
-2.056354854854854963e+01,5.415113106885628014e+01
-2.056351351351351298e+01,5.233288775212975708e+01
-2.056347847847847987e+01,5.053194156566924278e+01
-2.056344344344344321e+01,4.875153232383925683e+01
-2.056340840840840656e+01,4.699481195007652445e+01
-2.056337337337337345e+01,4.526484313087397737e+01
-2.056333833833833680e+01,4.356460004461212776e+01
-2.056330330330330369e+01,4.189697110696201321e+01
-2.056326826826826704e+01,4.026476368055607935e+01
-2.056323323323323393e+01,3.867071071599436749e+01
-2.056319819819819728e+01,3.711747928815065478e+01
-2.056316316316316417e+01,3.560768100818950899e+01
-2.056312812812812751e+01,3.414388428529255037e+01
-2.056309309309309441e+01,3.272862842478389211e+01
-2.056305805805805775e+01,3.136443954047549099e+01
-2.056302302302302110e+01,3.005384826828812805e+01
-2.056298798798798799e+01,2.879940925836951138e+01
-2.056295295295295134e+01,2.760372242541897236e+01
-2.056291791791791823e+01,2.646945593253198936e+01
-2.056288288288288157e+01,2.539937087450392283e+01
-2.056284784784784847e+01,2.439634762697444614e+01
-2.056281281281281181e+01,2.346341381276639027e+01
-2.056277777777777871e+01,2.260377383501420567e+01
-2.056274274274274205e+01,2.182083990973708154e+01
-2.056270770770770895e+01,2.111826452517093600e+01
-2.056267267267267229e+01,2.049997423634638949e+01
-2.056263763763763563e+01,1.997020469417098099e+01
-2.056260260260260253e+01,1.953353678787961911e+01
-2.056256756756756587e+01,1.919493376508022209e+01
-2.056253253253253277e+01,1.895977917389255651e+01
-2.056249749749749611e+01,1.883391545002712064e+01
-2.056246246246246301e+01,1.882368295165650451e+01
-2.056242742742742635e+01,1.893595921984825026e+01
-2.056239239239239325e+01,1.917819821888050313e+01
-2.056235735735735659e+01,1.955846928464045220e+01
-2.056232232232232349e+01,2.008549548226436343e+01
-2.056228728728728683e+01,2.076869104795801846e+01
-2.056225225225225373e+01,2.161819755997014170e+01
-2.056221721721721707e+01,2.264491845858604790e+01
-2.056218218218218041e+01,2.386055150320885332e+01
-2.056214714714714731e+01,2.527761873111815660e+01
-2.056211211211211065e+01,2.690949345375351953e+01
-2.056207707707707755e+01,2.877042379971697272e+01
-2.056204204204204089e+01,3.087555229635302823e+01
-2.056200700700700779e+01,3.324093095172668910e+01
-2.056197197197197113e+01,3.588353129227404992e+01
-2.056193693693693803e+01,3.882124878411110558e+01
-2.056190190190190137e+01,4.207290107037765381e+01
-2.056186686686686826e+01,4.565821943517317294e+01
-2.056183183183183161e+01,4.959783292270117272e+01
-2.056179679679679495e+01,5.391324452629674369e+01
-2.056176176176176185e+01,5.862679889293529811e+01
-2.056172672672672519e+01,6.376164099699357024e+01
-2.056169169169169209e+01,6.934166526090237426e+01
-2.056165665665665543e+01,7.539145465372190813e+01
-2.056162162162162232e+01,8.193620931302662314e+01
-2.056158658658658567e+01,8.900166432215300460e+01
-2.056155155155155256e+01,9.661399629814296475e+01
-2.056151651651651591e+01,1.047997185570101522e+02
-2.056148148148148280e+01,1.135855646581172493e+02
-2.056144644644644615e+01,1.229983602657754744e+02
-2.056141141141140949e+01,1.330648833132401592e+02
-2.056137637637637638e+01,1.438117126069969061e+02
-2.056134134134133973e+01,1.552650650947079782e+02
-2.056130630630630662e+01,1.674506221362058511e+02
-2.056127127127126997e+01,1.803933452858449584e+02
-2.056123623623623686e+01,1.941172821631987517e+02
-2.056120120120120021e+01,2.086453632029621872e+02
-2.056116616616616710e+01,2.239991901344348548e+02
-2.056113113113113045e+01,2.401988172706085720e+02
-2.056109609609609734e+01,2.572625267383460823e+02
-2.056106106106106068e+01,2.752065990200977694e+02
-2.056102602602602403e+01,2.940450802157426438e+02
-2.056099099099099092e+01,3.137895476591982629e+02
-2.056095595595595427e+01,3.344488755943453953e+02
-2.056092092092092116e+01,3.560290027252927985e+02
-2.056088588588588451e+01,3.785327036367224309e+02
-2.056085085085085140e+01,4.019593660568855853e+02
-2.056081581581581474e+01,4.263047761499664148e+02
-2.056078078078078164e+01,4.515609139434689610e+02
-2.056074574574574498e+01,4.777157611886311201e+02
-2.056071071071071188e+01,5.047531238198999972e+02
-2.056067567567567522e+01,5.326524713414803500e+02
-2.056064064064064212e+01,5.613887952802358541e+02
-2.056060560560560546e+01,5.909324889702568271e+02
-2.056057057057056880e+01,6.212492506879751772e+02
-2.056053553553553570e+01,6.523000122180604876e+02
-2.056050050050049904e+01,6.840408947086173157e+02
-2.056046546546546594e+01,7.164231935186314786e+02
-2.056043043043042928e+01,7.493933936991835481e+02
-2.056039539539539618e+01,7.828932173704030220e+02
-2.056036036036035952e+01,8.168597042375348565e+02
-2.056032532532532642e+01,8.512253260319674837e+02
-2.056029029029028976e+01,8.859181356121875979e+02
-2.056025525525525666e+01,9.208619509564570080e+02
-2.056022022022022000e+01,9.559765741999300417e+02
-2.056018518518518334e+01,9.911780453352764653e+02
-2.056015015015015024e+01,1.026378930069455919e+03
-2.056011511511511358e+01,1.061488640875797273e+03
-2.056008008008008048e+01,1.096413789946776433e+03
-2.056004504504504382e+01,1.131058572545349989e+03
-2.056001001001001072e+01,1.165325178725623118e+03
-2.055997497497497406e+01,1.199114231297354308e+03
-2.055993993993994096e+01,1.232325247376630614e+03
-2.055990490490490430e+01,1.264857120797581956e+03
-2.055986986986987120e+01,1.296608622169340379e+03
-2.055983483483483454e+01,1.327478913333061655e+03
-2.055979979979979788e+01,1.357368072545045834e+03
-2.055976476476476478e+01,1.386177626708186153e+03
-2.055972972972972812e+01,1.413811086702978173e+03
-2.055969469469469502e+01,1.440174481759119999e+03
-2.055965965965965836e+01,1.465176888826772711e+03
-2.055962462462462526e+01,1.488730952709920302e+03
-2.055958958958958860e+01,1.510753392897919639e+03
-2.055955455455455549e+01,1.531165492909582326e+03
-2.055951951951951884e+01,1.549893568208144643e+03
-2.055948448448448573e+01,1.566869408727359541e+03
-2.055944944944944908e+01,1.582030692356813688e+03
-2.055941441441441242e+01,1.595321365820021128e+03
-2.055937937937937932e+01,1.606691989733265245e+03
-2.055934434434434266e+01,1.616100044849769802e+03
-2.055930930930930955e+01,1.623510196826634228e+03
-2.055927427427427290e+01,1.628894517231215559e+03
-2.055923923923923979e+01,1.632232658822618077e+03
-2.055920420420420314e+01,1.633511983591444732e+03
-2.055916916916917003e+01,1.632727642411946590e+03
-2.055913413413413338e+01,1.629882605613715441e+03
-2.055909909909910027e+01,1.624987644198293310e+03
-2.055906406406406361e+01,1.618061261863530035e+03
-2.055902902902903051e+01,1.609129578444522622e+03
-2.055899399399399385e+01,1.598226165782206635e+03
-2.055895895895895720e+01,1.585391837483250811e+03
-2.055892392392392409e+01,1.570674394394141245e+03
-2.055888888888888744e+01,1.554128328014342969e+03
-2.055885385385385433e+01,1.535814484442660842e+03
-2.055881881881881768e+01,1.515799691715729978e+03
-2.055878378378378457e+01,1.494156353783482928e+03
-2.055874874874874791e+01,1.470962014512348787e+03
-2.055871371371371481e+01,1.446298895451121098e+03
-2.055867867867867815e+01,1.420253411140001845e+03
-2.055864364364364505e+01,1.392915666027662837e+03
-2.055860860860860839e+01,1.364378937003445571e+03
-2.055857357357357174e+01,1.334739145767448008e+03
-2.055853853853853863e+01,1.304094325125149226e+03
-2.055850350350350197e+01,1.272544083355564453e+03
-2.055846846846846887e+01,1.240189070740733086e+03
-2.055843343343343221e+01,1.207130452122056795e+03
-2.055839839839839911e+01,1.173469389381630890e+03
-2.055836336336336245e+01,1.139306537362402651e+03
-2.055832832832832935e+01,1.104741556740921169e+03
-2.055829329329329269e+01,1.069872646910388312e+03
-2.055825825825825959e+01,1.034796101886346833e+03
-2.055822322322322293e+01,9.996058917388064629e+02
-2.055818818818818627e+01,9.643932719724587059e+02
-2.055815315315315317e+01,9.292464227618636414e+02
-2.055811811811811651e+01,8.942501197464124516e+02
-2.055808308308308341e+01,8.594854377582792040e+02
-2.055804804804804675e+01,8.250294883988424317e+02
-2.055801301301301365e+01,7.909551922465832376e+02
-2.055797797797797699e+01,7.573310859317712129e+02
-2.055794294294294389e+01,7.242211642214180074e+02
-2.055790790790790723e+01,6.916847567321807446e+02
-2.055787287287287413e+01,6.597764388197150538e+02
-2.055783783783783747e+01,6.285459757060394850e+02
-2.055780280280280081e+01,5.980382988654180281e+02
-2.055776776776776771e+01,5.682935132761269870e+02
-2.055773273273273105e+01,5.393469340563387959e+02
-2.055769769769769795e+01,5.112291508158700140e+02
-2.055766266266266129e+01,4.839661177980502771e+02
-2.055762762762762819e+01,4.575792679213751057e+02
-2.055759259259259153e+01,4.320856485456017140e+02
-2.055755755755755843e+01,4.074980768892471588e+02
-2.055752252252252177e+01,3.838253127994477722e+02
-2.055748748748748866e+01,3.610722467160433098e+02
-2.055745245245245201e+01,3.392401005053711174e+02
-2.055741741741741890e+01,3.183266390141741340e+02
-2.055738238238238225e+01,2.983263900824470625e+02
-2.055734734734734559e+01,2.792308709550480330e+02
-2.055731231231231249e+01,2.610288189837629034e+02
-2.055727727727727583e+01,2.437064246806108940e+02
-2.055724224224224272e+01,2.272475652802218917e+02
-2.055720720720720607e+01,2.116340370242433266e+02
-2.055717217217217296e+01,1.968457846048021338e+02
-2.055713713713713631e+01,1.828611262291879598e+02
-2.055710210210210320e+01,1.696569730103845188e+02
-2.055706706706706655e+01,1.572090414311883535e+02
-2.055703203203203344e+01,1.454920578668463804e+02
-2.055699699699699678e+01,1.344799542065863420e+02
-2.055696196196196013e+01,1.241460538390998778e+02
-2.055692692692692702e+01,1.144632473360037892e+02
-2.055689189189189037e+01,1.054041573470847339e+02
-2.055685685685685726e+01,9.694129234541037476e+01
-2.055682182182182061e+01,8.904718895224146991e+01
-2.055678678678678750e+01,8.169454273956621648e+01
-2.055675175175175085e+01,7.485632746043515340e+01
-2.055671671671671774e+01,6.850590281021598571e+01
-2.055668168168168108e+01,6.261711086310286589e+01
-2.055664664664664798e+01,5.716436145610322228e+01
-2.055661161161161132e+01,5.212270682220984241e+01
-2.055657657657657467e+01,4.746790587701852360e+01
-2.055654154154154156e+01,4.317647858372815506e+01
-2.055650650650650491e+01,3.922575088760189033e+01
-2.055647147147147180e+01,3.559389074420010246e+01
-2.055643643643643514e+01,3.225993578014669794e+01
-2.055640140140140204e+01,2.920381316805588057e+01
-2.055636636636636538e+01,2.640635228597851381e+01
-2.055633133133133228e+01,2.384929076055317054e+01
-2.055629629629629562e+01,2.151527447209741339e+01
-2.055626126126126252e+01,1.938785211321285828e+01
-2.055622622622622586e+01,1.745146486422205001e+01
-2.055619119119118920e+01,1.569143174932923657e+01
-2.055615615615615610e+01,1.409393120514630482e+01
-2.055612112112111944e+01,1.264597937929999993e+01
-2.055608608608608634e+01,1.133540565043369064e+01
-2.055605105105104968e+01,1.015082582884838125e+01
-2.055601601601601658e+01,9.081613476599205370e+00
-2.055598098098097992e+01,8.117869747171177153e+00
-2.055594594594594682e+01,7.250392122424816677e+00
-2.055591091091091016e+01,6.470642386242348110e+00
-2.055587587587587706e+01,5.770714150121875718e+00
-2.055584084084084040e+01,5.143300209531751044e+00
-2.055580580580580730e+01,4.581659985450334815e+00
-2.055577077077077064e+01,4.079587271811569771e+00
-2.055573573573573398e+01,3.631378486138245432e+00
-2.055570070070070088e+01,3.231801590644244104e+00
-2.055566566566566422e+01,2.876065828313040917e+00
-2.055563063063063112e+01,2.559792394527606429e+00
-2.055559559559559446e+01,2.278986141732973092e+00
-2.055556056056056136e+01,2.030008396416028038e+00
-2.055552552552552470e+01,1.809550946964665563e+00
-2.055549049049049160e+01,1.614611246021172786e+00
-2.055545545545545494e+01,1.442468853947301399e+00
-2.055542042042042183e+01,1.290663137907581026e+00
-2.055538538538538518e+01,1.156972227618293436e+00
-2.055535035035034852e+01,1.039393219399000756e+00
-2.055531531531531542e+01,9.361236100020632334e-01
-2.055528028028027876e+01,8.455439344607699192e-01
-2.055524524524524566e+01,7.662015754633960674e-01
-2.055521021021020900e+01,6.967957060140377301e-01
-2.055517517517517589e+01,6.361633232859532638e-01
-2.055514014014013924e+01,5.832663276251518480e-01
-2.055510510510510613e+01,5.371795986286718172e-01
-2.055507007007006948e+01,4.970800180625015163e-01
-2.055503503503503637e+01,4.622363887291590645e-01
-2.055499999999999972e+01,4.320001976595632120e-01


==> figs/SiOSi5_fixed_dos.dat <==
x,y
-6.887099999999999511e+01,7.564649999999999636e+03
-6.886100000000000421e+01,5.765300000000000182e+03
-6.885099999999999909e+01,2.798210000000000264e+02
-6.884099999999999397e+01,1.013410000000000011e+01
-6.883100000000000307e+01,2.671430000000000149e+01
-6.882099999999999795e+01,1.156639999999999979e+01
-6.881100000000000705e+01,1.111579999999999927e+03
-6.880100000000000193e+01,2.533569999999999993e+02
-6.879099999999999682e+01,9.700319999999999609e+00
-6.878100000000000591e+01,1.640429999999999922e+01
-6.877100000000000080e+01,2.990180000000000149e+01
-6.876099999999999568e+01,7.530139999999999612e-01
-6.875100000000000477e+01,2.895290000000000016e-02
-6.874099999999999966e+01,2.871939999999999910e-02
-6.873099999999999454e+01,2.871920000000000028e-02
-6.872100000000000364e+01,2.871900000000000147e-02
-6.871099999999999852e+01,2.871869999999999978e-02
-6.870099999999999341e+01,2.871840000000000157e-02
-6.869100000000000250e+01,2.871809999999999988e-02
-6.868099999999999739e+01,2.871769999999999878e-02
-6.867100000000000648e+01,2.871719999999999828e-02
-6.866100000000000136e+01,2.871670000000000125e-02
-6.865099999999999625e+01,2.871620000000000075e-02
-6.864100000000000534e+01,2.871560000000000085e-02
-6.863100000000000023e+01,2.871500000000000094e-02
-6.862099999999999511e+01,2.871430000000000163e-02
-6.861100000000000421e+01,2.871359999999999885e-02
-6.860099999999999909e+01,2.871280000000000013e-02
-6.859099999999999397e+01,2.871200000000000141e-02
-6.858100000000000307e+01,2.871109999999999982e-02
-6.857099999999999795e+01,2.871020000000000169e-02
-6.856100000000000705e+01,2.870930000000000010e-02
-6.855100000000000193e+01,2.870829999999999910e-02
-6.854099999999999682e+01,2.870719999999999869e-02
-6.853100000000000591e+01,2.870620000000000116e-02
-6.852100000000000080e+01,2.870500000000000135e-02
-6.851099999999999568e+01,2.870390000000000094e-02
-6.850100000000000477e+01,2.870260000000000172e-02
-6.849099999999999966e+01,2.870139999999999844e-02
-6.848099999999999454e+01,2.869999999999999982e-02
-6.847100000000000364e+01,2.869870000000000060e-02
-6.846099999999999852e+01,2.869729999999999850e-02
-6.845099999999999341e+01,2.869580000000000047e-02
-6.844100000000000250e+01,2.869429999999999897e-02
-6.843099999999999739e+01,2.869280000000000094e-02
-6.842100000000000648e+01,2.869120000000000004e-02
-6.841100000000000136e+01,2.868959999999999913e-02
-6.840099999999999625e+01,2.868789999999999882e-02
-6.839100000000000534e+01,2.868619999999999851e-02
-6.838100000000000023e+01,2.868439999999999879e-02
-6.837099999999999511e+01,2.868259999999999907e-02
-6.836100000000000421e+01,2.868069999999999994e-02
-6.835099999999999909e+01,2.867880000000000082e-02
-6.834099999999999397e+01,2.867690000000000169e-02
-6.833100000000000307e+01,2.867489999999999969e-02
-6.832099999999999795e+01,2.867290000000000116e-02
-6.831100000000000705e+01,2.867079999999999976e-02
-6.830100000000000193e+01,2.866859999999999895e-02
-6.829099999999999682e+01,2.866650000000000101e-02
-6.828100000000000591e+01,2.866420000000000079e-02
-6.827100000000000080e+01,2.866199999999999998e-02
-6.826099999999999568e+01,2.865969999999999976e-02
-6.825100000000000477e+01,2.865730000000000013e-02
-6.824099999999999966e+01,2.865490000000000051e-02
-6.823099999999999454e+01,2.865250000000000088e-02
-6.822100000000000364e+01,2.864999999999999838e-02
-6.821099999999999852e+01,2.864739999999999995e-02
-6.820099999999999341e+01,2.864480000000000151e-02
-6.819100000000000250e+01,2.864219999999999960e-02
-6.818099999999999739e+01,2.863949999999999829e-02
-6.817100000000000648e+01,2.863680000000000045e-02
-6.816100000000000136e+01,2.863399999999999973e-02
-6.815099999999999625e+01,2.863119999999999901e-02
-6.814100000000000534e+01,2.862839999999999829e-02
-6.813100000000000023e+01,2.862550000000000164e-02
-6.812099999999999511e+01,2.862249999999999864e-02
-6.811100000000000421e+01,2.861959999999999851e-02
-6.810099999999999909e+01,2.861649999999999958e-02
-6.809099999999999397e+01,2.861340000000000064e-02
-6.808100000000000307e+01,2.861030000000000170e-02
-6.807099999999999795e+01,2.860709999999999989e-02
-6.806100000000000705e+01,2.860390000000000155e-02
-6.805100000000000193e+01,2.860069999999999973e-02
-6.804099999999999682e+01,2.859739999999999852e-02
-6.803100000000000591e+01,2.859400000000000136e-02
-6.802100000000000080e+01,2.859060000000000074e-02
-6.801099999999999568e+01,2.858720000000000011e-02
-6.800100000000000477e+01,2.858370000000000008e-02
-6.799099999999999966e+01,2.858020000000000005e-02
-6.798099999999999454e+01,2.857660000000000061e-02
-6.797100000000000364e+01,2.857300000000000118e-02
-6.796099999999999852e+01,2.856929999999999886e-02
-6.795099999999999341e+01,2.856560000000000002e-02
-6.794100000000000250e+01,2.856179999999999830e-02
-6.793099999999999739e+01,2.855800000000000005e-02
-6.792100000000000648e+01,2.855419999999999833e-02
-6.791100000000000136e+01,2.855030000000000068e-02
-6.790099999999999625e+01,2.854639999999999955e-02
-6.789100000000000534e+01,2.854239999999999902e-02
-6.788100000000000023e+01,2.853839999999999849e-02
-6.787099999999999511e+01,2.853429999999999855e-02
-6.786100000000000421e+01,2.853019999999999862e-02
-6.785099999999999909e+01,2.852599999999999927e-02
-6.784099999999999397e+01,2.852179999999999993e-02
-6.783100000000000307e+01,2.851760000000000059e-02
-6.782099999999999795e+01,2.851329999999999837e-02
-6.781100000000000705e+01,2.850899999999999962e-02
-6.780100000000000193e+01,2.850460000000000146e-02
-6.779099999999999682e+01,2.850010000000000043e-02
-6.778100000000000591e+01,2.849569999999999881e-02
-6.777100000000000080e+01,2.849120000000000125e-02
-6.776099999999999568e+01,2.848660000000000081e-02
-6.775100000000000477e+01,2.848200000000000037e-02
-6.774099999999999966e+01,2.847739999999999994e-02
-6.773099999999999454e+01,2.847270000000000009e-02
-6.772100000000000364e+01,2.846790000000000084e-02
-6.771099999999999852e+01,2.846320000000000100e-02
-6.770099999999999341e+01,2.845829999999999887e-02
-6.769100000000000250e+01,2.845349999999999963e-02
-6.768099999999999739e+01,2.844850000000000156e-02
-6.767100000000000648e+01,2.844359999999999944e-02
-6.766100000000000136e+01,2.843860000000000138e-02
-6.765099999999999625e+01,2.843350000000000044e-02
-6.764100000000000534e+01,2.842839999999999950e-02
-6.763100000000000023e+01,2.842329999999999857e-02
-6.762099999999999511e+01,2.841810000000000169e-02
-6.761100000000000421e+01,2.841290000000000135e-02
-6.760099999999999909e+01,2.840760000000000160e-02
-6.759099999999999397e+01,2.840229999999999838e-02
-6.758100000000000307e+01,2.839699999999999863e-02
-6.757099999999999795e+01,2.839159999999999948e-02
-6.756100000000000705e+01,2.838610000000000091e-02
-6.755100000000000193e+01,2.838069999999999829e-02
-6.754099999999999682e+01,2.837510000000000032e-02
-6.753100000000000591e+01,2.836949999999999888e-02
-6.752100000000000080e+01,2.836390000000000092e-02
-6.751099999999999568e+01,2.835829999999999948e-02
-6.750100000000000477e+01,2.835259999999999864e-02
-6.749099999999999966e+01,2.834679999999999839e-02
-6.748099999999999454e+01,2.834100000000000161e-02
-6.747100000000000364e+01,2.833520000000000136e-02
-6.746099999999999852e+01,2.832930000000000170e-02
-6.745099999999999341e+01,2.832339999999999858e-02
-6.744100000000000250e+01,2.831739999999999952e-02
-6.743099999999999739e+01,2.831140000000000045e-02
-6.742100000000000648e+01,2.830529999999999852e-02
-6.741100000000000136e+01,2.829920000000000005e-02
-6.740099999999999625e+01,2.829310000000000158e-02
-6.739100000000000534e+01,2.828690000000000024e-02
-6.738100000000000023e+01,2.828069999999999889e-02
-6.737099999999999511e+01,2.827440000000000161e-02
-6.736100000000000421e+01,2.826810000000000087e-02
-6.735099999999999909e+01,2.826170000000000071e-02
-6.734099999999999397e+01,2.825530000000000055e-02
-6.733100000000000307e+01,2.824890000000000040e-02
-6.732099999999999795e+01,2.824240000000000084e-02
-6.731100000000000705e+01,2.823579999999999840e-02
-6.730100000000000193e+01,2.822929999999999884e-02
-6.729099999999999682e+01,2.822260000000000046e-02
-6.728100000000000591e+01,2.821600000000000150e-02
-6.727100000000000080e+01,2.820929999999999965e-02
-6.726099999999999568e+01,2.820249999999999840e-02
-6.725100000000000477e+01,2.819570000000000062e-02
-6.724099999999999966e+01,2.818889999999999937e-02
-6.723099999999999454e+01,2.818199999999999872e-02
-6.722100000000000364e+01,2.817510000000000153e-02
-6.721099999999999852e+01,2.816810000000000147e-02
-6.720099999999999341e+01,2.816110000000000141e-02
-6.719100000000000250e+01,2.815410000000000135e-02
-6.718099999999999739e+01,2.814699999999999841e-02
-6.717100000000000648e+01,2.813979999999999954e-02
-6.716100000000000136e+01,2.813260000000000066e-02
-6.715099999999999625e+01,2.812539999999999832e-02
-6.714100000000000534e+01,2.811819999999999944e-02
-6.713100000000000023e+01,2.811090000000000116e-02
-6.712099999999999511e+01,2.810350000000000001e-02
-6.711100000000000421e+01,2.809609999999999885e-02
-6.710099999999999909e+01,2.808870000000000117e-02
-6.709099999999999397e+01,2.808120000000000061e-02
-6.708100000000000307e+01,2.807370000000000004e-02
-6.707099999999999795e+01,2.806610000000000008e-02
-6.706100000000000705e+01,2.805850000000000011e-02
-6.705100000000000193e+01,2.805090000000000014e-02
-6.704099999999999682e+01,2.804320000000000077e-02
-6.703100000000000591e+01,2.803539999999999852e-02
-6.702100000000000080e+01,2.802759999999999974e-02
-6.701099999999999568e+01,2.801980000000000096e-02
-6.700100000000000477e+01,2.801199999999999871e-02
-6.699099999999999966e+01,2.800410000000000052e-02
-6.698099999999999454e+01,2.799609999999999946e-02
-6.697100000000000364e+01,2.798809999999999840e-02
-6.696099999999999852e+01,2.798010000000000080e-02
-6.695099999999999341e+01,2.797200000000000034e-02
-6.694100000000000250e+01,2.796389999999999987e-02
-6.693099999999999739e+01,2.795579999999999940e-02
-6.692100000000000648e+01,2.794759999999999953e-02
-6.691100000000000136e+01,2.793930000000000025e-02
-6.690099999999999625e+01,2.793100000000000097e-02
-6.689100000000000534e+01,2.792270000000000169e-02
-6.688100000000000023e+01,2.791439999999999894e-02
-6.687099999999999511e+01,2.790600000000000025e-02
-6.686100000000000421e+01,2.789749999999999869e-02
-6.685099999999999909e+01,2.788900000000000060e-02
-6.684099999999999397e+01,2.788049999999999903e-02
-6.683100000000000307e+01,2.787190000000000153e-02
-6.682099999999999795e+01,2.786330000000000057e-02
-6.681100000000000705e+01,2.785460000000000019e-02
-6.680100000000000193e+01,2.784589999999999982e-02
-6.679099999999999682e+01,2.783719999999999944e-02
-6.678100000000000591e+01,2.782839999999999966e-02
-6.677100000000000080e+01,2.781959999999999988e-02
-6.676099999999999568e+01,2.781070000000000070e-02
-6.675100000000000477e+01,2.780180000000000151e-02
-6.674099999999999966e+01,2.779289999999999886e-02
-6.673099999999999454e+01,2.778390000000000026e-02
-6.672100000000000364e+01,2.777490000000000167e-02
-6.671099999999999852e+01,2.776580000000000020e-02
-6.670099999999999341e+01,2.775669999999999873e-02
-6.669100000000000250e+01,2.774750000000000133e-02
-6.668099999999999739e+01,2.773830000000000046e-02
-6.667100000000000648e+01,2.772909999999999958e-02
-6.666100000000000136e+01,2.771979999999999930e-02
-6.665099999999999625e+01,2.771049999999999902e-02
-6.664100000000000534e+01,2.770119999999999874e-02
-6.663100000000000023e+01,2.769179999999999905e-02
-6.662099999999999511e+01,2.768229999999999996e-02
-6.661100000000000421e+01,2.767290000000000028e-02
-6.660099999999999909e+01,2.766329999999999831e-02
-6.659099999999999397e+01,2.765379999999999922e-02
-6.658100000000000307e+01,2.764420000000000072e-02
-6.657099999999999795e+01,2.763449999999999934e-02
-6.656100000000000705e+01,2.762490000000000084e-02
-6.655100000000000193e+01,2.761510000000000006e-02
-6.654099999999999682e+01,2.760539999999999869e-02
-6.653100000000000591e+01,2.759560000000000138e-02
-6.652100000000000080e+01,2.758570000000000119e-02
-6.651099999999999568e+01,2.757580000000000101e-02
-6.650100000000000477e+01,2.756590000000000082e-02
-6.649099999999999966e+01,2.755600000000000063e-02
-6.648099999999999454e+01,2.754600000000000104e-02
-6.647100000000000364e+01,2.753589999999999857e-02
-6.646099999999999852e+01,2.752579999999999957e-02
-6.645099999999999341e+01,2.751570000000000057e-02
-6.644100000000000250e+01,2.750549999999999870e-02
-6.643099999999999739e+01,2.749530000000000030e-02
-6.642100000000000648e+01,2.748509999999999842e-02
-6.641100000000000136e+01,2.747480000000000061e-02
-6.640099999999999625e+01,2.746449999999999933e-02
-6.639100000000000534e+01,2.745409999999999864e-02
-6.638100000000000023e+01,2.744370000000000143e-02
-6.637099999999999511e+01,2.743330000000000074e-02
-6.636100000000000421e+01,2.742280000000000065e-02
-6.635099999999999909e+01,2.741230000000000055e-02
-6.634099999999999397e+01,2.740170000000000106e-02
-6.633100000000000307e+01,2.739110000000000156e-02
-6.632099999999999795e+01,2.738049999999999859e-02
-6.631100000000000705e+01,2.736979999999999968e-02
-6.630100000000000193e+01,2.735910000000000078e-02
-6.629099999999999682e+01,2.734829999999999900e-02
-6.628100000000000591e+01,2.733750000000000069e-02
-6.627100000000000080e+01,2.732669999999999891e-02
-6.626099999999999568e+01,2.731580000000000119e-02
-6.625100000000000477e+01,2.730490000000000000e-02
-6.624099999999999966e+01,2.729399999999999882e-02
-6.623099999999999454e+01,2.728300000000000169e-02
-6.622100000000000364e+01,2.727200000000000110e-02
-6.621099999999999852e+01,2.726090000000000110e-02
-6.620099999999999341e+01,2.724980000000000110e-02
-6.619100000000000250e+01,2.723860000000000170e-02
-6.618099999999999739e+01,2.722750000000000170e-02
-6.617100000000000648e+01,2.721619999999999942e-02
-6.616100000000000136e+01,2.720500000000000002e-02
-6.615099999999999625e+01,2.719370000000000120e-02
-6.614100000000000534e+01,2.718229999999999952e-02
-6.613100000000000023e+01,2.717100000000000071e-02
-6.612099999999999511e+01,2.715949999999999961e-02
-6.611100000000000421e+01,2.714810000000000140e-02
-6.610099999999999909e+01,2.713660000000000030e-02
-6.609099999999999397e+01,2.712509999999999921e-02
-6.608100000000000307e+01,2.711349999999999871e-02
-6.607099999999999795e+01,2.710190000000000168e-02
-6.606100000000000705e+01,2.709019999999999831e-02
-6.605100000000000193e+01,2.707860000000000128e-02
-6.604099999999999682e+01,2.706679999999999850e-02
-6.603100000000000591e+01,2.705509999999999859e-02
-6.602100000000000080e+01,2.704329999999999928e-02
-6.601099999999999568e+01,2.703149999999999997e-02
-6.600100000000000477e+01,2.701960000000000126e-02
-6.599099999999999966e+01,2.700769999999999907e-02
-6.598099999999999454e+01,2.699570000000000095e-02
-6.597100000000000364e+01,2.698379999999999876e-02
-6.596099999999999852e+01,2.697170000000000123e-02
-6.595099999999999341e+01,2.695969999999999964e-02
-6.594100000000000250e+01,2.694759999999999864e-02
-6.593099999999999739e+01,2.693540000000000170e-02
-6.592100000000000648e+01,2.692330000000000070e-02
-6.591100000000000136e+01,2.691110000000000030e-02
-6.590099999999999625e+01,2.689880000000000049e-02
-6.589100000000000534e+01,2.688650000000000068e-02
-6.588100000000000023e+01,2.687420000000000087e-02
-6.587099999999999511e+01,2.686190000000000105e-02
-6.586100000000000421e+01,2.684949999999999837e-02
-6.585099999999999909e+01,2.683709999999999915e-02
-6.584099999999999397e+01,2.682460000000000053e-02
-6.583100000000000307e+01,2.681209999999999843e-02
-6.582099999999999795e+01,2.679950000000000040e-02
-6.581100000000000705e+01,2.678699999999999831e-02
-6.580100000000000193e+01,2.677440000000000028e-02
-6.579099999999999682e+01,2.676169999999999938e-02
-6.578100000000000591e+01,2.674899999999999847e-02
-6.577100000000000080e+01,2.673630000000000104e-02
-6.576099999999999568e+01,2.672350000000000073e-02
-6.575100000000000477e+01,2.671070000000000041e-02
-6.574099999999999966e+01,2.669790000000000010e-02
-6.573099999999999454e+01,2.668500000000000039e-02
-6.572100000000000364e+01,2.667210000000000067e-02
-6.571099999999999852e+01,2.665920000000000095e-02
-6.570099999999999341e+01,2.664619999999999836e-02
-6.569100000000000250e+01,2.663319999999999924e-02
-6.568099999999999739e+01,2.662020000000000011e-02
-6.567100000000000648e+01,2.660710000000000158e-02
-6.566100000000000136e+01,2.659399999999999958e-02
-6.565099999999999625e+01,2.658080000000000165e-02
-6.564100000000000534e+01,2.656760000000000024e-02
-6.563100000000000023e+01,2.655439999999999884e-02
-6.562099999999999511e+01,2.654110000000000150e-02
-6.561100000000000421e+01,2.652780000000000069e-02
-6.560099999999999909e+01,2.651449999999999987e-02
-6.559099999999999397e+01,2.650109999999999966e-02
-6.558100000000000307e+01,2.648769999999999944e-02
-6.557099999999999795e+01,2.647429999999999922e-02
-6.556100000000000705e+01,2.646079999999999960e-02
-6.555100000000000193e+01,2.644729999999999998e-02
-6.554099999999999682e+01,2.643380000000000035e-02
-6.553100000000000591e+01,2.642020000000000132e-02
-6.552100000000000080e+01,2.640659999999999882e-02
-6.551099999999999568e+01,2.639290000000000039e-02
-6.550100000000000477e+01,2.637930000000000136e-02
-6.549099999999999966e+01,2.636550000000000005e-02
-6.548099999999999454e+01,2.635180000000000161e-02
-6.547100000000000364e+01,2.633800000000000030e-02
-6.546099999999999852e+01,2.632419999999999899e-02
-6.545099999999999341e+01,2.631029999999999827e-02
-6.544100000000000250e+01,2.629640000000000102e-02
-6.543099999999999739e+01,2.628250000000000031e-02
-6.542100000000000648e+01,2.626850000000000018e-02
-6.541100000000000136e+01,2.625459999999999947e-02
-6.540099999999999625e+01,2.624049999999999994e-02
-6.539100000000000534e+01,2.622649999999999981e-02
-6.538100000000000023e+01,2.621240000000000028e-02
-6.537099999999999511e+01,2.619820000000000135e-02
-6.536100000000000421e+01,2.618409999999999835e-02
-6.535099999999999909e+01,2.616989999999999941e-02
-6.534099999999999397e+01,2.615570000000000048e-02
-6.533100000000000307e+01,2.614139999999999867e-02
-6.532099999999999795e+01,2.612710000000000032e-02
-6.531100000000000705e+01,2.611279999999999851e-02
-6.530100000000000193e+01,2.609840000000000076e-02
-6.529099999999999682e+01,2.608399999999999955e-02
-6.528100000000000591e+01,2.606959999999999833e-02
-6.527100000000000080e+01,2.605510000000000118e-02
-6.526099999999999568e+01,2.604060000000000055e-02
-6.525100000000000477e+01,2.602609999999999993e-02
-6.524099999999999966e+01,2.601149999999999990e-02
-6.523099999999999454e+01,2.599689999999999987e-02
-6.522100000000000364e+01,2.598229999999999984e-02
-6.521099999999999852e+01,2.596760000000000040e-02
-6.520099999999999341e+01,2.595290000000000097e-02
-6.519100000000000250e+01,2.593820000000000153e-02
-6.518099999999999739e+01,2.592339999999999922e-02
-6.517100000000000648e+01,2.590860000000000038e-02
-6.516100000000000136e+01,2.589380000000000154e-02
-6.515099999999999625e+01,2.587889999999999982e-02
-6.514100000000000534e+01,2.586400000000000157e-02
-6.513100000000000023e+01,2.584909999999999985e-02
-6.512099999999999511e+01,2.583409999999999873e-02
-6.511100000000000421e+01,2.581920000000000048e-02
-6.510099999999999909e+01,2.580409999999999995e-02
-6.509099999999999397e+01,2.578909999999999883e-02
-6.508100000000000307e+01,2.577399999999999830e-02
-6.507099999999999795e+01,2.575890000000000124e-02
-6.506100000000000705e+01,2.574370000000000130e-02
-6.505100000000000193e+01,2.572850000000000137e-02
-6.504099999999999682e+01,2.571330000000000143e-02
-6.503100000000000591e+01,2.569810000000000150e-02
-6.502100000000000080e+01,2.568279999999999869e-02
-6.501099999999999568e+01,2.566749999999999934e-02
-6.500100000000000477e+01,2.565210000000000060e-02
-6.499099999999999966e+01,2.563680000000000125e-02
-6.498099999999999454e+01,2.562139999999999904e-02
-6.497100000000000364e+01,2.560590000000000088e-02
-6.496099999999999852e+01,2.559049999999999866e-02
-6.495099999999999341e+01,2.557500000000000051e-02
-6.494100000000000250e+01,2.555939999999999948e-02
-6.493099999999999739e+01,2.554390000000000133e-02
-6.492100000000000648e+01,2.552830000000000030e-02
-6.491100000000000136e+01,2.551269999999999927e-02
-6.490099999999999625e+01,2.549699999999999883e-02
-6.489100000000000534e+01,2.548129999999999840e-02
-6.488100000000000023e+01,2.546560000000000143e-02
-6.487099999999999511e+01,2.544990000000000099e-02
-6.486100000000000421e+01,2.543410000000000115e-02
-6.485099999999999909e+01,2.541830000000000131e-02
-6.484099999999999397e+01,2.540239999999999859e-02
-6.483100000000000307e+01,2.538659999999999875e-02
-6.482099999999999795e+01,2.537069999999999950e-02
-6.481100000000000705e+01,2.535480000000000025e-02
-6.480100000000000193e+01,2.533880000000000160e-02
-6.479099999999999682e+01,2.532279999999999948e-02
-6.478100000000000591e+01,2.530680000000000082e-02
-6.477100000000000080e+01,2.529069999999999929e-02
-6.476099999999999568e+01,2.527470000000000064e-02
-6.475100000000000477e+01,2.525849999999999970e-02
-6.474099999999999966e+01,2.524240000000000164e-02
-6.473099999999999454e+01,2.522620000000000071e-02
-6.472100000000000364e+01,2.520999999999999977e-02
-6.471099999999999852e+01,2.519379999999999883e-02
-6.470099999999999341e+01,2.517760000000000137e-02
-6.469100000000000250e+01,2.516130000000000103e-02
-6.468099999999999739e+01,2.514500000000000068e-02
-6.467100000000000648e+01,2.512860000000000094e-02
-6.466100000000000136e+01,2.511220000000000119e-02
-6.465099999999999625e+01,2.509580000000000144e-02
-6.464100000000000534e+01,2.507940000000000169e-02
-6.463100000000000023e+01,2.506289999999999907e-02
-6.462099999999999511e+01,2.504649999999999932e-02
-6.461100000000000421e+01,2.502990000000000076e-02
-6.460099999999999909e+01,2.501340000000000161e-02
-6.459099999999999397e+01,2.499679999999999958e-02
-6.458100000000000307e+01,2.498020000000000101e-02
-6.457099999999999795e+01,2.496359999999999899e-02
-6.456100000000000705e+01,2.494690000000000102e-02
-6.455100000000000193e+01,2.493019999999999958e-02
-6.454099999999999682e+01,2.491350000000000162e-02
-6.453100000000000591e+01,2.489680000000000018e-02
-6.452100000000000080e+01,2.487999999999999934e-02
-6.451099999999999568e+01,2.486319999999999850e-02
-6.450100000000000477e+01,2.484630000000000172e-02
-6.449099999999999966e+01,2.482950000000000088e-02
-6.448099999999999454e+01,2.481260000000000063e-02
-6.447100000000000364e+01,2.479570000000000038e-02
-6.446099999999999852e+01,2.477870000000000072e-02
-6.445099999999999341e+01,2.476180000000000048e-02
-6.444100000000000250e+01,2.474480000000000082e-02
-6.443099999999999739e+01,2.472769999999999829e-02
-6.442100000000000648e+01,2.471069999999999864e-02
-6.441100000000000136e+01,2.469359999999999958e-02
-6.440099999999999625e+01,2.467650000000000052e-02
-6.439100000000000534e+01,2.465940000000000146e-02
-6.438100000000000023e+01,2.464219999999999952e-02
-6.437099999999999511e+01,2.462500000000000105e-02
-6.436100000000000421e+01,2.460779999999999912e-02
-6.435099999999999909e+01,2.459050000000000125e-02
-6.434099999999999397e+01,2.457329999999999931e-02
-6.433100000000000307e+01,2.455600000000000144e-02
-6.432099999999999795e+01,2.453860000000000069e-02
-6.431100000000000705e+01,2.452129999999999935e-02
-6.430100000000000193e+01,2.450389999999999860e-02
-6.429099999999999682e+01,2.448650000000000132e-02
-6.428100000000000591e+01,2.446910000000000057e-02
-6.427100000000000080e+01,2.445160000000000042e-02
-6.426099999999999568e+01,2.443410000000000026e-02
-6.425100000000000477e+01,2.441660000000000011e-02
-6.424099999999999966e+01,2.439909999999999995e-02
-6.423099999999999454e+01,2.438150000000000039e-02
-6.422100000000000364e+01,2.436390000000000083e-02
-6.421099999999999852e+01,2.434630000000000127e-02
-6.420099999999999341e+01,2.432870000000000171e-02
-6.419100000000000250e+01,2.431099999999999928e-02
-6.418099999999999739e+01,2.429330000000000031e-02
-6.417100000000000648e+01,2.427560000000000134e-02
-6.416100000000000136e+01,2.425789999999999891e-02
-6.415099999999999625e+01,2.424010000000000054e-02
-6.414100000000000534e+01,2.422229999999999869e-02
-6.413100000000000023e+01,2.420450000000000032e-02
-6.412099999999999511e+01,2.418669999999999848e-02
-6.411100000000000421e+01,2.416880000000000070e-02
-6.410099999999999909e+01,2.415089999999999945e-02
-6.409099999999999397e+01,2.413300000000000167e-02
-6.408100000000000307e+01,2.411500000000000102e-02
-6.407099999999999795e+01,2.409709999999999977e-02
-6.406100000000000705e+01,2.407909999999999912e-02
-6.405100000000000193e+01,2.406099999999999905e-02
-6.404099999999999682e+01,2.404299999999999840e-02
-6.403100000000000591e+01,2.402489999999999834e-02
-6.402100000000000080e+01,2.400679999999999828e-02
-6.401099999999999568e+01,2.398870000000000169e-02
-6.400100000000000477e+01,2.397060000000000163e-02
-6.399099999999999966e+01,2.395239999999999869e-02
-6.398100000000000165e+01,2.393419999999999923e-02
-6.397099999999999653e+01,2.391599999999999976e-02
-6.396099999999999852e+01,2.389780000000000029e-02
-6.395100000000000051e+01,2.387950000000000142e-02
-6.394100000000000250e+01,2.386119999999999908e-02
-6.393099999999999739e+01,2.384290000000000020e-02
-6.392099999999999937e+01,2.382460000000000133e-02
-6.391100000000000136e+01,2.380619999999999958e-02
-6.390100000000000335e+01,2.378780000000000130e-02
-6.389099999999999824e+01,2.376939999999999956e-02
-6.388100000000000023e+01,2.375100000000000128e-02
-6.387100000000000222e+01,2.373259999999999953e-02
-6.386099999999999710e+01,2.371409999999999837e-02
-6.385099999999999909e+01,2.369560000000000069e-02
-6.384100000000000108e+01,2.367709999999999954e-02
-6.383100000000000307e+01,2.365849999999999898e-02
-6.382099999999999795e+01,2.364000000000000129e-02
-6.381099999999999994e+01,2.362140000000000073e-02
-6.380100000000000193e+01,2.360280000000000017e-02
-6.379099999999999682e+01,2.358410000000000020e-02
-6.378099999999999881e+01,2.356549999999999964e-02
-6.377100000000000080e+01,2.354679999999999968e-02
-6.376100000000000279e+01,2.352809999999999971e-02
-6.375099999999999767e+01,2.350939999999999974e-02
-6.374099999999999966e+01,2.349060000000000037e-02
-6.373100000000000165e+01,2.347180000000000100e-02
-6.372099999999999653e+01,2.345300000000000162e-02
-6.371099999999999852e+01,2.343419999999999878e-02
-6.370100000000000051e+01,2.341539999999999941e-02
-6.369100000000000250e+01,2.339650000000000063e-02
-6.368099999999999739e+01,2.337770000000000126e-02
-6.367099999999999937e+01,2.335879999999999901e-02
-6.366100000000000136e+01,2.333980000000000082e-02
-6.365100000000000335e+01,2.332089999999999858e-02
-6.364099999999999824e+01,2.330190000000000039e-02
-6.363100000000000023e+01,2.328289999999999874e-02
-6.362100000000000222e+01,2.326390000000000055e-02
-6.361099999999999710e+01,2.324489999999999890e-02
-6.360099999999999909e+01,2.322580000000000131e-02
-6.359100000000000108e+01,2.320679999999999965e-02
-6.358100000000000307e+01,2.318769999999999859e-02
-6.357099999999999795e+01,2.316850000000000159e-02
-6.356099999999999994e+01,2.314940000000000053e-02
-6.355100000000000193e+01,2.313029999999999947e-02
-6.354099999999999682e+01,2.311109999999999901e-02
-6.353099999999999881e+01,2.309189999999999854e-02
-6.352100000000000080e+01,2.307270000000000154e-02
-6.351100000000000279e+01,2.305340000000000167e-02
-6.350099999999999767e+01,2.303420000000000120e-02
-6.349099999999999966e+01,2.301490000000000133e-02
-6.348100000000000165e+01,2.299560000000000146e-02
-6.347099999999999653e+01,2.297619999999999871e-02
-6.346099999999999852e+01,2.295689999999999883e-02
-6.345100000000000051e+01,2.293749999999999956e-02
-6.344100000000000250e+01,2.291819999999999968e-02
-6.343099999999999739e+01,2.289880000000000040e-02
-6.342099999999999937e+01,2.287930000000000172e-02
-6.341100000000000136e+01,2.285989999999999897e-02
-6.340100000000000335e+01,2.284040000000000029e-02
-6.339099999999999824e+01,2.282090000000000160e-02
-6.338100000000000023e+01,2.280139999999999945e-02
-6.337100000000000222e+01,2.278190000000000076e-02
-6.336099999999999710e+01,2.276239999999999861e-02
-6.335099999999999909e+01,2.274280000000000052e-02
-6.334100000000000108e+01,2.272319999999999895e-02
-6.333100000000000307e+01,2.270370000000000027e-02
-6.332099999999999795e+01,2.268399999999999930e-02
-6.331099999999999994e+01,2.266440000000000121e-02
-6.330100000000000193e+01,2.264470000000000025e-02
-6.329099999999999682e+01,2.262509999999999868e-02
-6.328099999999999881e+01,2.260540000000000119e-02
-6.327100000000000080e+01,2.258570000000000022e-02
-6.326100000000000279e+01,2.256589999999999985e-02
-6.325099999999999767e+01,2.254619999999999888e-02
-6.324099999999999966e+01,2.252639999999999851e-02
-6.323100000000000165e+01,2.250660000000000160e-02
-6.322099999999999653e+01,2.248680000000000123e-02
-6.321099999999999852e+01,2.246700000000000086e-02
-6.320100000000000051e+01,2.244720000000000049e-02
-6.319100000000000250e+01,2.242730000000000071e-02
-6.318099999999999739e+01,2.240740000000000093e-02
-6.317099999999999937e+01,2.238750000000000115e-02
-6.316100000000000136e+01,2.236760000000000137e-02
-6.315100000000000335e+01,2.234770000000000159e-02
-6.314099999999999824e+01,2.232779999999999834e-02
-6.313100000000000023e+01,2.230779999999999916e-02
-6.312100000000000222e+01,2.228779999999999997e-02
-6.311099999999999710e+01,2.226780000000000079e-02
-6.310099999999999909e+01,2.224780000000000160e-02
-6.309100000000000108e+01,2.222779999999999895e-02
-6.308100000000000307e+01,2.220770000000000036e-02
-6.307099999999999795e+01,2.218759999999999830e-02
-6.306099999999999994e+01,2.216759999999999911e-02
-6.305100000000000193e+01,2.214750000000000052e-02
-6.304099999999999682e+01,2.212729999999999905e-02
-6.303099999999999881e+01,2.210720000000000046e-02
-6.302100000000000080e+01,2.208699999999999899e-02
-6.301100000000000279e+01,2.206690000000000040e-02
-6.300099999999999767e+01,2.204669999999999894e-02
-6.299099999999999966e+01,2.202650000000000094e-02
-6.298100000000000165e+01,2.200629999999999947e-02
-6.297099999999999653e+01,2.198599999999999860e-02
-6.296099999999999852e+01,2.196580000000000060e-02
-6.295100000000000051e+01,2.194549999999999973e-02
-6.294100000000000250e+01,2.192519999999999886e-02
-6.293099999999999739e+01,2.190490000000000145e-02
-6.292099999999999937e+01,2.188460000000000058e-02
-6.291100000000000136e+01,2.186429999999999971e-02
-6.290100000000000335e+01,2.184389999999999943e-02
-6.289099999999999824e+01,2.182359999999999856e-02
-6.288100000000000023e+01,2.180319999999999828e-02
-6.287100000000000222e+01,2.178280000000000147e-02
-6.286099999999999710e+01,2.176240000000000119e-02
-6.285099999999999909e+01,2.174200000000000091e-02
-6.284100000000000108e+01,2.172150000000000122e-02
-6.283100000000000307e+01,2.170110000000000094e-02
-6.282099999999999795e+01,2.168060000000000126e-02
-6.281099999999999994e+01,2.166010000000000157e-02
-6.280100000000000193e+01,2.163959999999999842e-02
-6.279099999999999682e+01,2.161909999999999873e-02
-6.278099999999999881e+01,2.159859999999999905e-02
-6.277100000000000080e+01,2.157799999999999996e-02
-6.276100000000000279e+01,2.155750000000000027e-02
-6.275099999999999767e+01,2.153690000000000118e-02
-6.274099999999999966e+01,2.151629999999999862e-02
-6.273100000000000165e+01,2.149569999999999953e-02
-6.272099999999999653e+01,2.147510000000000044e-02
-6.271099999999999852e+01,2.145450000000000135e-02
-6.270100000000000051e+01,2.143379999999999938e-02
-6.269100000000000250e+01,2.141320000000000029e-02
-6.268099999999999739e+01,2.139249999999999832e-02
-6.267099999999999937e+01,2.137179999999999983e-02
-6.266100000000000136e+01,2.135110000000000133e-02
-6.265100000000000335e+01,2.133039999999999936e-02
-6.264099999999999824e+01,2.130960000000000146e-02
-6.263100000000000023e+01,2.128889999999999949e-02
-6.262100000000000222e+01,2.126810000000000159e-02
-6.261099999999999710e+01,2.124739999999999962e-02
-6.260099999999999909e+01,2.122660000000000172e-02
-6.259100000000000108e+01,2.120580000000000034e-02
-6.258100000000000307e+01,2.118499999999999897e-02
-6.257099999999999795e+01,2.116420000000000107e-02
-6.256099999999999994e+01,2.114330000000000029e-02
-6.255100000000000193e+01,2.112249999999999892e-02
-6.254099999999999682e+01,2.110160000000000161e-02
-6.253099999999999881e+01,2.108070000000000083e-02
-6.252100000000000080e+01,2.105989999999999945e-02
-6.251100000000000279e+01,2.103899999999999867e-02
-6.250099999999999767e+01,2.101799999999999849e-02
-6.249099999999999966e+01,2.099710000000000118e-02
-6.248100000000000165e+01,2.097620000000000040e-02
-6.247099999999999653e+01,2.095520000000000022e-02
-6.246099999999999852e+01,2.093429999999999944e-02
-6.245100000000000051e+01,2.091329999999999925e-02
-6.244100000000000250e+01,2.089229999999999907e-02
-6.243099999999999739e+01,2.087129999999999888e-02
-6.242099999999999937e+01,2.085029999999999870e-02
-6.241100000000000136e+01,2.082929999999999851e-02
-6.240100000000000335e+01,2.080819999999999892e-02
-6.239099999999999824e+01,2.078719999999999873e-02
-6.238100000000000023e+01,2.076609999999999914e-02
-6.237100000000000222e+01,2.074509999999999896e-02
-6.236099999999999710e+01,2.072399999999999937e-02
-6.235099999999999909e+01,2.070289999999999977e-02
-6.234100000000000108e+01,2.068180000000000018e-02
-6.233100000000000307e+01,2.066070000000000059e-02
-6.232099999999999795e+01,2.063960000000000100e-02
-6.231099999999999994e+01,2.061839999999999853e-02
-6.230100000000000193e+01,2.059729999999999894e-02
-6.229099999999999682e+01,2.057609999999999995e-02
-6.228099999999999881e+01,2.055490000000000095e-02
-6.227100000000000080e+01,2.053380000000000136e-02
-6.226100000000000279e+01,2.051259999999999889e-02
-6.225099999999999767e+01,2.049139999999999989e-02
-6.224099999999999966e+01,2.047010000000000149e-02
-6.223100000000000165e+01,2.044889999999999902e-02
-6.222099999999999653e+01,2.042770000000000002e-02
-6.221099999999999852e+01,2.040640000000000162e-02
-6.220100000000000051e+01,2.038519999999999915e-02
-6.219100000000000250e+01,2.036390000000000075e-02
-6.218099999999999739e+01,2.034269999999999828e-02
-6.217099999999999937e+01,2.032139999999999988e-02
-6.216100000000000136e+01,2.030010000000000148e-02
-6.215100000000000335e+01,2.027879999999999960e-02
-6.214099999999999824e+01,2.025750000000000120e-02
-6.213100000000000023e+01,2.023609999999999992e-02
-6.212100000000000222e+01,2.021480000000000152e-02
-6.211099999999999710e+01,2.019349999999999964e-02
-6.210099999999999909e+01,2.017209999999999837e-02
-6.209100000000000108e+01,2.015070000000000056e-02
-6.208100000000000307e+01,2.012939999999999868e-02
-6.207099999999999795e+01,2.010800000000000087e-02
-6.206099999999999994e+01,2.008659999999999959e-02
-6.205100000000000193e+01,2.006519999999999831e-02
-6.204099999999999682e+01,2.004380000000000051e-02
-6.203099999999999881e+01,2.002239999999999923e-02
-6.202100000000000080e+01,2.000100000000000142e-02
-6.201100000000000279e+01,1.997950000000000073e-02
-6.200099999999999767e+01,1.995809999999999945e-02
-6.199099999999999966e+01,1.993659999999999877e-02
-6.198100000000000165e+01,1.991520000000000096e-02
-6.197099999999999653e+01,1.989370000000000027e-02
-6.196099999999999852e+01,1.987219999999999959e-02
-6.195100000000000051e+01,1.985069999999999890e-02
-6.194100000000000250e+01,1.982920000000000169e-02
-6.193099999999999739e+01,1.980770000000000100e-02
-6.192099999999999937e+01,1.978620000000000032e-02
-6.191100000000000136e+01,1.976469999999999963e-02
-6.190100000000000335e+01,1.974319999999999894e-02
-6.189099999999999824e+01,1.972170000000000173e-02
-6.188100000000000023e+01,1.970010000000000164e-02
-6.187100000000000222e+01,1.967860000000000095e-02
-6.186099999999999710e+01,1.965700000000000086e-02
-6.185099999999999909e+01,1.963550000000000018e-02
-6.184100000000000108e+01,1.961390000000000008e-02
-6.183100000000000307e+01,1.959229999999999999e-02
-6.182099999999999795e+01,1.957069999999999990e-02
-6.181099999999999994e+01,1.954909999999999981e-02
-6.180100000000000193e+01,1.952749999999999972e-02
-6.179099999999999682e+01,1.950589999999999963e-02
-6.178099999999999881e+01,1.948429999999999954e-02
-6.177100000000000080e+01,1.946269999999999945e-02
-6.176100000000000279e+01,1.944109999999999935e-02
-6.175099999999999767e+01,1.941939999999999986e-02
-6.174099999999999966e+01,1.939779999999999976e-02
-6.173100000000000165e+01,1.937610000000000027e-02
-6.172099999999999653e+01,1.935450000000000018e-02
-6.171099999999999852e+01,1.933280000000000068e-02
-6.170100000000000051e+01,1.931110000000000118e-02
-6.169100000000000250e+01,1.928950000000000109e-02
-6.168099999999999739e+01,1.926780000000000159e-02
-6.167099999999999937e+01,1.924609999999999863e-02
-6.166100000000000136e+01,1.922439999999999913e-02
-6.165100000000000335e+01,1.920269999999999963e-02
-6.164099999999999824e+01,1.918100000000000013e-02
-6.163100000000000023e+01,1.915930000000000064e-02
-6.162100000000000222e+01,1.913760000000000114e-02
-6.161099999999999710e+01,1.911590000000000164e-02
-6.160099999999999909e+01,1.909409999999999927e-02
-6.159100000000000108e+01,1.907239999999999977e-02
-6.158100000000000307e+01,1.905070000000000027e-02
-6.157099999999999795e+01,1.902890000000000137e-02
-6.156099999999999994e+01,1.900719999999999840e-02
-6.155100000000000193e+01,1.898539999999999950e-02
-6.154099999999999682e+01,1.896370000000000000e-02
-6.153099999999999881e+01,1.894190000000000110e-02
-6.152100000000000080e+01,1.892009999999999872e-02
-6.151100000000000279e+01,1.889839999999999923e-02
-6.150099999999999767e+01,1.887660000000000032e-02
-6.149099999999999966e+01,1.885480000000000142e-02
-6.148100000000000165e+01,1.883299999999999905e-02
-6.147099999999999653e+01,1.881120000000000014e-02
-6.146099999999999852e+01,1.878940000000000124e-02
-6.145100000000000051e+01,1.876759999999999887e-02
-6.144100000000000250e+01,1.874579999999999996e-02
-6.143099999999999739e+01,1.872400000000000106e-02
-6.142099999999999937e+01,1.870219999999999869e-02
-6.141100000000000136e+01,1.868039999999999978e-02
-6.140100000000000335e+01,1.865850000000000147e-02
-6.139099999999999824e+01,1.863669999999999910e-02
-6.138100000000000023e+01,1.861490000000000020e-02
-6.137100000000000222e+01,1.859299999999999842e-02
-6.136099999999999710e+01,1.857119999999999951e-02
-6.135099999999999909e+01,1.854940000000000061e-02
-6.134100000000000108e+01,1.852749999999999883e-02
-6.133100000000000307e+01,1.850569999999999993e-02
-6.132099999999999795e+01,1.848380000000000162e-02
-6.131099999999999994e+01,1.846189999999999984e-02
-6.130100000000000193e+01,1.844010000000000093e-02
-6.129099999999999682e+01,1.841819999999999916e-02
-6.128099999999999881e+01,1.839630000000000085e-02
-6.127100000000000080e+01,1.837449999999999847e-02
-6.126100000000000279e+01,1.835260000000000016e-02
-6.125099999999999767e+01,1.833069999999999838e-02
-6.124099999999999966e+01,1.830880000000000007e-02
-6.123100000000000165e+01,1.828700000000000117e-02
-6.122099999999999653e+01,1.826509999999999939e-02
-6.121099999999999852e+01,1.824320000000000108e-02
-6.120100000000000051e+01,1.822129999999999930e-02
-6.119100000000000250e+01,1.819940000000000099e-02
-6.118099999999999739e+01,1.817749999999999921e-02
-6.117099999999999937e+01,1.815560000000000090e-02
-6.116100000000000136e+01,1.813369999999999913e-02
-6.115100000000000335e+01,1.811180000000000082e-02
-6.114099999999999824e+01,1.808989999999999904e-02
-6.113100000000000023e+01,1.806800000000000073e-02
-6.112100000000000222e+01,1.804609999999999895e-02
-6.111099999999999710e+01,1.802420000000000064e-02
-6.110099999999999909e+01,1.800229999999999886e-02
-6.109100000000000108e+01,1.798030000000000114e-02
-6.108100000000000307e+01,1.795839999999999936e-02
-6.107099999999999795e+01,1.793650000000000105e-02
-6.106099999999999994e+01,1.791459999999999927e-02
-6.105100000000000193e+01,1.789270000000000096e-02
-6.104099999999999682e+01,1.787069999999999978e-02
-6.103099999999999881e+01,1.784880000000000147e-02
-6.102100000000000080e+01,1.782689999999999969e-02
-6.101100000000000279e+01,1.780500000000000138e-02
-6.100099999999999767e+01,1.778300000000000020e-02
-6.099099999999999966e+01,1.776109999999999842e-02
-6.098100000000000165e+01,1.773920000000000011e-02
-6.097099999999999653e+01,1.771719999999999892e-02
-6.096099999999999852e+01,1.769530000000000061e-02
-6.095100000000000051e+01,1.767339999999999883e-02
-6.094100000000000250e+01,1.765140000000000112e-02
-6.093099999999999739e+01,1.762949999999999934e-02
-6.092099999999999937e+01,1.760760000000000103e-02
-6.091100000000000136e+01,1.758559999999999984e-02
-6.090100000000000335e+01,1.756370000000000153e-02
-6.089099999999999824e+01,1.754170000000000035e-02
-6.088100000000000023e+01,1.751979999999999857e-02
-6.087100000000000222e+01,1.749790000000000026e-02
-6.086099999999999710e+01,1.747589999999999907e-02
-6.085099999999999909e+01,1.745400000000000076e-02
-6.084100000000000108e+01,1.743199999999999958e-02
-6.083100000000000307e+01,1.741010000000000127e-02
-6.082099999999999795e+01,1.738819999999999949e-02
-6.081099999999999994e+01,1.736619999999999830e-02
-6.080100000000000193e+01,1.734429999999999999e-02
-6.079099999999999682e+01,1.732229999999999881e-02
-6.078099999999999881e+01,1.730040000000000050e-02
-6.077100000000000080e+01,1.727849999999999872e-02
-6.076100000000000279e+01,1.725650000000000100e-02
-6.075099999999999767e+01,1.723459999999999923e-02
-6.074099999999999966e+01,1.721270000000000092e-02
-6.073100000000000165e+01,1.719069999999999973e-02
-6.072099999999999653e+01,1.716880000000000142e-02
-6.071099999999999852e+01,1.714689999999999964e-02
-6.070100000000000051e+01,1.712489999999999846e-02
-6.069100000000000250e+01,1.710300000000000015e-02
-6.068099999999999739e+01,1.708109999999999837e-02
-6.067099999999999937e+01,1.705910000000000065e-02
-6.066100000000000136e+01,1.703719999999999887e-02
-6.065100000000000335e+01,1.701530000000000056e-02
-6.064099999999999824e+01,1.699329999999999938e-02
-6.063100000000000023e+01,1.697140000000000107e-02
-6.062100000000000222e+01,1.694949999999999929e-02
-6.061099999999999710e+01,1.692760000000000098e-02
-6.060099999999999909e+01,1.690569999999999920e-02
-6.059100000000000108e+01,1.688370000000000148e-02
-6.058100000000000307e+01,1.686179999999999971e-02
-6.057099999999999795e+01,1.683990000000000140e-02
-6.056099999999999994e+01,1.681799999999999962e-02
-6.055100000000000193e+01,1.679610000000000131e-02
-6.054099999999999682e+01,1.677419999999999953e-02
-6.053099999999999881e+01,1.675230000000000122e-02
-6.052100000000000080e+01,1.673030000000000003e-02
-6.051100000000000279e+01,1.670840000000000172e-02
-6.050099999999999767e+01,1.668649999999999994e-02
-6.049099999999999966e+01,1.666460000000000163e-02
-6.048100000000000165e+01,1.664269999999999985e-02
-6.047099999999999653e+01,1.662080000000000155e-02
-6.046099999999999852e+01,1.659899999999999917e-02
-6.045100000000000051e+01,1.657710000000000086e-02
-6.044100000000000250e+01,1.655519999999999908e-02
-6.043099999999999739e+01,1.653330000000000077e-02
-6.042099999999999937e+01,1.651139999999999899e-02
-6.041100000000000136e+01,1.648950000000000068e-02
-6.040100000000000335e+01,1.646769999999999831e-02
-6.039099999999999824e+01,1.644580000000000000e-02
-6.038100000000000023e+01,1.642390000000000169e-02
-6.037100000000000222e+01,1.640199999999999991e-02
-6.036099999999999710e+01,1.638020000000000101e-02
-6.035099999999999909e+01,1.635829999999999923e-02
-6.034100000000000108e+01,1.633650000000000033e-02
-6.033100000000000307e+01,1.631459999999999855e-02
-6.032099999999999795e+01,1.629279999999999964e-02
-6.031099999999999994e+01,1.627090000000000133e-02
-6.030100000000000193e+01,1.624909999999999896e-02
-6.029099999999999682e+01,1.622720000000000065e-02
-6.028099999999999881e+01,1.620539999999999828e-02
-6.027100000000000080e+01,1.618359999999999937e-02
-6.026100000000000279e+01,1.616170000000000107e-02
-6.025099999999999767e+01,1.613989999999999869e-02
-6.024099999999999966e+01,1.611809999999999979e-02
-6.023100000000000165e+01,1.609630000000000088e-02
-6.022099999999999653e+01,1.607449999999999851e-02
-6.021099999999999852e+01,1.605269999999999961e-02
-6.020100000000000051e+01,1.603080000000000130e-02
-6.019100000000000250e+01,1.600899999999999893e-02
-6.018099999999999739e+01,1.598729999999999943e-02
-6.017099999999999937e+01,1.596550000000000052e-02
-6.016100000000000136e+01,1.594370000000000162e-02
-6.015100000000000335e+01,1.592189999999999925e-02
-6.014099999999999824e+01,1.590010000000000034e-02
-6.013100000000000023e+01,1.587830000000000144e-02
-6.012100000000000222e+01,1.585659999999999847e-02
-6.011099999999999710e+01,1.583479999999999957e-02
-6.010099999999999909e+01,1.581300000000000067e-02
-6.009100000000000108e+01,1.579130000000000117e-02
-6.008100000000000307e+01,1.576949999999999880e-02
-6.007099999999999795e+01,1.574779999999999930e-02
-6.006099999999999994e+01,1.572609999999999980e-02
-6.005100000000000193e+01,1.570430000000000090e-02
-6.004099999999999682e+01,1.568260000000000140e-02
-6.003099999999999881e+01,1.566089999999999843e-02
-6.002100000000000080e+01,1.563919999999999894e-02
-6.001100000000000279e+01,1.561740000000000003e-02
-6.000099999999999767e+01,1.559570000000000053e-02
-5.999099999999999966e+01,1.557399999999999930e-02
-5.998100000000000165e+01,1.555229999999999980e-02
-5.997099999999999653e+01,1.553060000000000031e-02
-5.996099999999999852e+01,1.550900000000000022e-02
-5.995100000000000051e+01,1.548730000000000072e-02
-5.994100000000000250e+01,1.546559999999999949e-02
-5.993099999999999739e+01,1.544389999999999999e-02
-5.992099999999999937e+01,1.542229999999999990e-02
-5.991100000000000136e+01,1.540060000000000040e-02
-5.990100000000000335e+01,1.537900000000000031e-02
-5.989099999999999824e+01,1.535730000000000081e-02
-5.988100000000000023e+01,1.533570000000000072e-02
-5.987100000000000222e+01,1.531410000000000063e-02
-5.986099999999999710e+01,1.529239999999999940e-02
-5.985099999999999909e+01,1.527079999999999931e-02
-5.984100000000000108e+01,1.524919999999999921e-02
-5.983100000000000307e+01,1.522760000000000086e-02
-5.982099999999999795e+01,1.520600000000000077e-02
-5.981099999999999994e+01,1.518440000000000067e-02
-5.980100000000000193e+01,1.516280000000000058e-02
-5.979099999999999682e+01,1.514120000000000049e-02
-5.978099999999999881e+01,1.511969999999999981e-02
-5.977100000000000080e+01,1.509809999999999972e-02
-5.976100000000000279e+01,1.507649999999999962e-02
-5.975099999999999767e+01,1.505500000000000067e-02
-5.974099999999999966e+01,1.503340000000000058e-02
-5.973100000000000165e+01,1.501189999999999990e-02
-5.972099999999999653e+01,1.499039999999999921e-02
-5.971099999999999852e+01,1.496880000000000085e-02
-5.970100000000000051e+01,1.494730000000000017e-02
-5.969100000000000250e+01,1.492579999999999948e-02
-5.968099999999999739e+01,1.490430000000000053e-02
-5.967099999999999937e+01,1.488279999999999985e-02
-5.966100000000000136e+01,1.486129999999999916e-02
-5.965100000000000335e+01,1.483980000000000021e-02
-5.964099999999999824e+01,1.481840000000000067e-02
-5.963100000000000023e+01,1.479689999999999998e-02
-5.962100000000000222e+01,1.477550000000000044e-02
-5.961099999999999710e+01,1.475399999999999975e-02
-5.960099999999999909e+01,1.473260000000000021e-02
-5.959100000000000108e+01,1.471109999999999952e-02
-5.958100000000000307e+01,1.468969999999999998e-02
-5.957099999999999795e+01,1.466830000000000044e-02
-5.956099999999999994e+01,1.464689999999999916e-02
-5.955100000000000193e+01,1.462549999999999961e-02
-5.954099999999999682e+01,1.460410000000000007e-02
-5.953099999999999881e+01,1.458270000000000052e-02
-5.952100000000000080e+01,1.456129999999999924e-02
-5.951100000000000279e+01,1.454000000000000084e-02
-5.950099999999999767e+01,1.451859999999999956e-02
-5.949099999999999966e+01,1.449720000000000002e-02
-5.948100000000000165e+01,1.447589999999999988e-02
-5.947099999999999653e+01,1.445459999999999974e-02
-5.946099999999999852e+01,1.443320000000000020e-02
-5.945100000000000051e+01,1.441190000000000006e-02
-5.944100000000000250e+01,1.439059999999999992e-02
-5.943099999999999739e+01,1.436929999999999978e-02
-5.942099999999999937e+01,1.434799999999999964e-02
-5.941100000000000136e+01,1.432669999999999950e-02
-5.940100000000000335e+01,1.430550000000000051e-02
-5.939099999999999824e+01,1.428420000000000037e-02
-5.938100000000000023e+01,1.426290000000000023e-02
-5.937100000000000222e+01,1.424169999999999950e-02
-5.936099999999999710e+01,1.422050000000000050e-02
-5.935099999999999909e+01,1.419920000000000036e-02
-5.934100000000000108e+01,1.417799999999999963e-02
-5.933100000000000307e+01,1.415680000000000063e-02
-5.932099999999999795e+01,1.413559999999999990e-02
-5.931099999999999994e+01,1.411439999999999917e-02
-5.930100000000000193e+01,1.409320000000000017e-02
-5.929099999999999682e+01,1.407210000000000058e-02
-5.928099999999999881e+01,1.405089999999999985e-02
-5.927100000000000080e+01,1.402970000000000085e-02
-5.926100000000000279e+01,1.400859999999999952e-02
-5.925099999999999767e+01,1.398749999999999993e-02
-5.924099999999999966e+01,1.396629999999999920e-02
-5.923100000000000165e+01,1.394519999999999961e-02
-5.922099999999999653e+01,1.392410000000000002e-02
-5.921099999999999852e+01,1.390300000000000043e-02
-5.920100000000000051e+01,1.388190000000000084e-02
-5.919100000000000250e+01,1.386090000000000065e-02
-5.918099999999999739e+01,1.383979999999999932e-02
-5.917099999999999937e+01,1.381869999999999973e-02
-5.916100000000000136e+01,1.379769999999999955e-02
-5.915100000000000335e+01,1.377669999999999936e-02
-5.914099999999999824e+01,1.375559999999999977e-02
-5.913100000000000023e+01,1.373459999999999959e-02
-5.912100000000000222e+01,1.371359999999999940e-02
-5.911099999999999710e+01,1.369259999999999922e-02
-5.910099999999999909e+01,1.367170000000000017e-02
-5.909100000000000108e+01,1.365069999999999999e-02
-5.908100000000000307e+01,1.362969999999999980e-02
-5.907099999999999795e+01,1.360880000000000076e-02
-5.906099999999999994e+01,1.358780000000000057e-02
-5.905100000000000193e+01,1.356689999999999979e-02
-5.904099999999999682e+01,1.354600000000000075e-02
-5.903099999999999881e+01,1.352509999999999997e-02
-5.902100000000000080e+01,1.350419999999999919e-02
-5.901100000000000279e+01,1.348330000000000015e-02
-5.900099999999999767e+01,1.346239999999999937e-02
-5.899099999999999966e+01,1.344159999999999973e-02
-5.898100000000000165e+01,1.342070000000000068e-02
-5.897099999999999653e+01,1.339989999999999931e-02
-5.896099999999999852e+01,1.337900000000000027e-02
-5.895100000000000051e+01,1.335820000000000063e-02
-5.894100000000000250e+01,1.333739999999999926e-02
-5.893099999999999739e+01,1.331659999999999962e-02
-5.892099999999999937e+01,1.329579999999999998e-02
-5.891100000000000136e+01,1.327509999999999975e-02
-5.890100000000000335e+01,1.325430000000000011e-02
-5.889099999999999824e+01,1.323359999999999988e-02
-5.888100000000000023e+01,1.321280000000000024e-02
-5.887100000000000222e+01,1.319210000000000001e-02
-5.886099999999999710e+01,1.317139999999999977e-02
-5.885099999999999909e+01,1.315069999999999954e-02
-5.884100000000000108e+01,1.312999999999999931e-02
-5.883100000000000307e+01,1.310930000000000081e-02
-5.882099999999999795e+01,1.308860000000000058e-02
-5.881099999999999994e+01,1.306799999999999976e-02
-5.880100000000000193e+01,1.304729999999999952e-02
-5.879099999999999682e+01,1.302670000000000043e-02
-5.878099999999999881e+01,1.300609999999999961e-02
-5.877100000000000080e+01,1.298550000000000051e-02
-5.876100000000000279e+01,1.296489999999999969e-02
-5.875099999999999767e+01,1.294430000000000060e-02
-5.874099999999999966e+01,1.292369999999999977e-02
-5.873100000000000165e+01,1.290320000000000009e-02
-5.872099999999999653e+01,1.288259999999999926e-02
-5.871099999999999852e+01,1.286209999999999957e-02
-5.870100000000000051e+01,1.284159999999999989e-02
-5.869100000000000250e+01,1.282100000000000080e-02
-5.868099999999999739e+01,1.280060000000000052e-02
-5.867099999999999937e+01,1.278010000000000083e-02
-5.866100000000000136e+01,1.275959999999999941e-02
-5.865100000000000335e+01,1.273909999999999973e-02
-5.864099999999999824e+01,1.271869999999999945e-02
-5.863100000000000023e+01,1.269829999999999917e-02
-5.862100000000000222e+01,1.267779999999999949e-02
-5.861099999999999710e+01,1.265739999999999921e-02
-5.860099999999999909e+01,1.263700000000000066e-02
-5.859100000000000108e+01,1.261660000000000038e-02
-5.858100000000000307e+01,1.259629999999999951e-02
-5.857099999999999795e+01,1.257589999999999923e-02
-5.856099999999999994e+01,1.255560000000000009e-02
-5.855100000000000193e+01,1.253519999999999981e-02
-5.854099999999999682e+01,1.251490000000000068e-02
-5.853099999999999881e+01,1.249459999999999980e-02
-5.852100000000000080e+01,1.247430000000000067e-02
-5.851100000000000279e+01,1.245409999999999920e-02
-5.850099999999999767e+01,1.243380000000000006e-02
-5.849099999999999966e+01,1.241349999999999919e-02
-5.848100000000000165e+01,1.239329999999999946e-02
-5.847099999999999653e+01,1.237309999999999972e-02
-5.846099999999999852e+01,1.235289999999999999e-02
-5.845100000000000051e+01,1.233270000000000026e-02
-5.844100000000000250e+01,1.231250000000000053e-02
-5.843099999999999739e+01,1.229230000000000080e-02
-5.842099999999999937e+01,1.227220000000000047e-02
-5.841100000000000136e+01,1.225200000000000074e-02
-5.840100000000000335e+01,1.223190000000000041e-02
-5.839099999999999824e+01,1.221180000000000009e-02
-5.838100000000000023e+01,1.219169999999999976e-02
-5.837100000000000222e+01,1.217159999999999943e-02
-5.836099999999999710e+01,1.215150000000000084e-02
-5.835099999999999909e+01,1.213149999999999992e-02
-5.834100000000000108e+01,1.211139999999999960e-02
-5.833100000000000307e+01,1.209140000000000041e-02
-5.832099999999999795e+01,1.207139999999999949e-02
-5.831099999999999994e+01,1.205140000000000031e-02
-5.830100000000000193e+01,1.203139999999999939e-02
-5.829099999999999682e+01,1.201140000000000020e-02
-5.828099999999999881e+01,1.199139999999999928e-02
-5.827100000000000080e+01,1.197149999999999950e-02
-5.826100000000000279e+01,1.195159999999999972e-02
-5.825099999999999767e+01,1.193160000000000054e-02
-5.824099999999999966e+01,1.191170000000000076e-02
-5.823100000000000165e+01,1.189179999999999925e-02
-5.822099999999999653e+01,1.187200000000000061e-02
-5.821099999999999852e+01,1.185210000000000083e-02
-5.820100000000000051e+01,1.183230000000000046e-02
-5.819100000000000250e+01,1.181240000000000068e-02
-5.818099999999999739e+01,1.179260000000000030e-02
-5.817099999999999937e+01,1.177279999999999993e-02
-5.816100000000000136e+01,1.175299999999999956e-02
-5.815100000000000335e+01,1.173330000000000033e-02
-5.814099999999999824e+01,1.171349999999999995e-02
-5.813100000000000023e+01,1.169380000000000072e-02
-5.812100000000000222e+01,1.167400000000000035e-02
-5.811099999999999710e+01,1.165429999999999938e-02
-5.810099999999999909e+01,1.163460000000000015e-02
-5.809100000000000108e+01,1.161489999999999918e-02
-5.808100000000000307e+01,1.159529999999999936e-02
-5.807099999999999795e+01,1.157560000000000013e-02
-5.806099999999999994e+01,1.155600000000000030e-02
-5.805100000000000193e+01,1.153629999999999933e-02
-5.804099999999999682e+01,1.151669999999999951e-02
-5.803099999999999881e+01,1.149709999999999968e-02
-5.802100000000000080e+01,1.147759999999999926e-02
-5.801100000000000279e+01,1.145799999999999944e-02
-5.800099999999999767e+01,1.143850000000000075e-02
-5.799099999999999966e+01,1.141889999999999919e-02
-5.798100000000000165e+01,1.139940000000000050e-02
-5.797099999999999653e+01,1.137990000000000008e-02
-5.796099999999999852e+01,1.136039999999999967e-02
-5.795100000000000051e+01,1.134100000000000039e-02
-5.794100000000000250e+01,1.132149999999999997e-02
-5.793099999999999739e+01,1.130210000000000069e-02
-5.792099999999999937e+01,1.128260000000000027e-02
-5.791100000000000136e+01,1.126319999999999925e-02
-5.790100000000000335e+01,1.124379999999999998e-02
-5.789099999999999824e+01,1.122450000000000010e-02
-5.788100000000000023e+01,1.120510000000000082e-02
-5.787100000000000222e+01,1.118579999999999922e-02
-5.786099999999999710e+01,1.116639999999999994e-02
-5.785099999999999909e+01,1.114710000000000006e-02
-5.784100000000000108e+01,1.112780000000000019e-02
-5.783100000000000307e+01,1.110850000000000032e-02
-5.782099999999999795e+01,1.108929999999999985e-02
-5.781099999999999994e+01,1.106999999999999998e-02
-5.780100000000000193e+01,1.105079999999999951e-02
-5.779099999999999682e+01,1.103160000000000078e-02
-5.778099999999999881e+01,1.101240000000000031e-02
-5.777100000000000080e+01,1.099319999999999985e-02
-5.776100000000000279e+01,1.097399999999999938e-02
-5.775099999999999767e+01,1.095480000000000065e-02
-5.774099999999999966e+01,1.093569999999999959e-02
-5.773100000000000165e+01,1.091660000000000026e-02
-5.772099999999999653e+01,1.089749999999999920e-02
-5.771099999999999852e+01,1.087839999999999988e-02
-5.770100000000000051e+01,1.085930000000000055e-02
-5.769100000000000250e+01,1.084030000000000063e-02
-5.768099999999999739e+01,1.082119999999999957e-02
-5.767099999999999937e+01,1.080219999999999965e-02
-5.766100000000000136e+01,1.078319999999999973e-02
-5.765100000000000335e+01,1.076419999999999981e-02
-5.764099999999999824e+01,1.074519999999999989e-02
-5.763100000000000023e+01,1.072629999999999938e-02
-5.762100000000000222e+01,1.070729999999999946e-02
-5.761099999999999710e+01,1.068840000000000068e-02
-5.760099999999999909e+01,1.066950000000000016e-02
-5.759100000000000108e+01,1.065059999999999965e-02
-5.758100000000000307e+01,1.063169999999999914e-02
-5.757099999999999795e+01,1.061289999999999976e-02
-5.756099999999999994e+01,1.059399999999999925e-02
-5.755100000000000193e+01,1.057519999999999988e-02
-5.754099999999999682e+01,1.055640000000000051e-02
-5.753099999999999881e+01,1.053759999999999940e-02
-5.752100000000000080e+01,1.051880000000000003e-02
-5.751100000000000279e+01,1.050010000000000006e-02
-5.750099999999999767e+01,1.048140000000000009e-02
-5.749099999999999966e+01,1.046260000000000072e-02
-5.748100000000000165e+01,1.044390000000000075e-02
-5.747099999999999653e+01,1.042520000000000079e-02
-5.746099999999999852e+01,1.040660000000000023e-02
-5.745100000000000051e+01,1.038790000000000026e-02
-5.744100000000000250e+01,1.036929999999999970e-02
-5.743099999999999739e+01,1.035069999999999914e-02
-5.742099999999999937e+01,1.033199999999999917e-02
-5.741100000000000136e+01,1.031349999999999975e-02
-5.740100000000000335e+01,1.029489999999999919e-02
-5.739099999999999824e+01,1.027630000000000036e-02
-5.738100000000000023e+01,1.025779999999999921e-02
-5.737100000000000222e+01,1.023929999999999979e-02
-5.736099999999999710e+01,1.022080000000000037e-02
-5.735099999999999909e+01,1.020229999999999922e-02
-5.734100000000000108e+01,1.018379999999999980e-02
-5.733100000000000307e+01,1.016539999999999978e-02
-5.732099999999999795e+01,1.014699999999999977e-02
-5.731099999999999994e+01,1.012859999999999976e-02
-5.730100000000000193e+01,1.011019999999999974e-02
-5.729099999999999682e+01,1.009179999999999973e-02
-5.728099999999999881e+01,1.007339999999999972e-02
-5.727100000000000080e+01,1.005510000000000084e-02
-5.726100000000000279e+01,1.003680000000000024e-02
-5.725099999999999767e+01,1.001849999999999963e-02
-5.724099999999999966e+01,1.000020000000000076e-02
-5.723100000000000165e+01,9.981890000000000207e-03
-5.722099999999999653e+01,9.963639999999999303e-03
-5.721099999999999852e+01,9.945400000000000074e-03
-5.720100000000000051e+01,9.927180000000000726e-03
-5.719100000000000250e+01,9.908979999999999524e-03
-5.718099999999999739e+01,9.890799999999999939e-03
-5.717099999999999937e+01,9.872640000000000235e-03
-5.716100000000000136e+01,9.854490000000000471e-03
-5.715100000000000335e+01,9.836360000000000589e-03
-5.714099999999999824e+01,9.818250000000000588e-03
-5.713100000000000023e+01,9.800160000000000468e-03
-5.712100000000000222e+01,9.782080000000000289e-03
-5.711099999999999710e+01,9.764019999999999991e-03
-5.710099999999999909e+01,9.745979999999999574e-03
-5.709100000000000108e+01,9.727960000000000773e-03
-5.708100000000000307e+01,9.709960000000000119e-03
-5.707099999999999795e+01,9.691979999999999346e-03
-5.706099999999999994e+01,9.674010000000000248e-03
-5.705100000000000193e+01,9.656059999999999297e-03
-5.704099999999999682e+01,9.638129999999999961e-03
-5.703099999999999881e+01,9.620220000000000507e-03
-5.702100000000000080e+01,9.602319999999999259e-03
-5.701100000000000279e+01,9.584449999999999567e-03
-5.700099999999999767e+01,9.566589999999999816e-03
-5.699099999999999966e+01,9.548749999999999946e-03
-5.698100000000000165e+01,9.530929999999999958e-03
-5.697099999999999653e+01,9.513129999999999850e-03
-5.696099999999999852e+01,9.495339999999999683e-03
-5.695100000000000051e+01,9.477579999999999338e-03
-5.694100000000000250e+01,9.459830000000000669e-03
-5.693099999999999739e+01,9.442100000000000146e-03
-5.692099999999999937e+01,9.424389999999999504e-03
-5.691100000000000136e+01,9.406700000000000478e-03
-5.690100000000000335e+01,9.389019999999999658e-03
-5.689099999999999824e+01,9.371370000000000394e-03
-5.688100000000000023e+01,9.353729999999999337e-03
-5.687100000000000222e+01,9.336109999999999895e-03
-5.686099999999999710e+01,9.318510000000000335e-03
-5.685099999999999909e+01,9.300930000000000655e-03
-5.684100000000000108e+01,9.283370000000000857e-03
-5.683100000000000307e+01,9.265829999999999206e-03
-5.682099999999999795e+01,9.248299999999999230e-03
-5.681099999999999994e+01,9.230800000000000810e-03
-5.680100000000000193e+01,9.213310000000000596e-03
-5.679099999999999682e+01,9.195840000000000264e-03
-5.678099999999999881e+01,9.178389999999999813e-03
-5.677100000000000080e+01,9.160959999999999243e-03
-5.676100000000000279e+01,9.143550000000000288e-03
-5.675099999999999767e+01,9.126149999999999540e-03
-5.674099999999999966e+01,9.108780000000000349e-03
-5.673100000000000165e+01,9.091419999999999363e-03
-5.672099999999999653e+01,9.074079999999999993e-03
-5.671099999999999852e+01,9.056770000000000445e-03
-5.670100000000000051e+01,9.039470000000000838e-03
-5.669100000000000250e+01,9.022189999999999377e-03
-5.668099999999999739e+01,9.004919999999999591e-03
-5.667099999999999937e+01,8.987679999999999628e-03
-5.666100000000000136e+01,8.970459999999999545e-03
-5.665100000000000335e+01,8.953249999999999403e-03
-5.664099999999999824e+01,8.936070000000000818e-03
-5.663100000000000023e+01,8.918900000000000439e-03
-5.662100000000000222e+01,8.901749999999999940e-03
-5.661099999999999710e+01,8.884619999999999324e-03
-5.660099999999999909e+01,8.867510000000000323e-03
-5.659100000000000108e+01,8.850419999999999468e-03
-5.658100000000000307e+01,8.833350000000000229e-03
-5.657099999999999795e+01,8.816299999999999137e-03
-5.656099999999999994e+01,8.799269999999999661e-03
-5.655100000000000193e+01,8.782250000000000126e-03
-5.654099999999999682e+01,8.765260000000000412e-03
-5.653099999999999881e+01,8.748290000000000580e-03
-5.652100000000000080e+01,8.731330000000000688e-03
-5.651100000000000279e+01,8.714390000000000677e-03
-5.650099999999999767e+01,8.697470000000000548e-03
-5.649099999999999966e+01,8.680580000000000240e-03
-5.648100000000000165e+01,8.663699999999999873e-03
-5.647099999999999653e+01,8.646839999999999388e-03
-5.646099999999999852e+01,8.630000000000000518e-03
-5.645100000000000051e+01,8.613179999999999795e-03
-5.644100000000000250e+01,8.596380000000000687e-03
-5.643099999999999739e+01,8.579589999999999786e-03
-5.642099999999999937e+01,8.562830000000000441e-03
-5.641100000000000136e+01,8.546089999999999243e-03
-5.640100000000000335e+01,8.529359999999999720e-03
-5.639099999999999824e+01,8.512660000000000018e-03
-5.638100000000000023e+01,8.495970000000000258e-03
-5.637100000000000222e+01,8.479310000000000319e-03
-5.636099999999999710e+01,8.462660000000000321e-03
-5.635099999999999909e+01,8.446040000000000145e-03
-5.634100000000000108e+01,8.429429999999999909e-03
-5.633100000000000307e+01,8.412839999999999555e-03
-5.632099999999999795e+01,8.396270000000000816e-03
-5.631099999999999994e+01,8.379730000000000165e-03
-5.630100000000000193e+01,8.363199999999999454e-03
-5.629099999999999682e+01,8.346690000000000359e-03
-5.628099999999999881e+01,8.330199999999999411e-03
-5.627100000000000080e+01,8.313730000000000078e-03
-5.626100000000000279e+01,8.297280000000000627e-03
-5.625099999999999767e+01,8.280849999999999322e-03
-5.624099999999999966e+01,8.264439999999999634e-03
-5.623100000000000165e+01,8.248049999999999826e-03
-5.622099999999999653e+01,8.231669999999999959e-03
-5.621099999999999852e+01,8.215319999999999914e-03
-5.620100000000000051e+01,8.198989999999999750e-03
-5.619100000000000250e+01,8.182679999999999468e-03
-5.618099999999999739e+01,8.166380000000000861e-03
-5.617099999999999937e+01,8.150110000000000340e-03
-5.616100000000000136e+01,8.133859999999999701e-03
-5.615100000000000335e+01,8.117630000000000678e-03
-5.614099999999999824e+01,8.101409999999999861e-03
-5.613100000000000023e+01,8.085220000000000601e-03
-5.612100000000000222e+01,8.069039999999999546e-03
-5.611099999999999710e+01,8.052890000000000048e-03
-5.610099999999999909e+01,8.036760000000000431e-03
-5.609100000000000108e+01,8.020640000000000755e-03
-5.608100000000000307e+01,8.004549999999999166e-03
-5.607099999999999795e+01,7.988469999999999252e-03
-5.606099999999999994e+01,7.972419999999999160e-03
-5.605100000000000193e+01,7.956380000000000743e-03
-5.604099999999999682e+01,7.940370000000000414e-03
-5.603099999999999881e+01,7.924379999999999966e-03
-5.602100000000000080e+01,7.908399999999999458e-03
-5.601100000000000279e+01,7.892450000000000507e-03
-5.600099999999999767e+01,7.876509999999999762e-03
-5.599099999999999966e+01,7.860600000000000573e-03
-5.598100000000000165e+01,7.844699999999999590e-03
-5.597099999999999653e+01,7.828830000000000164e-03
-5.596099999999999852e+01,7.812970000000000678e-03
-5.595100000000000051e+01,7.797140000000000147e-03
-5.594100000000000250e+01,7.781320000000000424e-03
-5.593099999999999739e+01,7.765529999999999655e-03
-5.592099999999999937e+01,7.749749999999999694e-03
-5.591100000000000136e+01,7.734000000000000423e-03
-5.590100000000000335e+01,7.718260000000000225e-03
-5.589099999999999824e+01,7.702549999999999848e-03
-5.588100000000000023e+01,7.686860000000000220e-03
-5.587100000000000222e+01,7.671179999999999666e-03
-5.586099999999999710e+01,7.655529999999999800e-03
-5.585099999999999909e+01,7.639889999999999876e-03
-5.584100000000000108e+01,7.624279999999999773e-03
-5.583100000000000307e+01,7.608690000000000418e-03
-5.582099999999999795e+01,7.593110000000000137e-03
-5.581099999999999994e+01,7.577559999999999678e-03
-5.580100000000000193e+01,7.562029999999999967e-03
-5.579099999999999682e+01,7.546510000000000197e-03
-5.578099999999999881e+01,7.531020000000000249e-03
-5.577100000000000080e+01,7.515550000000000182e-03
-5.576100000000000279e+01,7.500099999999999996e-03
-5.575099999999999767e+01,7.484659999999999751e-03
-5.574099999999999966e+01,7.469250000000000195e-03
-5.573100000000000165e+01,7.453859999999999653e-03
-5.572099999999999653e+01,7.438489999999999859e-03
-5.571099999999999852e+01,7.423139999999999947e-03
-5.570100000000000051e+01,7.407809999999999916e-03
-5.569100000000000250e+01,7.392499999999999766e-03
-5.568099999999999739e+01,7.377210000000000364e-03
-5.567099999999999937e+01,7.361939999999999977e-03
-5.566100000000000136e+01,7.346690000000000338e-03
-5.565100000000000335e+01,7.331459999999999713e-03
-5.564099999999999824e+01,7.316249999999999837e-03
-5.563100000000000023e+01,7.301059999999999842e-03
-5.562100000000000222e+01,7.285889999999999728e-03
-5.561099999999999710e+01,7.270740000000000362e-03
-5.560099999999999909e+01,7.255610000000000011e-03
-5.559100000000000108e+01,7.240510000000000349e-03
-5.558100000000000307e+01,7.225419999999999759e-03
-5.557099999999999795e+01,7.210349999999999919e-03
-5.556099999999999994e+01,7.195309999999999900e-03
-5.555100000000000193e+01,7.180279999999999822e-03
-5.554099999999999682e+01,7.165280000000000434e-03
-5.553099999999999881e+01,7.150290000000000118e-03
-5.552100000000000080e+01,7.135329999999999624e-03
-5.551100000000000279e+01,7.120379999999999938e-03
-5.550099999999999767e+01,7.105460000000000075e-03
-5.549099999999999966e+01,7.090550000000000151e-03
-5.548100000000000165e+01,7.075670000000000050e-03
-5.547099999999999653e+01,7.060809999999999829e-03
-5.546099999999999852e+01,7.045970000000000358e-03
-5.545100000000000051e+01,7.031139999999999959e-03
-5.544100000000000250e+01,7.016340000000000250e-03
-5.543099999999999739e+01,7.001560000000000422e-03
-5.542099999999999937e+01,6.986799999999999608e-03
-5.541100000000000136e+01,6.972060000000000410e-03
-5.540100000000000335e+01,6.957340000000000226e-03
-5.539099999999999824e+01,6.942639999999999922e-03
-5.538100000000000023e+01,6.927960000000000368e-03
-5.537100000000000222e+01,6.913299999999999827e-03
-5.536099999999999710e+01,6.898669999999999976e-03
-5.535099999999999909e+01,6.884050000000000065e-03
-5.534100000000000108e+01,6.869450000000000035e-03
-5.533100000000000307e+01,6.854879999999999828e-03
-5.532099999999999795e+01,6.840320000000000428e-03
-5.531099999999999994e+01,6.825780000000000042e-03
-5.530100000000000193e+01,6.811270000000000345e-03
-5.529099999999999682e+01,6.796769999999999722e-03
-5.528099999999999881e+01,6.782299999999999787e-03
-5.527100000000000080e+01,6.767849999999999734e-03
-5.526100000000000279e+01,6.753409999999999622e-03
-5.525099999999999767e+01,6.739000000000000198e-03
-5.524099999999999966e+01,6.724609999999999789e-03
-5.523100000000000165e+01,6.710240000000000128e-03
-5.522099999999999653e+01,6.695890000000000349e-03
-5.521099999999999852e+01,6.681559999999999583e-03
-5.520100000000000051e+01,6.667250000000000433e-03
-5.519100000000000250e+01,6.652960000000000297e-03
-5.518099999999999739e+01,6.638690000000000042e-03
-5.517099999999999937e+01,6.624439999999999669e-03
-5.516100000000000136e+01,6.610219999999999985e-03
-5.515100000000000335e+01,6.596010000000000241e-03
-5.514099999999999824e+01,6.581820000000000379e-03
-5.513100000000000023e+01,6.567660000000000338e-03
-5.512100000000000222e+01,6.553510000000000238e-03
-5.511099999999999710e+01,6.539389999999999960e-03
-5.510099999999999909e+01,6.525279999999999622e-03
-5.509100000000000108e+01,6.511199999999999974e-03
-5.508100000000000307e+01,6.497130000000000266e-03
-5.507099999999999795e+01,6.483090000000000380e-03
-5.506099999999999994e+01,6.469070000000000376e-03
-5.505100000000000193e+01,6.455070000000000252e-03
-5.504099999999999682e+01,6.441090000000000010e-03
-5.503099999999999881e+01,6.427129999999999649e-03
-5.502100000000000080e+01,6.413190000000000036e-03
-5.501100000000000279e+01,6.399270000000000305e-03
-5.500099999999999767e+01,6.385369999999999588e-03
-5.499099999999999966e+01,6.371489999999999619e-03
-5.498100000000000165e+01,6.357640000000000340e-03
-5.497099999999999653e+01,6.343800000000000133e-03
-5.496099999999999852e+01,6.329979999999999808e-03
-5.495100000000000051e+01,6.316190000000000172e-03
-5.494100000000000250e+01,6.302409999999999610e-03
-5.493099999999999739e+01,6.288659999999999736e-03
-5.492099999999999937e+01,6.274919999999999803e-03
-5.491100000000000136e+01,6.261209999999999692e-03
-5.490100000000000335e+01,6.247520000000000330e-03
-5.489099999999999824e+01,6.233840000000000041e-03
-5.488100000000000023e+01,6.220189999999999574e-03
-5.487100000000000222e+01,6.206559999999999855e-03
-5.486099999999999710e+01,6.192950000000000017e-03
-5.485099999999999909e+01,6.179360000000000061e-03
-5.484100000000000108e+01,6.165789999999999986e-03
-5.483100000000000307e+01,6.152239999999999792e-03
-5.482099999999999795e+01,6.138720000000000288e-03
-5.481099999999999994e+01,6.125209999999999856e-03
-5.480100000000000193e+01,6.111720000000000173e-03
-5.479099999999999682e+01,6.098260000000000312e-03
-5.478099999999999881e+01,6.084810000000000392e-03
-5.477100000000000080e+01,6.071380000000000353e-03
-5.476100000000000279e+01,6.057980000000000136e-03
-5.475099999999999767e+01,6.044599999999999800e-03
-5.474099999999999966e+01,6.031230000000000271e-03
-5.473100000000000165e+01,6.017889999999999698e-03
-5.472099999999999653e+01,6.004569999999999873e-03
-5.471099999999999852e+01,5.991259999999999988e-03
-5.470100000000000051e+01,5.977979999999999926e-03
-5.469100000000000250e+01,5.964719999999999744e-03
-5.468099999999999739e+01,5.951480000000000312e-03
-5.467099999999999937e+01,5.938259999999999893e-03
-5.466100000000000136e+01,5.925060000000000222e-03
-5.465100000000000335e+01,5.911890000000000374e-03
-5.464099999999999824e+01,5.898729999999999599e-03
-5.463100000000000023e+01,5.885589999999999572e-03
-5.462100000000000222e+01,5.872470000000000294e-03
-5.461099999999999710e+01,5.859379999999999970e-03
-5.460099999999999909e+01,5.846299999999999587e-03
-5.459100000000000108e+01,5.833249999999999894e-03
-5.458100000000000307e+01,5.820210000000000140e-03
-5.457099999999999795e+01,5.807200000000000209e-03
-5.456099999999999994e+01,5.794200000000000218e-03
-5.455100000000000193e+01,5.781230000000000049e-03
-5.454099999999999682e+01,5.768279999999999762e-03
-5.453099999999999881e+01,5.755350000000000223e-03
-5.452100000000000080e+01,5.742429999999999757e-03
-5.451100000000000279e+01,5.729539999999999980e-03
-5.450099999999999767e+01,5.716670000000000085e-03
-5.449099999999999966e+01,5.703820000000000071e-03
-5.448100000000000165e+01,5.690989999999999938e-03
-5.447099999999999653e+01,5.678189999999999626e-03
-5.446099999999999852e+01,5.665400000000000123e-03
-5.445100000000000051e+01,5.652629999999999634e-03
-5.444100000000000250e+01,5.639879999999999893e-03
-5.443099999999999739e+01,5.627150000000000034e-03
-5.442099999999999937e+01,5.614449999999999996e-03
-5.441100000000000136e+01,5.601759999999999899e-03
-5.440100000000000335e+01,5.589099999999999624e-03
-5.439099999999999824e+01,5.576450000000000157e-03
-5.438100000000000023e+01,5.563829999999999644e-03
-5.437100000000000222e+01,5.551219999999999939e-03
-5.436099999999999710e+01,5.538640000000000056e-03
-5.435099999999999909e+01,5.526080000000000055e-03
-5.434100000000000108e+01,5.513529999999999993e-03
-5.433100000000000307e+01,5.501009999999999754e-03
-5.432099999999999795e+01,5.488510000000000263e-03
-5.431099999999999994e+01,5.476029999999999787e-03
-5.430100000000000193e+01,5.463570000000000058e-03
-5.429099999999999682e+01,5.451130000000000211e-03
-5.428099999999999881e+01,5.438710000000000246e-03
-5.427100000000000080e+01,5.426310000000000161e-03
-5.426100000000000279e+01,5.413929999999999958e-03
-5.425099999999999767e+01,5.401569999999999636e-03
-5.424099999999999966e+01,5.389230000000000062e-03
-5.423100000000000165e+01,5.376910000000000370e-03
-5.422099999999999653e+01,5.364619999999999632e-03
-5.421099999999999852e+01,5.352339999999999702e-03
-5.420100000000000051e+01,5.340079999999999653e-03
-5.419100000000000250e+01,5.327850000000000294e-03
-5.418099999999999739e+01,5.315630000000000008e-03
-5.417099999999999937e+01,5.303429999999999603e-03
-5.416100000000000136e+01,5.291259999999999887e-03
-5.415100000000000335e+01,5.279100000000000112e-03
-5.414099999999999824e+01,5.266970000000000159e-03
-5.413100000000000023e+01,5.254850000000000146e-03
-5.412100000000000222e+01,5.242759999999999955e-03
-5.411099999999999710e+01,5.230689999999999645e-03
-5.410099999999999909e+01,5.218630000000000144e-03
-5.409100000000000108e+01,5.206599999999999596e-03
-5.408100000000000307e+01,5.194589999999999798e-03
-5.407099999999999795e+01,5.182599999999999880e-03
-5.406099999999999994e+01,5.170619999999999904e-03
-5.405100000000000193e+01,5.158669999999999749e-03
-5.404099999999999682e+01,5.146740000000000342e-03
-5.403099999999999881e+01,5.134829999999999950e-03
-5.402100000000000080e+01,5.122940000000000306e-03
-5.401100000000000279e+01,5.111069999999999676e-03
-5.400099999999999767e+01,5.099219999999999794e-03
-5.399099999999999966e+01,5.087389999999999794e-03
-5.398100000000000165e+01,5.075579999999999675e-03
-5.397099999999999653e+01,5.063790000000000305e-03
-5.396099999999999852e+01,5.052019999999999948e-03
-5.395100000000000051e+01,5.040270000000000340e-03
-5.394100000000000250e+01,5.028539999999999746e-03
-5.393099999999999739e+01,5.016829999999999901e-03
-5.392099999999999937e+01,5.005139999999999936e-03
-5.391100000000000136e+01,4.993479999999999794e-03
-5.390100000000000335e+01,4.981829999999999592e-03
-5.389099999999999824e+01,4.970200000000000139e-03
-5.388100000000000023e+01,4.958589999999999699e-03
-5.387100000000000222e+01,4.947000000000000008e-03
-5.386099999999999710e+01,4.935440000000000139e-03
-5.385099999999999909e+01,4.923890000000000211e-03
-5.384100000000000108e+01,4.912360000000000164e-03
-5.383100000000000307e+01,4.900859999999999939e-03
-5.382099999999999795e+01,4.889369999999999654e-03
-5.381099999999999994e+01,4.877900000000000118e-03
-5.380100000000000193e+01,4.866449999999999596e-03
-5.379099999999999682e+01,4.855029999999999762e-03
-5.378099999999999881e+01,4.843619999999999870e-03
-5.377100000000000080e+01,4.832239999999999799e-03
-5.376100000000000279e+01,4.820869999999999669e-03
-5.375099999999999767e+01,4.809520000000000288e-03
-5.374099999999999966e+01,4.798199999999999861e-03
-5.373100000000000165e+01,4.786890000000000242e-03
-5.372099999999999653e+01,4.775599999999999637e-03
-5.371099999999999852e+01,4.764339999999999721e-03
-5.370100000000000051e+01,4.753089999999999746e-03
-5.369100000000000250e+01,4.741869999999999592e-03
-5.368099999999999739e+01,4.730660000000000247e-03
-5.367099999999999937e+01,4.719469999999999915e-03
-5.366100000000000136e+01,4.708310000000000273e-03
-5.365100000000000335e+01,4.697159999999999704e-03
-5.364099999999999824e+01,4.686039999999999824e-03
-5.363100000000000023e+01,4.674929999999999884e-03
-5.362100000000000222e+01,4.663839999999999826e-03
-5.361099999999999710e+01,4.652779999999999590e-03
-5.360099999999999909e+01,4.641730000000000161e-03
-5.359100000000000108e+01,4.630709999999999688e-03
-5.358100000000000307e+01,4.619700000000000022e-03
-5.357099999999999795e+01,4.608710000000000237e-03
-5.356099999999999994e+01,4.597750000000000274e-03
-5.355100000000000193e+01,4.586800000000000252e-03
-5.354099999999999682e+01,4.575870000000000111e-03
-5.353099999999999881e+01,4.564969999999999792e-03
-5.352100000000000080e+01,4.554080000000000281e-03
-5.351100000000000279e+01,4.543209999999999783e-03
-5.350099999999999767e+01,4.532360000000000035e-03
-5.349099999999999966e+01,4.521540000000000108e-03
-5.348100000000000165e+01,4.510730000000000121e-03
-5.347099999999999653e+01,4.499940000000000016e-03
-5.346099999999999852e+01,4.489169999999999792e-03
-5.345100000000000051e+01,4.478420000000000317e-03
-5.344100000000000250e+01,4.467699999999999796e-03
-5.343099999999999739e+01,4.456990000000000084e-03
-5.342099999999999937e+01,4.446300000000000252e-03
-5.341100000000000136e+01,4.435630000000000302e-03
-5.340100000000000335e+01,4.424980000000000233e-03
-5.339099999999999824e+01,4.414350000000000045e-03
-5.338100000000000023e+01,4.403739999999999738e-03
-5.337100000000000222e+01,4.393150000000000180e-03
-5.336099999999999710e+01,4.382579999999999636e-03
-5.335099999999999909e+01,4.372029999999999840e-03
-5.334100000000000108e+01,4.361499999999999926e-03
-5.333100000000000307e+01,4.350979999999999952e-03
-5.332099999999999795e+01,4.340489999999999800e-03
-5.331099999999999994e+01,4.330020000000000396e-03
-5.330100000000000193e+01,4.319570000000000007e-03
-5.329099999999999682e+01,4.309130000000000425e-03
-5.328099999999999881e+01,4.298719999999999798e-03
-5.327100000000000080e+01,4.288329999999999920e-03
-5.326100000000000279e+01,4.277949999999999982e-03
-5.325099999999999767e+01,4.267599999999999866e-03
-5.324099999999999966e+01,4.257259999999999690e-03
-5.323100000000000165e+01,4.246950000000000204e-03
-5.322099999999999653e+01,4.236649999999999791e-03
-5.321099999999999852e+01,4.226370000000000127e-03
-5.320100000000000051e+01,4.216120000000000284e-03
-5.319100000000000250e+01,4.205880000000000382e-03
-5.318099999999999739e+01,4.195660000000000361e-03
-5.317099999999999937e+01,4.185460000000000222e-03
-5.316100000000000136e+01,4.175279999999999964e-03
-5.315100000000000335e+01,4.165119999999999587e-03
-5.314099999999999824e+01,4.154979999999999958e-03
-5.313100000000000023e+01,4.144860000000000211e-03
-5.312100000000000222e+01,4.134760000000000345e-03
-5.311099999999999710e+01,4.124680000000000360e-03
-5.310099999999999909e+01,4.114620000000000256e-03
-5.309100000000000108e+01,4.104570000000000093e-03
-5.308100000000000307e+01,4.094549999999999752e-03
-5.307099999999999795e+01,4.084550000000000160e-03
-5.306099999999999994e+01,4.074559999999999640e-03
-5.305100000000000193e+01,4.064599999999999810e-03
-5.304099999999999682e+01,4.054649999999999921e-03
-5.303099999999999881e+01,4.044719999999999913e-03
-5.302100000000000080e+01,4.034809999999999786e-03
-5.301100000000000279e+01,4.024930000000000348e-03
-5.300099999999999767e+01,4.015059999999999983e-03
-5.299099999999999966e+01,4.005210000000000367e-03
-5.298100000000000165e+01,3.995379999999999765e-03
-5.297099999999999653e+01,3.985569999999999911e-03
-5.296099999999999852e+01,3.975769999999999998e-03
-5.295100000000000051e+01,3.965999999999999907e-03
-5.294100000000000250e+01,3.956249999999999697e-03
-5.293099999999999739e+01,3.946510000000000296e-03
-5.292099999999999937e+01,3.936799999999999848e-03
-5.291100000000000136e+01,3.927100000000000209e-03
-5.290100000000000335e+01,3.917419999999999583e-03
-5.289099999999999824e+01,3.907769999999999647e-03
-5.288100000000000023e+01,3.898130000000000085e-03
-5.287100000000000222e+01,3.888509999999999970e-03
-5.286099999999999710e+01,3.878910000000000170e-03
-5.285099999999999909e+01,3.869329999999999818e-03
-5.284100000000000108e+01,3.859759999999999840e-03
-5.283100000000000307e+01,3.850220000000000118e-03
-5.282099999999999795e+01,3.840699999999999843e-03
-5.281099999999999994e+01,3.831189999999999943e-03
-5.280100000000000193e+01,3.821709999999999864e-03
-5.279099999999999682e+01,3.812240000000000160e-03
-5.278099999999999881e+01,3.802789999999999903e-03
-5.277100000000000080e+01,3.793359999999999961e-03
-5.276100000000000279e+01,3.783949999999999900e-03
-5.275099999999999767e+01,3.774560000000000155e-03
-5.274099999999999966e+01,3.765189999999999856e-03
-5.273100000000000165e+01,3.755839999999999873e-03
-5.272099999999999653e+01,3.746499999999999830e-03
-5.271099999999999852e+01,3.737190000000000043e-03
-5.270100000000000051e+01,3.727890000000000197e-03
-5.269100000000000250e+01,3.718609999999999798e-03
-5.268099999999999739e+01,3.709350000000000147e-03
-5.267099999999999937e+01,3.700109999999999944e-03
-5.266100000000000136e+01,3.690890000000000056e-03
-5.265100000000000335e+01,3.681690000000000049e-03
-5.264099999999999824e+01,3.672509999999999924e-03
-5.263100000000000023e+01,3.663340000000000173e-03
-5.262100000000000222e+01,3.654199999999999809e-03
-5.261099999999999710e+01,3.645069999999999821e-03
-5.260099999999999909e+01,3.635960000000000147e-03
-5.259100000000000108e+01,3.626869999999999920e-03
-5.258100000000000307e+01,3.617800000000000009e-03
-5.257099999999999795e+01,3.608749999999999979e-03
-5.256099999999999994e+01,3.599719999999999830e-03
-5.255100000000000193e+01,3.590700000000000055e-03
-5.254099999999999682e+01,3.581710000000000102e-03
-5.253099999999999881e+01,3.572730000000000090e-03
-5.252100000000000080e+01,3.563769999999999959e-03
-5.251100000000000279e+01,3.554830000000000143e-03
-5.250099999999999767e+01,3.545910000000000208e-03
-5.249099999999999966e+01,3.537010000000000154e-03
-5.248100000000000165e+01,3.528120000000000041e-03
-5.247099999999999653e+01,3.519260000000000183e-03
-5.246099999999999852e+01,3.510409999999999833e-03
-5.245100000000000051e+01,3.501579999999999797e-03
-5.244100000000000250e+01,3.492770000000000076e-03
-5.243099999999999739e+01,3.483979999999999803e-03
-5.242099999999999937e+01,3.475209999999999844e-03
-5.241100000000000136e+01,3.466460000000000201e-03
-5.240100000000000335e+01,3.457720000000000064e-03
-5.239099999999999824e+01,3.448999999999999809e-03
-5.238100000000000023e+01,3.440299999999999869e-03
-5.237100000000000222e+01,3.431619999999999809e-03
-5.236099999999999710e+01,3.422960000000000065e-03
-5.235099999999999909e+01,3.414320000000000202e-03
-5.234100000000000108e+01,3.405689999999999846e-03
-5.233100000000000307e+01,3.397090000000000179e-03
-5.232099999999999795e+01,3.388500000000000019e-03
-5.231099999999999994e+01,3.379930000000000174e-03
-5.230100000000000193e+01,3.371380000000000210e-03
-5.229099999999999682e+01,3.362840000000000187e-03
-5.228099999999999881e+01,3.354329999999999985e-03
-5.227100000000000080e+01,3.345830000000000158e-03
-5.226100000000000279e+01,3.337350000000000212e-03
-5.225099999999999767e+01,3.328890000000000148e-03
-5.224099999999999966e+01,3.320449999999999964e-03
-5.223100000000000165e+01,3.312030000000000095e-03
-5.222099999999999653e+01,3.303620000000000168e-03
-5.221099999999999852e+01,3.295240000000000061e-03
-5.220100000000000051e+01,3.286869999999999896e-03
-5.219100000000000250e+01,3.278520000000000045e-03
-5.218099999999999739e+01,3.270180000000000135e-03
-5.217099999999999937e+01,3.261870000000000047e-03
-5.216100000000000136e+01,3.253569999999999900e-03
-5.215100000000000335e+01,3.245290000000000067e-03
-5.214099999999999824e+01,3.237030000000000116e-03
-5.213100000000000023e+01,3.228790000000000045e-03
-5.212100000000000222e+01,3.220569999999999856e-03
-5.211099999999999710e+01,3.212360000000000042e-03
-5.210099999999999909e+01,3.204180000000000049e-03
-5.209100000000000108e+01,3.196009999999999997e-03
-5.208100000000000307e+01,3.187849999999999885e-03
-5.207099999999999795e+01,3.179720000000000029e-03
-5.206099999999999994e+01,3.171600000000000114e-03
-5.205100000000000193e+01,3.163510000000000020e-03
-5.204099999999999682e+01,3.155429999999999867e-03
-5.203099999999999881e+01,3.147370000000000029e-03
-5.202100000000000080e+01,3.139320000000000131e-03
-5.201100000000000279e+01,3.131300000000000056e-03
-5.200099999999999767e+01,3.123289999999999920e-03
-5.199099999999999966e+01,3.115300000000000100e-03
-5.198100000000000165e+01,3.107330000000000161e-03
-5.197099999999999653e+01,3.099370000000000163e-03
-5.196099999999999852e+01,3.091430000000000046e-03
-5.195100000000000051e+01,3.083520000000000184e-03
-5.194100000000000250e+01,3.075609999999999889e-03
-5.193099999999999739e+01,3.067729999999999849e-03
-5.192099999999999937e+01,3.059870000000000125e-03
-5.191100000000000136e+01,3.052019999999999907e-03
-5.190100000000000335e+01,3.044190000000000004e-03
-5.189099999999999824e+01,3.036379999999999982e-03
-5.188100000000000023e+01,3.028579999999999901e-03
-5.187100000000000222e+01,3.020810000000000075e-03
-5.186099999999999710e+01,3.013050000000000190e-03
-5.185099999999999909e+01,3.005310000000000186e-03
-5.184100000000000108e+01,2.997580000000000123e-03
-5.183100000000000307e+01,2.989879999999999882e-03
-5.182099999999999795e+01,2.982190000000000014e-03
-5.181099999999999994e+01,2.974520000000000029e-03
-5.180100000000000193e+01,2.966859999999999983e-03
-5.179099999999999682e+01,2.959230000000000194e-03
-5.178099999999999881e+01,2.951609999999999911e-03
-5.177100000000000080e+01,2.944009999999999943e-03
-5.176100000000000279e+01,2.936429999999999856e-03
-5.175099999999999767e+01,2.928860000000000144e-03
-5.174099999999999966e+01,2.921309999999999879e-03
-5.173100000000000165e+01,2.913779999999999929e-03
-5.172099999999999653e+01,2.906269999999999860e-03
-5.171099999999999852e+01,2.898780000000000107e-03
-5.170100000000000051e+01,2.891299999999999860e-03
-5.169100000000000250e+01,2.883839999999999928e-03
-5.168099999999999739e+01,2.876389999999999936e-03
-5.167099999999999937e+01,2.868970000000000201e-03
-5.166100000000000136e+01,2.861559999999999972e-03
-5.165100000000000335e+01,2.854170000000000058e-03
-5.164099999999999824e+01,2.846800000000000025e-03
-5.163100000000000023e+01,2.839439999999999933e-03
-5.162100000000000222e+01,2.832100000000000155e-03
-5.161099999999999710e+01,2.824779999999999826e-03
-5.160099999999999909e+01,2.817479999999999811e-03
-5.159100000000000108e+01,2.810190000000000170e-03
-5.158100000000000307e+01,2.802919999999999977e-03
-5.157099999999999795e+01,2.795670000000000099e-03
-5.156099999999999994e+01,2.788430000000000162e-03
-5.155100000000000193e+01,2.781210000000000106e-03
-5.154099999999999682e+01,2.774009999999999931e-03
-5.153099999999999881e+01,2.766830000000000071e-03
-5.152100000000000080e+01,2.759660000000000151e-03
-5.151100000000000279e+01,2.752510000000000113e-03
-5.150099999999999767e+01,2.745379999999999956e-03
-5.149099999999999966e+01,2.738270000000000114e-03
-5.148100000000000165e+01,2.731170000000000212e-03
-5.147099999999999653e+01,2.724090000000000192e-03
-5.146099999999999852e+01,2.717020000000000112e-03
-5.145100000000000051e+01,2.709979999999999854e-03
-5.144100000000000250e+01,2.702949999999999971e-03
-5.143099999999999739e+01,2.695939999999999968e-03
-5.142099999999999937e+01,2.688939999999999907e-03
-5.141100000000000136e+01,2.681960000000000160e-03
-5.140100000000000335e+01,2.674999999999999861e-03
-5.139099999999999824e+01,2.668059999999999876e-03
-5.138100000000000023e+01,2.661129999999999832e-03
-5.137100000000000222e+01,2.654220000000000104e-03
-5.136099999999999710e+01,2.647319999999999882e-03
-5.135099999999999909e+01,2.640449999999999915e-03
-5.134100000000000108e+01,2.633589999999999889e-03
-5.133100000000000307e+01,2.626739999999999804e-03
-5.132099999999999795e+01,2.619919999999999975e-03
-5.131099999999999994e+01,2.613110000000000085e-03
-5.130100000000000193e+01,2.606320000000000078e-03
-5.129099999999999682e+01,2.599540000000000010e-03
-5.128099999999999881e+01,2.592779999999999824e-03
-5.127100000000000080e+01,2.586039999999999953e-03
-5.126100000000000279e+01,2.579319999999999963e-03
-5.125099999999999767e+01,2.572609999999999914e-03
-5.124099999999999966e+01,2.565920000000000180e-03
-5.123100000000000165e+01,2.559239999999999952e-03
-5.122099999999999653e+01,2.552580000000000040e-03
-5.121099999999999852e+01,2.545940000000000009e-03
-5.120100000000000051e+01,2.539319999999999859e-03
-5.119100000000000250e+01,2.532710000000000083e-03
-5.118099999999999739e+01,2.526120000000000188e-03
-5.117099999999999937e+01,2.519539999999999801e-03
-5.116100000000000136e+01,2.512980000000000162e-03
-5.115100000000000335e+01,2.506439999999999970e-03
-5.114099999999999824e+01,2.499920000000000093e-03
-5.113100000000000023e+01,2.493410000000000157e-03
-5.112100000000000222e+01,2.486920000000000103e-03
-5.111099999999999710e+01,2.480439999999999989e-03
-5.110099999999999909e+01,2.473980000000000189e-03
-5.109100000000000108e+01,2.467539999999999838e-03
-5.108100000000000307e+01,2.461109999999999860e-03
-5.107099999999999795e+01,2.454700000000000198e-03
-5.106099999999999994e+01,2.448309999999999983e-03
-5.105100000000000193e+01,2.441930000000000142e-03
-5.104099999999999682e+01,2.435570000000000183e-03
-5.103099999999999881e+01,2.429230000000000105e-03
-5.102100000000000080e+01,2.422899999999999967e-03
-5.101100000000000279e+01,2.416590000000000144e-03
-5.100099999999999767e+01,2.410300000000000203e-03
-5.099099999999999966e+01,2.404020000000000202e-03
-5.098100000000000165e+01,2.397760000000000082e-03
-5.097099999999999653e+01,2.391509999999999903e-03
-5.096099999999999852e+01,2.385280000000000039e-03
-5.095100000000000051e+01,2.379070000000000056e-03
-5.094100000000000250e+01,2.372879999999999955e-03
-5.093099999999999739e+01,2.366699999999999793e-03
-5.092099999999999937e+01,2.360530000000000007e-03
-5.091100000000000136e+01,2.354380000000000101e-03
-5.090100000000000335e+01,2.348250000000000077e-03
-5.089099999999999824e+01,2.342139999999999934e-03
-5.088100000000000023e+01,2.336040000000000165e-03
-5.087100000000000222e+01,2.329959999999999844e-03
-5.086099999999999710e+01,2.323889999999999897e-03
-5.085099999999999909e+01,2.317839999999999831e-03
-5.084100000000000108e+01,2.311800000000000140e-03
-5.083100000000000307e+01,2.305789999999999836e-03
-5.082099999999999795e+01,2.299779999999999967e-03
-5.081099999999999994e+01,2.293799999999999919e-03
-5.080100000000000193e+01,2.287829999999999812e-03
-5.079099999999999682e+01,2.281870000000000079e-03
-5.078099999999999881e+01,2.275940000000000168e-03
-5.077100000000000080e+01,2.270009999999999823e-03
-5.076100000000000279e+01,2.264110000000000168e-03
-5.075099999999999767e+01,2.258220000000000019e-03
-5.074099999999999966e+01,2.252350000000000185e-03
-5.073100000000000165e+01,2.246489999999999859e-03
-5.072099999999999653e+01,2.240649999999999847e-03
-5.071099999999999852e+01,2.234820000000000209e-03
-5.070100000000000051e+01,2.229010000000000019e-03
-5.069100000000000250e+01,2.223220000000000144e-03
-5.068099999999999739e+01,2.217440000000000210e-03
-5.067099999999999937e+01,2.211680000000000156e-03
-5.066100000000000136e+01,2.205930000000000044e-03
-5.065100000000000335e+01,2.200199999999999812e-03
-5.064099999999999824e+01,2.194479999999999955e-03
-5.063100000000000023e+01,2.188789999999999920e-03
-5.062100000000000222e+01,2.183099999999999884e-03
-5.061099999999999710e+01,2.177440000000000105e-03
-5.060099999999999909e+01,2.171779999999999891e-03
-5.059100000000000108e+01,2.166149999999999933e-03
-5.058100000000000307e+01,2.160529999999999916e-03
-5.057099999999999795e+01,2.154919999999999839e-03
-5.056099999999999994e+01,2.149340000000000018e-03
-5.055100000000000193e+01,2.143760000000000197e-03
-5.054099999999999682e+01,2.138210000000000197e-03
-5.053099999999999881e+01,2.132660000000000198e-03
-5.052100000000000080e+01,2.127140000000000020e-03
-5.051100000000000279e+01,2.121629999999999783e-03
-5.050099999999999767e+01,2.116129999999999921e-03
-5.049099999999999966e+01,2.110659999999999880e-03
-5.048100000000000165e+01,2.105189999999999839e-03
-5.047099999999999653e+01,2.099750000000000054e-03
-5.046099999999999852e+01,2.094309999999999835e-03
-5.045100000000000051e+01,2.088899999999999871e-03
-5.044100000000000250e+01,2.083499999999999849e-03
-5.043099999999999739e+01,2.078110000000000200e-03
-5.042099999999999937e+01,2.072739999999999999e-03
-5.041100000000000136e+01,2.067390000000000113e-03
-5.040100000000000335e+01,2.062050000000000168e-03
-5.039099999999999824e+01,2.056730000000000103e-03
-5.038100000000000023e+01,2.051419999999999980e-03
-5.037100000000000222e+01,2.046130000000000171e-03
-5.036099999999999710e+01,2.040849999999999869e-03
-5.035099999999999909e+01,2.035589999999999882e-03
-5.034100000000000108e+01,2.030339999999999836e-03
-5.033100000000000307e+01,2.025110000000000104e-03
-5.032099999999999795e+01,2.019889999999999880e-03
-5.031099999999999994e+01,2.014699999999999911e-03
-5.030100000000000193e+01,2.009509999999999942e-03
-5.029099999999999682e+01,2.004339999999999854e-03
-5.028099999999999881e+01,1.999190000000000082e-03
-5.027100000000000080e+01,1.994049999999999816e-03
-5.026100000000000279e+01,1.988929999999999865e-03
-5.025099999999999767e+01,1.983819999999999854e-03
-5.024099999999999966e+01,1.978730000000000159e-03
-5.023100000000000165e+01,1.973649999999999970e-03
-5.022099999999999653e+01,1.968590000000000097e-03
-5.021099999999999852e+01,1.963540000000000164e-03
-5.020100000000000051e+01,1.958510000000000112e-03
-5.019100000000000250e+01,1.953490000000000001e-03
-5.018099999999999739e+01,1.948489999999999988e-03
-5.017099999999999937e+01,1.943499999999999915e-03
-5.016100000000000136e+01,1.938529999999999941e-03
-5.015100000000000335e+01,1.933580000000000064e-03
-5.014099999999999824e+01,1.928639999999999912e-03
-5.013100000000000023e+01,1.923709999999999917e-03
-5.012100000000000222e+01,1.918800000000000019e-03
-5.011099999999999710e+01,1.913910000000000004e-03
-5.010099999999999909e+01,1.909019999999999988e-03
-5.009100000000000108e+01,1.904160000000000011e-03
-5.008100000000000307e+01,1.899309999999999974e-03
-5.007099999999999795e+01,1.894470000000000095e-03
-5.006099999999999994e+01,1.889650000000000097e-03
-5.005100000000000193e+01,1.884849999999999980e-03
-5.004099999999999682e+01,1.880060000000000021e-03
-5.003099999999999881e+01,1.875280000000000002e-03
-5.002100000000000080e+01,1.870520000000000082e-03
-5.001100000000000279e+01,1.865780000000000043e-03
-5.000099999999999767e+01,1.861049999999999944e-03
-4.999099999999999966e+01,1.856330000000000003e-03
-4.998100000000000165e+01,1.851629999999999943e-03
-4.997099999999999653e+01,1.846949999999999981e-03
-4.996099999999999852e+01,1.842279999999999959e-03
-4.995100000000000051e+01,1.837620000000000095e-03
-4.994100000000000250e+01,1.832979999999999896e-03
-4.993099999999999739e+01,1.828360000000000011e-03
-4.992099999999999937e+01,1.823750000000000067e-03
-4.991100000000000136e+01,1.819150000000000064e-03
-4.990100000000000335e+01,1.814569999999999942e-03
-4.989099999999999824e+01,1.809999999999999977e-03
-4.988100000000000023e+01,1.805449999999999893e-03
-4.987100000000000222e+01,1.800909999999999967e-03
-4.986099999999999710e+01,1.796389999999999923e-03
-4.985099999999999909e+01,1.791889999999999976e-03
-4.984100000000000108e+01,1.787390000000000029e-03
-4.983100000000000307e+01,1.782909999999999964e-03
-4.982099999999999795e+01,1.778449999999999996e-03
-4.981099999999999994e+01,1.773999999999999969e-03
-4.980100000000000193e+01,1.769570000000000040e-03
-4.979099999999999682e+01,1.765150000000000052e-03
-4.978099999999999881e+01,1.760749999999999945e-03
-4.977100000000000080e+01,1.756359999999999996e-03
-4.976100000000000279e+01,1.751979999999999987e-03
-4.975099999999999767e+01,1.747620000000000076e-03
-4.974099999999999966e+01,1.743280000000000047e-03
-4.973100000000000165e+01,1.738949999999999958e-03
-4.972099999999999653e+01,1.734630000000000026e-03
-4.971099999999999852e+01,1.730329999999999976e-03
-4.970100000000000051e+01,1.726040000000000083e-03
-4.969100000000000250e+01,1.721770000000000071e-03
-4.968099999999999739e+01,1.717510000000000000e-03
-4.967099999999999937e+01,1.713270000000000027e-03
-4.966100000000000136e+01,1.709039999999999995e-03
-4.965100000000000335e+01,1.704819999999999903e-03
-4.964099999999999824e+01,1.700619999999999910e-03
-4.963100000000000023e+01,1.696440000000000014e-03
-4.962100000000000222e+01,1.692270000000000059e-03
-4.961099999999999710e+01,1.688110000000000045e-03
-4.960099999999999909e+01,1.683969999999999911e-03
-4.959100000000000108e+01,1.679839999999999936e-03
-4.958100000000000307e+01,1.675730000000000058e-03
-4.957099999999999795e+01,1.671629999999999904e-03
-4.956099999999999994e+01,1.667539999999999908e-03
-4.955100000000000193e+01,1.663470000000000009e-03
-4.954099999999999682e+01,1.659419999999999992e-03
-4.953099999999999881e+01,1.655379999999999916e-03
-4.952100000000000080e+01,1.651349999999999997e-03
-4.951100000000000279e+01,1.647339999999999959e-03
-4.950099999999999767e+01,1.643340000000000078e-03
-4.949099999999999966e+01,1.639360000000000079e-03
-4.948100000000000165e+01,1.635390000000000021e-03
-4.947099999999999653e+01,1.631429999999999903e-03
-4.946099999999999852e+01,1.627490000000000100e-03
-4.945100000000000051e+01,1.623560000000000021e-03
-4.944100000000000250e+01,1.619650000000000039e-03
-4.943099999999999739e+01,1.615749999999999999e-03
-4.942099999999999937e+01,1.611870000000000056e-03
-4.941100000000000136e+01,1.608000000000000054e-03
-4.940100000000000335e+01,1.604149999999999934e-03
-4.939099999999999824e+01,1.600300000000000030e-03
-4.938100000000000023e+01,1.596479999999999948e-03
-4.937100000000000222e+01,1.592670000000000023e-03
-4.936099999999999710e+01,1.588870000000000039e-03
-4.935099999999999909e+01,1.585079999999999996e-03
-4.934100000000000108e+01,1.581310000000000051e-03
-4.933100000000000307e+01,1.577559999999999987e-03
-4.932099999999999795e+01,1.573820000000000080e-03
-4.931099999999999994e+01,1.570089999999999897e-03
-4.930100000000000193e+01,1.566380000000000029e-03
-4.929099999999999682e+01,1.562680000000000102e-03
-4.928099999999999881e+01,1.558989999999999898e-03
-4.927100000000000080e+01,1.555320000000000010e-03
-4.926100000000000279e+01,1.551660000000000062e-03
-4.925099999999999767e+01,1.548019999999999995e-03
-4.924099999999999966e+01,1.544390000000000086e-03
-4.923100000000000165e+01,1.540780000000000058e-03
-4.922099999999999653e+01,1.537179999999999970e-03
-4.921099999999999852e+01,1.533590000000000040e-03
-4.920100000000000051e+01,1.530019999999999991e-03
-4.919100000000000250e+01,1.526460000000000100e-03
-4.918099999999999739e+01,1.522909999999999932e-03
-4.917099999999999937e+01,1.519380000000000079e-03
-4.916100000000000136e+01,1.515870000000000108e-03
-4.915100000000000335e+01,1.512370000000000077e-03
-4.914099999999999824e+01,1.508879999999999987e-03
-4.913100000000000023e+01,1.505400000000000054e-03
-4.912100000000000222e+01,1.501940000000000002e-03
-4.911099999999999710e+01,1.498500000000000049e-03
-4.910099999999999909e+01,1.495060000000000095e-03
-4.909100000000000108e+01,1.491640000000000023e-03
-4.908100000000000307e+01,1.488240000000000049e-03
-4.907099999999999795e+01,1.484850000000000015e-03
-4.906099999999999994e+01,1.481469999999999922e-03
-4.905100000000000193e+01,1.478109999999999927e-03
-4.904099999999999682e+01,1.474760000000000090e-03
-4.903099999999999881e+01,1.471419999999999976e-03
-4.902100000000000080e+01,1.468099999999999961e-03
-4.901100000000000279e+01,1.464800000000000043e-03
-4.900099999999999767e+01,1.461499999999999909e-03
-4.899099999999999966e+01,1.458220000000000089e-03
-4.898100000000000165e+01,1.454959999999999934e-03
-4.897099999999999653e+01,1.451699999999999996e-03
-4.896099999999999852e+01,1.448470000000000096e-03
-4.895100000000000051e+01,1.445239999999999980e-03
-4.894100000000000250e+01,1.442029999999999961e-03
-4.893099999999999739e+01,1.438830000000000100e-03
-4.892099999999999937e+01,1.435649999999999904e-03
-4.891100000000000136e+01,1.432480000000000081e-03
-4.890100000000000335e+01,1.429329999999999923e-03
-4.889099999999999824e+01,1.426179999999999982e-03
-4.888100000000000023e+01,1.423060000000000080e-03
-4.887100000000000222e+01,1.419939999999999961e-03
-4.886099999999999710e+01,1.416839999999999940e-03
-4.885099999999999909e+01,1.413750000000000076e-03
-4.884100000000000108e+01,1.410680000000000094e-03
-4.883100000000000307e+01,1.407620000000000052e-03
-4.882099999999999795e+01,1.404580000000000108e-03
-4.881099999999999994e+01,1.401539999999999947e-03
-4.880100000000000193e+01,1.398520000000000102e-03
-4.879099999999999682e+01,1.395519999999999920e-03
-4.878099999999999881e+01,1.392529999999999896e-03
-4.877100000000000080e+01,1.389550000000000030e-03
-4.876100000000000279e+01,1.386590000000000045e-03
-4.875099999999999767e+01,1.383640000000000000e-03
-4.874099999999999966e+01,1.380699999999999896e-03
-4.873100000000000165e+01,1.377780000000000107e-03
-4.872099999999999653e+01,1.374870000000000042e-03
-4.871099999999999852e+01,1.371969999999999917e-03
-4.870100000000000051e+01,1.369090000000000107e-03
-4.869100000000000250e+01,1.366220000000000021e-03
-4.868099999999999739e+01,1.363370000000000033e-03
-4.867099999999999937e+01,1.360529999999999986e-03
-4.866100000000000136e+01,1.357700000000000096e-03
-4.865100000000000335e+01,1.354890000000000087e-03
-4.864099999999999824e+01,1.352090000000000019e-03
-4.863100000000000023e+01,1.349299999999999892e-03
-4.862100000000000222e+01,1.346530000000000079e-03
-4.861099999999999710e+01,1.343769999999999991e-03
-4.860099999999999909e+01,1.341020000000000059e-03
-4.859100000000000108e+01,1.338290000000000009e-03
-4.858100000000000307e+01,1.335569999999999900e-03
-4.857099999999999795e+01,1.332859999999999948e-03
-4.856099999999999994e+01,1.330170000000000094e-03
-4.855100000000000193e+01,1.327489999999999963e-03
-4.854099999999999682e+01,1.324829999999999931e-03
-4.853099999999999881e+01,1.322180000000000057e-03
-4.852100000000000080e+01,1.319539999999999906e-03
-4.851100000000000279e+01,1.316920000000000070e-03
-4.850099999999999767e+01,1.314300000000000017e-03
-4.849099999999999966e+01,1.311710000000000003e-03
-4.848100000000000165e+01,1.309119999999999989e-03
-4.847099999999999653e+01,1.306550000000000072e-03
-4.846099999999999852e+01,1.304000000000000038e-03
-4.845100000000000051e+01,1.301450000000000003e-03
-4.844100000000000250e+01,1.298920000000000066e-03
-4.843099999999999739e+01,1.296400000000000070e-03
-4.842099999999999937e+01,1.293899999999999955e-03
-4.841100000000000136e+01,1.291409999999999997e-03
-4.840100000000000335e+01,1.288939999999999921e-03
-4.839099999999999824e+01,1.286470000000000061e-03
-4.838100000000000023e+01,1.284020000000000083e-03
-4.837100000000000222e+01,1.281589999999999986e-03
-4.836099999999999710e+01,1.279160000000000106e-03
-4.835099999999999909e+01,1.276750000000000107e-03
-4.834100000000000108e+01,1.274359999999999989e-03
-4.833100000000000307e+01,1.271980000000000029e-03
-4.832099999999999795e+01,1.269610000000000009e-03
-4.831099999999999994e+01,1.267249999999999930e-03
-4.830100000000000193e+01,1.264909999999999949e-03
-4.829099999999999682e+01,1.262579999999999909e-03
-4.828099999999999881e+01,1.260260000000000026e-03
-4.827100000000000080e+01,1.257960000000000024e-03
-4.826100000000000279e+01,1.255669999999999963e-03
-4.825099999999999767e+01,1.253400000000000000e-03
-4.824099999999999966e+01,1.251139999999999978e-03
-4.823100000000000165e+01,1.248889999999999896e-03
-4.822099999999999653e+01,1.246649999999999972e-03
-4.821099999999999852e+01,1.244429999999999929e-03
-4.820100000000000051e+01,1.242220000000000043e-03
-4.819100000000000250e+01,1.240020000000000098e-03
-4.818099999999999739e+01,1.237840000000000034e-03
-4.817099999999999937e+01,1.235669999999999911e-03
-4.816100000000000136e+01,1.233520000000000102e-03
-4.815100000000000335e+01,1.231380000000000018e-03
-4.814099999999999824e+01,1.229250000000000091e-03
-4.813100000000000023e+01,1.227130000000000104e-03
-4.812100000000000222e+01,1.225029999999999999e-03
-4.811099999999999710e+01,1.222940000000000051e-03
-4.810099999999999909e+01,1.220860000000000044e-03
-4.809100000000000108e+01,1.218799999999999918e-03
-4.808100000000000307e+01,1.216749999999999950e-03
-4.807099999999999795e+01,1.214720000000000079e-03
-4.806099999999999994e+01,1.212689999999999992e-03
-4.805100000000000193e+01,1.210689999999999943e-03
-4.804099999999999682e+01,1.208689999999999895e-03
-4.803099999999999881e+01,1.206709999999999944e-03
-4.802100000000000080e+01,1.204739999999999934e-03
-4.801100000000000279e+01,1.202780000000000082e-03
-4.800099999999999767e+01,1.200839999999999894e-03
-4.799099999999999966e+01,1.198910000000000080e-03
-4.798100000000000165e+01,1.196989999999999990e-03
-4.797099999999999653e+01,1.195089999999999998e-03
-4.796099999999999852e+01,1.193199999999999946e-03
-4.795100000000000051e+01,1.191320000000000053e-03
-4.794100000000000250e+01,1.189460000000000040e-03
-4.793099999999999739e+01,1.187609999999999968e-03
-4.792099999999999937e+01,1.185770000000000053e-03
-4.791100000000000136e+01,1.183950000000000020e-03
-4.790100000000000335e+01,1.182139999999999927e-03
-4.789099999999999824e+01,1.180339999999999992e-03
-4.788100000000000023e+01,1.178559999999999938e-03
-4.787100000000000222e+01,1.176790000000000041e-03
-4.786099999999999710e+01,1.175030000000000085e-03
-4.785099999999999909e+01,1.173290000000000010e-03
-4.784100000000000108e+01,1.171560000000000093e-03
-4.783100000000000307e+01,1.169839999999999899e-03
-4.782099999999999795e+01,1.168140000000000020e-03
-4.781099999999999994e+01,1.166439999999999925e-03
-4.780100000000000193e+01,1.164770000000000085e-03
-4.779099999999999682e+01,1.163100000000000028e-03
-4.778099999999999881e+01,1.161450000000000069e-03
-4.777100000000000080e+01,1.159810000000000051e-03
-4.776100000000000279e+01,1.158189999999999914e-03
-4.775099999999999767e+01,1.156579999999999935e-03
-4.774099999999999966e+01,1.154979999999999896e-03
-4.773100000000000165e+01,1.153390000000000014e-03
-4.772099999999999653e+01,1.151820000000000014e-03
-4.771099999999999852e+01,1.150259999999999954e-03
-4.770100000000000051e+01,1.148719999999999993e-03
-4.769100000000000250e+01,1.147180000000000031e-03
-4.768099999999999739e+01,1.145659999999999951e-03
-4.767099999999999937e+01,1.144159999999999969e-03
-4.766100000000000136e+01,1.142669999999999927e-03
-4.765100000000000335e+01,1.141190000000000043e-03
-4.764099999999999824e+01,1.139720000000000099e-03
-4.763100000000000023e+01,1.138270000000000037e-03
-4.762100000000000222e+01,1.136829999999999915e-03
-4.761099999999999710e+01,1.135399999999999951e-03
-4.760099999999999909e+01,1.133990000000000085e-03
-4.759100000000000108e+01,1.132589999999999942e-03
-4.758100000000000307e+01,1.131199999999999957e-03
-4.757099999999999795e+01,1.129830000000000070e-03
-4.756099999999999994e+01,1.128469999999999907e-03
-4.755100000000000193e+01,1.127119999999999901e-03
-4.754099999999999682e+01,1.125789999999999994e-03
-4.753099999999999881e+01,1.124460000000000086e-03
-4.752100000000000080e+01,1.123160000000000000e-03
-4.751100000000000279e+01,1.121859999999999915e-03
-4.750099999999999767e+01,1.120579999999999927e-03
-4.749099999999999966e+01,1.119310000000000097e-03
-4.748100000000000165e+01,1.118059999999999931e-03
-4.747099999999999653e+01,1.116819999999999922e-03
-4.746099999999999852e+01,1.115590000000000071e-03
-4.745100000000000051e+01,1.114369999999999944e-03
-4.744100000000000250e+01,1.113169999999999915e-03
-4.743099999999999739e+01,1.111980000000000043e-03
-4.742099999999999937e+01,1.110810000000000053e-03
-4.741100000000000136e+01,1.109650000000000003e-03
-4.740100000000000335e+01,1.108499999999999893e-03
-4.739099999999999824e+01,1.107359999999999942e-03
-4.738100000000000023e+01,1.106240000000000088e-03
-4.737100000000000222e+01,1.105129999999999958e-03
-4.736099999999999710e+01,1.104039999999999926e-03
-4.735099999999999909e+01,1.102949999999999894e-03
-4.734100000000000108e+01,1.101889999999999901e-03
-4.733100000000000307e+01,1.100829999999999908e-03
-4.732099999999999795e+01,1.099790000000000012e-03
-4.731099999999999994e+01,1.098760000000000058e-03
-4.730100000000000193e+01,1.097740000000000044e-03
-4.729099999999999682e+01,1.096739999999999911e-03
-4.728099999999999881e+01,1.095749999999999936e-03
-4.727100000000000080e+01,1.094769999999999901e-03
-4.726100000000000279e+01,1.093809999999999965e-03
-4.725099999999999767e+01,1.092859999999999969e-03
-4.724099999999999966e+01,1.091919999999999913e-03
-4.723100000000000165e+01,1.090999999999999956e-03
-4.722099999999999653e+01,1.090089999999999939e-03
-4.721099999999999852e+01,1.089190000000000080e-03
-4.720100000000000051e+01,1.088310000000000102e-03
-4.719100000000000250e+01,1.087440000000000065e-03
-4.718099999999999739e+01,1.086579999999999968e-03
-4.717099999999999937e+01,1.085739999999999969e-03
-4.716100000000000136e+01,1.084909999999999911e-03
-4.715100000000000335e+01,1.084090000000000010e-03
-4.714099999999999824e+01,1.083289999999999991e-03
-4.713100000000000023e+01,1.082499999999999912e-03
-4.712100000000000222e+01,1.081719999999999991e-03
-4.711099999999999710e+01,1.080959999999999950e-03
-4.710099999999999909e+01,1.080210000000000068e-03
-4.709100000000000108e+01,1.079469999999999909e-03
-4.708100000000000307e+01,1.078750000000000065e-03
-4.707099999999999795e+01,1.078039999999999944e-03
-4.706099999999999994e+01,1.077339999999999982e-03
-4.705100000000000193e+01,1.076659999999999900e-03
-4.704099999999999682e+01,1.075989999999999976e-03
-4.703099999999999881e+01,1.075329999999999992e-03
-4.702100000000000080e+01,1.074690000000000107e-03
-4.701100000000000279e+01,1.074059999999999945e-03
-4.700099999999999767e+01,1.073439999999999941e-03
-4.699099999999999966e+01,1.072840000000000035e-03
-4.698100000000000165e+01,1.072250000000000069e-03
-4.697099999999999653e+01,1.071679999999999985e-03
-4.696099999999999852e+01,1.071109999999999901e-03
-4.695100000000000051e+01,1.070559999999999914e-03
-4.694100000000000250e+01,1.070030000000000026e-03
-4.693099999999999739e+01,1.069499999999999921e-03
-4.692099999999999937e+01,1.069000000000000072e-03
-4.691100000000000136e+01,1.068500000000000005e-03
-4.690100000000000335e+01,1.068020000000000037e-03
-4.689099999999999824e+01,1.067550000000000009e-03
-4.688100000000000023e+01,1.067089999999999922e-03
-4.687100000000000222e+01,1.066649999999999933e-03
-4.686099999999999710e+01,1.066220000000000102e-03
-4.685099999999999909e+01,1.065809999999999935e-03
-4.684100000000000108e+01,1.065409999999999925e-03
-4.683100000000000307e+01,1.065020000000000073e-03
-4.682099999999999795e+01,1.064639999999999944e-03
-4.681099999999999994e+01,1.064279999999999914e-03
-4.680100000000000193e+01,1.063930000000000041e-03
-4.679099999999999682e+01,1.063600000000000049e-03
-4.678099999999999881e+01,1.063279999999999998e-03
-4.677100000000000080e+01,1.062970000000000104e-03
-4.676100000000000279e+01,1.062680000000000092e-03
-4.675099999999999767e+01,1.062400000000000020e-03
-4.674099999999999966e+01,1.062130000000000105e-03
-4.673100000000000165e+01,1.061880000000000072e-03
-4.672099999999999653e+01,1.061639999999999980e-03
-4.671099999999999852e+01,1.061410000000000044e-03
-4.670100000000000051e+01,1.061199999999999991e-03
-4.669100000000000250e+01,1.061000000000000094e-03
-4.668099999999999739e+01,1.060820000000000079e-03
-4.667099999999999937e+01,1.060650000000000004e-03
-4.666100000000000136e+01,1.060490000000000087e-03
-4.665100000000000335e+01,1.060350000000000051e-03
-4.664099999999999824e+01,1.060210000000000015e-03
-4.663100000000000023e+01,1.060100000000000018e-03
-4.662100000000000222e+01,1.059990000000000021e-03
-4.661099999999999710e+01,1.059899999999999905e-03
-4.660099999999999909e+01,1.059830000000000104e-03
-4.659100000000000108e+01,1.059770000000000026e-03
-4.658100000000000307e+01,1.059720000000000106e-03
-4.657099999999999795e+01,1.059679999999999910e-03
-4.656099999999999994e+01,1.059660000000000029e-03
-4.655100000000000193e+01,1.059650000000000088e-03
-4.654099999999999682e+01,1.059660000000000029e-03
-4.653099999999999881e+01,1.059679999999999910e-03
-4.652100000000000080e+01,1.059709999999999949e-03
-4.651100000000000279e+01,1.059760000000000086e-03
-4.650099999999999767e+01,1.059819999999999946e-03
-4.649099999999999966e+01,1.059899999999999905e-03
-4.648100000000000165e+01,1.059990000000000021e-03
-4.647099999999999653e+01,1.060090000000000077e-03
-4.646099999999999852e+01,1.060200000000000075e-03
-4.645100000000000051e+01,1.060329999999999953e-03
-4.644100000000000250e+01,1.060479999999999930e-03
-4.643099999999999739e+01,1.060629999999999906e-03
-4.642099999999999937e+01,1.060809999999999921e-03
-4.641100000000000136e+01,1.060989999999999937e-03
-4.640100000000000335e+01,1.061190000000000050e-03
-4.639099999999999824e+01,1.061400000000000104e-03
-4.638100000000000023e+01,1.061630000000000039e-03
-4.637100000000000222e+01,1.061869999999999915e-03
-4.636099999999999710e+01,1.062130000000000105e-03
-4.635099999999999909e+01,1.062390000000000079e-03
-4.634100000000000108e+01,1.062680000000000092e-03
-4.633100000000000307e+01,1.062970000000000104e-03
-4.632099999999999795e+01,1.063279999999999998e-03
-4.631099999999999994e+01,1.063609999999999989e-03
-4.630100000000000193e+01,1.063939999999999981e-03
-4.629099999999999682e+01,1.064300000000000012e-03
-4.628099999999999881e+01,1.064660000000000042e-03
-4.627100000000000080e+01,1.065039999999999954e-03
-4.626100000000000279e+01,1.065439999999999963e-03
-4.625099999999999767e+01,1.065839999999999973e-03
-4.624099999999999966e+01,1.066270000000000022e-03
-4.623100000000000165e+01,1.066700000000000070e-03
-4.622099999999999653e+01,1.067150000000000000e-03
-4.621099999999999852e+01,1.067620000000000027e-03
-4.620100000000000051e+01,1.068099999999999996e-03
-4.619100000000000250e+01,1.068589999999999905e-03
-4.618099999999999739e+01,1.069089999999999971e-03
-4.617099999999999937e+01,1.069620000000000076e-03
-4.616100000000000136e+01,1.070149999999999964e-03
-4.615100000000000335e+01,1.070699999999999950e-03
-4.614099999999999824e+01,1.071260000000000094e-03
-4.613100000000000023e+01,1.071839999999999902e-03
-4.612100000000000222e+01,1.072430000000000085e-03
-4.611099999999999710e+01,1.073039999999999931e-03
-4.610099999999999909e+01,1.073659999999999936e-03
-4.609100000000000108e+01,1.074290000000000097e-03
-4.608100000000000307e+01,1.074939999999999923e-03
-4.607099999999999795e+01,1.075599999999999907e-03
-4.606099999999999994e+01,1.076279999999999988e-03
-4.605100000000000193e+01,1.076970000000000011e-03
-4.604099999999999682e+01,1.077669999999999973e-03
-4.603099999999999881e+01,1.078390000000000034e-03
-4.602100000000000080e+01,1.079129999999999976e-03
-4.601100000000000279e+01,1.079869999999999918e-03
-4.600099999999999767e+01,1.080639999999999899e-03
-4.599099999999999966e+01,1.081410000000000097e-03
-4.598100000000000165e+01,1.082199999999999959e-03
-4.597099999999999653e+01,1.083009999999999919e-03
-4.596099999999999852e+01,1.083830000000000036e-03
-4.595100000000000051e+01,1.084660000000000095e-03
-4.594100000000000250e+01,1.085510000000000034e-03
-4.593099999999999739e+01,1.086380000000000071e-03
-4.592099999999999937e+01,1.087249999999999892e-03
-4.591100000000000136e+01,1.088149999999999968e-03
-4.590100000000000335e+01,1.089050000000000044e-03
-4.589099999999999824e+01,1.089970000000000001e-03
-4.588100000000000023e+01,1.090910000000000057e-03
-4.587100000000000222e+01,1.091860000000000053e-03
-4.586099999999999710e+01,1.092819999999999989e-03
-4.585099999999999909e+01,1.093800000000000024e-03
-4.584100000000000108e+01,1.094799999999999940e-03
-4.583100000000000307e+01,1.095810000000000013e-03
-4.582099999999999795e+01,1.096830000000000027e-03
-4.581099999999999994e+01,1.097869999999999922e-03
-4.580100000000000193e+01,1.098919999999999975e-03
-4.579099999999999682e+01,1.099989999999999909e-03
-4.578099999999999881e+01,1.101070000000000000e-03
-4.577100000000000080e+01,1.102160000000000032e-03
-4.576100000000000279e+01,1.103280000000000103e-03
-4.575099999999999767e+01,1.104399999999999956e-03
-4.574099999999999966e+01,1.105539999999999908e-03
-4.573100000000000165e+01,1.106699999999999958e-03
-4.572099999999999653e+01,1.107869999999999949e-03
-4.571099999999999852e+01,1.109050000000000097e-03
-4.570100000000000051e+01,1.110249999999999909e-03
-4.569100000000000250e+01,1.111470000000000036e-03
-4.568099999999999739e+01,1.112700000000000104e-03
-4.567099999999999937e+01,1.113939999999999896e-03
-4.566100000000000136e+01,1.115200000000000002e-03
-4.565100000000000335e+01,1.116470000000000049e-03
-4.564099999999999824e+01,1.117759999999999978e-03
-4.563100000000000023e+01,1.119070000000000004e-03
-4.562100000000000222e+01,1.120380000000000030e-03
-4.561099999999999710e+01,1.121720000000000095e-03
-4.560099999999999909e+01,1.123070000000000101e-03
-4.559100000000000108e+01,1.124430000000000048e-03
-4.558100000000000307e+01,1.125810000000000092e-03
-4.557099999999999795e+01,1.127200000000000077e-03
-4.556099999999999994e+01,1.128609999999999943e-03
-4.555100000000000193e+01,1.130029999999999967e-03
-4.554099999999999682e+01,1.131470000000000089e-03
-4.553099999999999881e+01,1.132930000000000091e-03
-4.552100000000000080e+01,1.134400000000000035e-03
-4.551100000000000279e+01,1.135879999999999919e-03
-4.550099999999999767e+01,1.137379999999999901e-03
-4.549099999999999966e+01,1.138899999999999982e-03
-4.548100000000000165e+01,1.140430000000000003e-03
-4.547099999999999653e+01,1.141969999999999964e-03
-4.546099999999999852e+01,1.143530000000000024e-03
-4.545100000000000051e+01,1.145109999999999965e-03
-4.544100000000000250e+01,1.146700000000000063e-03
-4.543099999999999739e+01,1.148300000000000102e-03
-4.542099999999999937e+01,1.149929999999999963e-03
-4.541100000000000136e+01,1.151560000000000040e-03
-4.540100000000000335e+01,1.153209999999999999e-03
-4.539099999999999824e+01,1.154880000000000056e-03
-4.538100000000000023e+01,1.156569999999999994e-03
-4.537100000000000222e+01,1.158259999999999932e-03
-4.536099999999999710e+01,1.159979999999999909e-03
-4.535099999999999909e+01,1.161710000000000043e-03
-4.534100000000000108e+01,1.163449999999999901e-03
-4.533100000000000307e+01,1.165210000000000074e-03
-4.532099999999999795e+01,1.166989999999999911e-03
-4.531099999999999994e+01,1.168779999999999906e-03
-4.530100000000000193e+01,1.170589999999999999e-03
-4.529099999999999682e+01,1.172410000000000032e-03
-4.528099999999999881e+01,1.174249999999999947e-03
-4.527100000000000080e+01,1.176100000000000019e-03
-4.526100000000000279e+01,1.177969999999999972e-03
-4.525099999999999767e+01,1.179860000000000023e-03
-4.524099999999999966e+01,1.181760000000000015e-03
-4.523100000000000165e+01,1.183669999999999948e-03
-4.522099999999999653e+01,1.185609999999999919e-03
-4.521099999999999852e+01,1.187560000000000048e-03
-4.520100000000000051e+01,1.189519999999999900e-03
-4.519100000000000250e+01,1.191500000000000068e-03
-4.518099999999999739e+01,1.193489999999999959e-03
-4.517099999999999937e+01,1.195510000000000106e-03
-4.516100000000000136e+01,1.197530000000000035e-03
-4.515100000000000335e+01,1.199580000000000004e-03
-4.514099999999999824e+01,1.201639999999999913e-03
-4.513100000000000023e+01,1.203709999999999980e-03
-4.512100000000000222e+01,1.205799999999999927e-03
-4.511099999999999710e+01,1.207909999999999973e-03
-4.510099999999999909e+01,1.210029999999999960e-03
-4.509100000000000108e+01,1.212170000000000044e-03
-4.508100000000000307e+01,1.214330000000000010e-03
-4.507099999999999795e+01,1.216499999999999916e-03
-4.506099999999999994e+01,1.218689999999999921e-03
-4.505100000000000193e+01,1.220890000000000083e-03
-4.504099999999999682e+01,1.223109999999999909e-03
-4.503099999999999881e+01,1.225339999999999893e-03
-4.502100000000000080e+01,1.227599999999999915e-03
-4.501100000000000279e+01,1.229870000000000095e-03
-4.500099999999999767e+01,1.232149999999999999e-03
-4.499099999999999966e+01,1.234450000000000000e-03
-4.498100000000000165e+01,1.236770000000000100e-03
-4.497099999999999653e+01,1.239099999999999924e-03
-4.496099999999999852e+01,1.241450000000000062e-03
-4.495100000000000051e+01,1.243820000000000082e-03
-4.494100000000000250e+01,1.246200000000000042e-03
-4.493099999999999739e+01,1.248600000000000100e-03
-4.492099999999999937e+01,1.251020000000000040e-03
-4.491100000000000136e+01,1.253449999999999920e-03
-4.490100000000000335e+01,1.255899999999999898e-03
-4.489099999999999824e+01,1.258360000000000034e-03
-4.488100000000000023e+01,1.260840000000000051e-03
-4.487100000000000222e+01,1.263339999999999949e-03
-4.486099999999999710e+01,1.265859999999999945e-03
-4.485099999999999909e+01,1.268390000000000099e-03
-4.484100000000000108e+01,1.270929999999999976e-03
-4.483100000000000307e+01,1.273499999999999893e-03
-4.482099999999999795e+01,1.276079999999999966e-03
-4.481099999999999994e+01,1.278679999999999921e-03
-4.480100000000000193e+01,1.281290000000000033e-03
-4.479099999999999682e+01,1.283929999999999967e-03
-4.478099999999999881e+01,1.286569999999999901e-03
-4.477100000000000080e+01,1.289240000000000091e-03
-4.476100000000000279e+01,1.291920000000000004e-03
-4.475099999999999767e+01,1.294620000000000016e-03
-4.474099999999999966e+01,1.297339999999999908e-03
-4.473100000000000165e+01,1.300069999999999958e-03
-4.472099999999999653e+01,1.302820000000000106e-03
-4.471099999999999852e+01,1.305589999999999919e-03
-4.470100000000000051e+01,1.308370000000000106e-03
-4.469100000000000250e+01,1.311169999999999957e-03
-4.468099999999999739e+01,1.313989999999999906e-03
-4.467099999999999937e+01,1.316829999999999954e-03
-4.466100000000000136e+01,1.319679999999999942e-03
-4.465100000000000335e+01,1.322550000000000028e-03
-4.464099999999999824e+01,1.325439999999999995e-03
-4.463100000000000023e+01,1.328339999999999903e-03
-4.462100000000000222e+01,1.331259999999999909e-03
-4.461099999999999710e+01,1.334200000000000013e-03
-4.460099999999999909e+01,1.337159999999999998e-03
-4.459100000000000108e+01,1.340129999999999924e-03
-4.458100000000000307e+01,1.343119999999999948e-03
-4.457099999999999795e+01,1.346130000000000070e-03
-4.456099999999999994e+01,1.349149999999999915e-03
-4.455100000000000193e+01,1.352200000000000017e-03
-4.454099999999999682e+01,1.355260000000000058e-03
-4.453099999999999881e+01,1.358339999999999981e-03
-4.452100000000000080e+01,1.361430000000000062e-03
-4.451100000000000279e+01,1.364540000000000024e-03
-4.450099999999999767e+01,1.367670000000000084e-03
-4.449099999999999966e+01,1.370820000000000025e-03
-4.448100000000000165e+01,1.373990000000000064e-03
-4.447099999999999653e+01,1.377170000000000043e-03
-4.446099999999999852e+01,1.380369999999999904e-03
-4.445100000000000051e+01,1.383590000000000080e-03
-4.444100000000000250e+01,1.386829999999999920e-03
-4.443099999999999739e+01,1.390079999999999918e-03
-4.442099999999999937e+01,1.393359999999999954e-03
-4.441100000000000136e+01,1.396649999999999931e-03
-4.440100000000000335e+01,1.399960000000000006e-03
-4.439099999999999824e+01,1.403280000000000022e-03
-4.438100000000000023e+01,1.406630000000000076e-03
-4.437100000000000222e+01,1.409990000000000071e-03
-4.436099999999999710e+01,1.413369999999999948e-03
-4.435099999999999909e+01,1.416769999999999922e-03
-4.434100000000000108e+01,1.420180000000000053e-03
-4.433100000000000307e+01,1.423620000000000007e-03
-4.432099999999999795e+01,1.427069999999999901e-03
-4.431099999999999994e+01,1.430539999999999893e-03
-4.430100000000000193e+01,1.434029999999999984e-03
-4.429099999999999682e+01,1.437539999999999955e-03
-4.428099999999999881e+01,1.441070000000000025e-03
-4.427100000000000080e+01,1.444610000000000035e-03
-4.426100000000000279e+01,1.448169999999999926e-03
-4.425099999999999767e+01,1.451749999999999916e-03
-4.424099999999999966e+01,1.455350000000000003e-03
-4.423100000000000165e+01,1.458969999999999972e-03
-4.422099999999999653e+01,1.462610000000000039e-03
-4.421099999999999852e+01,1.466260000000000046e-03
-4.420100000000000051e+01,1.469929999999999935e-03
-4.419100000000000250e+01,1.473630000000000079e-03
-4.418099999999999739e+01,1.477339999999999947e-03
-4.417099999999999937e+01,1.481069999999999913e-03
-4.416100000000000136e+01,1.484810000000000036e-03
-4.415100000000000335e+01,1.488579999999999981e-03
-4.414099999999999824e+01,1.492360000000000084e-03
-4.413100000000000023e+01,1.496170000000000009e-03
-4.412100000000000222e+01,1.499990000000000091e-03
-4.411099999999999710e+01,1.503830000000000054e-03
-4.410099999999999909e+01,1.507689999999999898e-03
-4.409100000000000108e+01,1.511570000000000058e-03
-4.408100000000000307e+01,1.515470000000000098e-03
-4.407099999999999795e+01,1.519390000000000020e-03
-4.406099999999999994e+01,1.523330000000000040e-03
-4.405100000000000193e+01,1.527280000000000000e-03
-4.404099999999999682e+01,1.531250000000000059e-03
-4.403099999999999881e+01,1.535249999999999939e-03
-4.402100000000000080e+01,1.539259999999999977e-03
-4.401100000000000279e+01,1.543289999999999896e-03
-4.400099999999999767e+01,1.547339999999999913e-03
-4.399099999999999966e+01,1.551419999999999969e-03
-4.398100000000000165e+01,1.555500000000000025e-03
-4.397099999999999653e+01,1.559609999999999903e-03
-4.396099999999999852e+01,1.563740000000000095e-03
-4.395100000000000051e+01,1.567889999999999952e-03
-4.394100000000000250e+01,1.572059999999999907e-03
-4.393099999999999739e+01,1.576240000000000020e-03
-4.392099999999999937e+01,1.580449999999999954e-03
-4.391100000000000136e+01,1.584679999999999986e-03
-4.390100000000000335e+01,1.588919999999999959e-03
-4.389099999999999824e+01,1.593189999999999971e-03
-4.388100000000000023e+01,1.597469999999999923e-03
-4.387100000000000222e+01,1.601779999999999914e-03
-4.386099999999999710e+01,1.606100000000000062e-03
-4.385099999999999909e+01,1.610440000000000092e-03
-4.384100000000000108e+01,1.614809999999999943e-03
-4.383100000000000307e+01,1.619189999999999952e-03
-4.382099999999999795e+01,1.623590000000000059e-03
-4.381099999999999994e+01,1.628019999999999988e-03
-4.380100000000000193e+01,1.632460000000000074e-03
-4.379099999999999682e+01,1.636920000000000042e-03
-4.378099999999999881e+01,1.641410000000000048e-03
-4.377100000000000080e+01,1.645909999999999995e-03
-4.376100000000000279e+01,1.650430000000000039e-03
-4.375099999999999767e+01,1.654979999999999906e-03
-4.374099999999999966e+01,1.659539999999999930e-03
-4.373100000000000165e+01,1.664129999999999993e-03
-4.372099999999999653e+01,1.668729999999999996e-03
-4.371099999999999852e+01,1.673360000000000038e-03
-4.370100000000000051e+01,1.678000000000000021e-03
-4.369100000000000250e+01,1.682670000000000042e-03
-4.368099999999999739e+01,1.687350000000000004e-03
-4.367099999999999937e+01,1.692060000000000005e-03
-4.366100000000000136e+01,1.696779999999999946e-03
-4.365100000000000335e+01,1.701529999999999926e-03
-4.364099999999999824e+01,1.706300000000000004e-03
-4.363100000000000023e+01,1.711089999999999963e-03
-4.362100000000000222e+01,1.715900000000000021e-03
-4.361099999999999710e+01,1.720729999999999959e-03
-4.360099999999999909e+01,1.725579999999999996e-03
-4.359100000000000108e+01,1.730449999999999914e-03
-4.358100000000000307e+01,1.735339999999999929e-03
-4.357099999999999795e+01,1.740250000000000043e-03
-4.356099999999999994e+01,1.745189999999999979e-03
-4.355100000000000193e+01,1.750140000000000072e-03
-4.354099999999999682e+01,1.755119999999999987e-03
-4.353099999999999881e+01,1.760110000000000060e-03
-4.352100000000000080e+01,1.765129999999999954e-03
-4.351100000000000279e+01,1.770169999999999947e-03
-4.350099999999999767e+01,1.775230000000000037e-03
-4.349099999999999966e+01,1.780310000000000009e-03
-4.348100000000000165e+01,1.785410000000000079e-03
-4.347099999999999653e+01,1.790530000000000030e-03
-4.346099999999999852e+01,1.795680000000000019e-03
-4.345100000000000051e+01,1.800850000000000107e-03
-4.344100000000000250e+01,1.806029999999999918e-03
-4.343099999999999739e+01,1.811239999999999985e-03
-4.342099999999999937e+01,1.816469999999999934e-03
-4.341100000000000136e+01,1.821719999999999980e-03
-4.340100000000000335e+01,1.827000000000000065e-03
-4.339099999999999824e+01,1.832290000000000091e-03
-4.338100000000000023e+01,1.837609999999999938e-03
-4.337100000000000222e+01,1.842950000000000100e-03
-4.336099999999999710e+01,1.848309999999999927e-03
-4.335099999999999909e+01,1.853690000000000069e-03
-4.334100000000000108e+01,1.859090000000000091e-03
-4.333100000000000307e+01,1.864519999999999936e-03
-4.332099999999999795e+01,1.869959999999999938e-03
-4.331099999999999994e+01,1.875429999999999979e-03
-4.330100000000000193e+01,1.880919999999999901e-03
-4.329099999999999682e+01,1.886440000000000079e-03
-4.328099999999999881e+01,1.891969999999999980e-03
-4.327100000000000080e+01,1.897529999999999920e-03
-4.326100000000000279e+01,1.903109999999999958e-03
-4.325099999999999767e+01,1.908710000000000094e-03
-4.324099999999999966e+01,1.914329999999999895e-03
-4.323100000000000165e+01,1.919979999999999951e-03
-4.322099999999999653e+01,1.925650000000000105e-03
-4.321099999999999852e+01,1.931339999999999923e-03
-4.320100000000000051e+01,1.937050000000000056e-03
-4.319100000000000250e+01,1.942790000000000012e-03
-4.318099999999999739e+01,1.948539999999999908e-03
-4.317099999999999937e+01,1.954319999999999842e-03
-4.316100000000000136e+01,1.960130000000000032e-03
-4.315100000000000335e+01,1.965950000000000163e-03
-4.314099999999999824e+01,1.971800000000000115e-03
-4.313100000000000023e+01,1.977669999999999949e-03
-4.312100000000000222e+01,1.983570000000000038e-03
-4.311099999999999710e+01,1.989480000000000068e-03
-4.310099999999999909e+01,1.995419999999999919e-03
-4.309100000000000108e+01,2.001380000000000086e-03
-4.308100000000000307e+01,2.007370000000000074e-03
-4.307099999999999795e+01,2.013379999999999944e-03
-4.306099999999999994e+01,2.019410000000000129e-03
-4.305100000000000193e+01,2.025460000000000194e-03
-4.304099999999999682e+01,2.031540000000000082e-03
-4.303099999999999881e+01,2.037639999999999851e-03
-4.302100000000000080e+01,2.043759999999999934e-03
-4.301100000000000279e+01,2.049909999999999840e-03
-4.300099999999999767e+01,2.056080000000000060e-03
-4.299099999999999966e+01,2.062270000000000162e-03
-4.298100000000000165e+01,2.068490000000000086e-03
-4.297099999999999653e+01,2.074729999999999890e-03
-4.296099999999999852e+01,2.080999999999999951e-03
-4.295100000000000051e+01,2.087279999999999951e-03
-4.294100000000000250e+01,2.093590000000000208e-03
-4.293099999999999739e+01,2.099929999999999852e-03
-4.292099999999999937e+01,2.106289999999999812e-03
-4.291100000000000136e+01,2.112670000000000086e-03
-4.290100000000000335e+01,2.119069999999999808e-03
-4.289099999999999824e+01,2.125499999999999785e-03
-4.288100000000000023e+01,2.131960000000000018e-03
-4.287100000000000222e+01,2.138430000000000192e-03
-4.286099999999999710e+01,2.144940000000000128e-03
-4.285099999999999909e+01,2.151460000000000004e-03
-4.284100000000000108e+01,2.158010000000000136e-03
-4.283100000000000307e+01,2.164580000000000150e-03
-4.282099999999999795e+01,2.171179999999999985e-03
-4.281099999999999994e+01,2.177800000000000135e-03
-4.280100000000000193e+01,2.184450000000000107e-03
-4.279099999999999682e+01,2.191119999999999960e-03
-4.278099999999999881e+01,2.197810000000000128e-03
-4.277100000000000080e+01,2.204530000000000118e-03
-4.276100000000000279e+01,2.211279999999999930e-03
-4.275099999999999767e+01,2.218040000000000116e-03
-4.274099999999999966e+01,2.224840000000000064e-03
-4.273100000000000165e+01,2.231649999999999953e-03
-4.272099999999999653e+01,2.238500000000000038e-03
-4.271099999999999852e+01,2.245360000000000064e-03
-4.270100000000000051e+01,2.252249999999999912e-03
-4.269100000000000250e+01,2.259170000000000015e-03
-4.268099999999999739e+01,2.266109999999999999e-03
-4.267099999999999937e+01,2.273079999999999806e-03
-4.266100000000000136e+01,2.280069999999999927e-03
-4.265100000000000335e+01,2.287079999999999929e-03
-4.264099999999999824e+01,2.294120000000000187e-03
-4.263100000000000023e+01,2.301189999999999833e-03
-4.262100000000000222e+01,2.308279999999999794e-03
-4.261099999999999710e+01,2.315390000000000070e-03
-4.260099999999999909e+01,2.322540000000000108e-03
-4.259100000000000108e+01,2.329700000000000087e-03
-4.258100000000000307e+01,2.336889999999999887e-03
-4.257099999999999795e+01,2.344109999999999944e-03
-4.256099999999999994e+01,2.351349999999999881e-03
-4.255100000000000193e+01,2.358620000000000074e-03
-4.254099999999999682e+01,2.365910000000000148e-03
-4.253099999999999881e+01,2.373230000000000044e-03
-4.252100000000000080e+01,2.380580000000000196e-03
-4.251100000000000279e+01,2.387949999999999795e-03
-4.250099999999999767e+01,2.395350000000000083e-03
-4.249099999999999966e+01,2.402769999999999819e-03
-4.248100000000000165e+01,2.410219999999999810e-03
-4.247099999999999653e+01,2.417690000000000117e-03
-4.246099999999999852e+01,2.425189999999999811e-03
-4.245100000000000051e+01,2.432709999999999820e-03
-4.244100000000000250e+01,2.440270000000000026e-03
-4.243099999999999739e+01,2.447840000000000172e-03
-4.242099999999999937e+01,2.455450000000000080e-03
-4.241100000000000136e+01,2.463079999999999870e-03
-4.240100000000000335e+01,2.470739999999999915e-03
-4.239099999999999824e+01,2.478419999999999842e-03
-4.238100000000000023e+01,2.486130000000000024e-03
-4.237100000000000222e+01,2.493860000000000087e-03
-4.236099999999999710e+01,2.501619999999999972e-03
-4.235099999999999909e+01,2.509410000000000113e-03
-4.234100000000000108e+01,2.517230000000000075e-03
-4.233100000000000307e+01,2.525069999999999919e-03
-4.232099999999999795e+01,2.532940000000000018e-03
-4.231099999999999994e+01,2.540829999999999998e-03
-4.230100000000000193e+01,2.548760000000000175e-03
-4.229099999999999682e+01,2.556699999999999858e-03
-4.228099999999999881e+01,2.564680000000000171e-03
-4.227100000000000080e+01,2.572679999999999932e-03
-4.226100000000000279e+01,2.580709999999999948e-03
-4.225099999999999767e+01,2.588769999999999787e-03
-4.224099999999999966e+01,2.596849999999999940e-03
-4.223100000000000165e+01,2.604959999999999914e-03
-4.222099999999999653e+01,2.613100000000000145e-03
-4.221099999999999852e+01,2.621270000000000197e-03
-4.220100000000000051e+01,2.629460000000000131e-03
-4.219100000000000250e+01,2.637679999999999886e-03
-4.218099999999999739e+01,2.645929999999999897e-03
-4.217099999999999937e+01,2.654210000000000163e-03
-4.216100000000000136e+01,2.662509999999999877e-03
-4.215100000000000335e+01,2.670839999999999846e-03
-4.214099999999999824e+01,2.679200000000000071e-03
-4.213100000000000023e+01,2.687580000000000177e-03
-4.212100000000000222e+01,2.696000000000000046e-03
-4.211099999999999710e+01,2.704439999999999795e-03
-4.210099999999999909e+01,2.712909999999999801e-03
-4.209100000000000108e+01,2.721400000000000121e-03
-4.208100000000000307e+01,2.729930000000000204e-03
-4.207099999999999795e+01,2.738480000000000168e-03
-4.206099999999999994e+01,2.747059999999999953e-03
-4.205100000000000193e+01,2.755669999999999994e-03
-4.204099999999999682e+01,2.764309999999999858e-03
-4.203099999999999881e+01,2.772979999999999976e-03
-4.202100000000000080e+01,2.781669999999999976e-03
-4.201100000000000279e+01,2.790389999999999798e-03
-4.200099999999999767e+01,2.799139999999999875e-03
-4.199099999999999966e+01,2.807920000000000207e-03
-4.198100000000000165e+01,2.816729999999999928e-03
-4.197099999999999653e+01,2.825569999999999905e-03
-4.196099999999999852e+01,2.834440000000000136e-03
-4.195100000000000051e+01,2.843329999999999816e-03
-4.194100000000000250e+01,2.852250000000000184e-03
-4.193099999999999739e+01,2.861199999999999941e-03
-4.192099999999999937e+01,2.870189999999999894e-03
-4.191100000000000136e+01,2.879200000000000162e-03
-4.190100000000000335e+01,2.888229999999999877e-03
-4.189099999999999824e+01,2.897299999999999789e-03
-4.188100000000000023e+01,2.906399999999999956e-03
-4.187100000000000222e+01,2.915529999999999945e-03
-4.186099999999999710e+01,2.924679999999999815e-03
-4.185099999999999909e+01,2.933869999999999881e-03
-4.184100000000000108e+01,2.943079999999999828e-03
-4.183100000000000307e+01,2.952320000000000031e-03
-4.182099999999999795e+01,2.961599999999999996e-03
-4.181099999999999994e+01,2.970899999999999843e-03
-4.180100000000000193e+01,2.980229999999999945e-03
-4.179099999999999682e+01,2.989589999999999869e-03
-4.178099999999999881e+01,2.998980000000000048e-03
-4.177100000000000080e+01,3.008409999999999990e-03
-4.176100000000000279e+01,3.017859999999999814e-03
-4.175099999999999767e+01,3.027339999999999892e-03
-4.174099999999999966e+01,3.036849999999999793e-03
-4.173100000000000165e+01,3.046389999999999949e-03
-4.172099999999999653e+01,3.055959999999999926e-03
-4.171099999999999852e+01,3.065560000000000160e-03
-4.170100000000000051e+01,3.075190000000000215e-03
-4.169100000000000250e+01,3.084860000000000033e-03
-4.168099999999999739e+01,3.094550000000000165e-03
-4.167099999999999937e+01,3.104270000000000120e-03
-4.166100000000000136e+01,3.114019999999999896e-03
-4.165100000000000335e+01,3.123809999999999868e-03
-4.164099999999999824e+01,3.133620000000000155e-03
-4.163100000000000023e+01,3.143459999999999831e-03
-4.162100000000000222e+01,3.153340000000000136e-03
-4.161099999999999710e+01,3.163249999999999829e-03
-4.160099999999999909e+01,3.173179999999999838e-03
-4.159100000000000108e+01,3.183150000000000042e-03
-4.158100000000000307e+01,3.193150000000000068e-03
-4.157099999999999795e+01,3.203179999999999916e-03
-4.156099999999999994e+01,3.213240000000000020e-03
-4.155100000000000193e+01,3.223329999999999945e-03
-4.154099999999999682e+01,3.233450000000000126e-03
-4.153099999999999881e+01,3.243610000000000070e-03
-4.152100000000000080e+01,3.253789999999999894e-03
-4.151100000000000279e+01,3.264009999999999915e-03
-4.150099999999999767e+01,3.274260000000000191e-03
-4.149099999999999966e+01,3.284529999999999915e-03
-4.148100000000000165e+01,3.294850000000000209e-03
-4.147099999999999653e+01,3.305189999999999951e-03
-4.146099999999999852e+01,3.315559999999999948e-03
-4.145100000000000051e+01,3.325970000000000142e-03
-4.144100000000000250e+01,3.336410000000000157e-03
-4.143099999999999739e+01,3.346870000000000053e-03
-4.142099999999999937e+01,3.357380000000000086e-03
-4.141100000000000136e+01,3.367910000000000001e-03
-4.140100000000000335e+01,3.378470000000000171e-03
-4.139099999999999824e+01,3.389070000000000103e-03
-4.138100000000000023e+01,3.399699999999999857e-03
-4.137100000000000222e+01,3.410359999999999867e-03
-4.136099999999999710e+01,3.421060000000000073e-03
-4.135099999999999909e+01,3.431780000000000160e-03
-4.134100000000000108e+01,3.442540000000000010e-03
-4.133100000000000307e+01,3.453330000000000115e-03
-4.132099999999999795e+01,3.464159999999999982e-03
-4.131099999999999994e+01,3.475010000000000165e-03
-4.130100000000000193e+01,3.485900000000000110e-03
-4.129099999999999682e+01,3.496819999999999876e-03
-4.128099999999999881e+01,3.507779999999999839e-03
-4.127100000000000080e+01,3.518770000000000057e-03
-4.126100000000000279e+01,3.529790000000000098e-03
-4.125099999999999767e+01,3.540839999999999960e-03
-4.124099999999999966e+01,3.551930000000000018e-03
-4.123100000000000165e+01,3.563049999999999898e-03
-4.122099999999999653e+01,3.574200000000000033e-03
-4.121099999999999852e+01,3.585379999999999991e-03
-4.120100000000000051e+01,3.596600000000000144e-03
-4.119100000000000250e+01,3.607850000000000119e-03
-4.118099999999999739e+01,3.619139999999999857e-03
-4.117099999999999937e+01,3.630459999999999850e-03
-4.116100000000000136e+01,3.641810000000000099e-03
-4.115100000000000335e+01,3.653200000000000110e-03
-4.114099999999999824e+01,3.664619999999999943e-03
-4.113100000000000023e+01,3.676070000000000032e-03
-4.112100000000000222e+01,3.687559999999999883e-03
-4.111099999999999710e+01,3.699079999999999990e-03
-4.110099999999999909e+01,3.710639999999999859e-03
-4.109100000000000108e+01,3.722229999999999983e-03
-4.108100000000000307e+01,3.733849999999999929e-03
-4.107099999999999795e+01,3.745510000000000072e-03
-4.106099999999999994e+01,3.757200000000000036e-03
-4.105100000000000193e+01,3.768919999999999822e-03
-4.104099999999999682e+01,3.780679999999999805e-03
-4.103099999999999881e+01,3.792479999999999983e-03
-4.102100000000000080e+01,3.804309999999999983e-03
-4.101100000000000279e+01,3.816169999999999805e-03
-4.100099999999999767e+01,3.828069999999999824e-03
-4.099099999999999966e+01,3.840000000000000097e-03
-4.098100000000000165e+01,3.851970000000000133e-03
-4.097099999999999653e+01,3.863969999999999991e-03
-4.096099999999999852e+01,3.876010000000000046e-03
-4.095100000000000051e+01,3.888079999999999922e-03
-4.094100000000000250e+01,3.900189999999999994e-03
-4.093099999999999739e+01,3.912330000000000321e-03
-4.092099999999999937e+01,3.924509999999999978e-03
-4.091100000000000136e+01,3.936720000000000323e-03
-4.090100000000000335e+01,3.948970000000000431e-03
-4.089099999999999824e+01,3.961250000000000361e-03
-4.088100000000000023e+01,3.973570000000000053e-03
-4.087100000000000222e+01,3.985919999999999568e-03
-4.086099999999999710e+01,3.998309999999999712e-03
-4.085099999999999909e+01,4.010739999999999618e-03
-4.084100000000000108e+01,4.023200000000000214e-03
-4.083100000000000307e+01,4.035699999999999704e-03
-4.082099999999999795e+01,4.048229999999999884e-03
-4.081099999999999994e+01,4.060789999999999886e-03
-4.080100000000000193e+01,4.073399999999999591e-03
-4.079099999999999682e+01,4.086039999999999985e-03
-4.078099999999999881e+01,4.098710000000000200e-03
-4.077100000000000080e+01,4.111430000000000119e-03
-4.076100000000000279e+01,4.124169999999999919e-03
-4.075099999999999767e+01,4.136960000000000290e-03
-4.074099999999999966e+01,4.149779999999999615e-03
-4.073100000000000165e+01,4.162639999999999570e-03
-4.072099999999999653e+01,4.175530000000000214e-03
-4.071099999999999852e+01,4.188459999999999753e-03
-4.070100000000000051e+01,4.201429999999999922e-03
-4.069100000000000250e+01,4.214429999999999912e-03
-4.068099999999999739e+01,4.227469999999999666e-03
-4.067099999999999937e+01,4.240550000000000049e-03
-4.066100000000000136e+01,4.253660000000000253e-03
-4.065100000000000335e+01,4.266810000000000221e-03
-4.064099999999999824e+01,4.279999999999999950e-03
-4.063100000000000023e+01,4.293220000000000369e-03
-4.062100000000000222e+01,4.306489999999999624e-03
-4.061099999999999710e+01,4.319779999999999627e-03
-4.060099999999999909e+01,4.333120000000000201e-03
-4.059100000000000108e+01,4.346489999999999729e-03
-4.058100000000000307e+01,4.359899999999999887e-03
-4.057099999999999795e+01,4.373349999999999807e-03
-4.056099999999999994e+01,4.386840000000000357e-03
-4.055100000000000193e+01,4.400359999999999862e-03
-4.054099999999999682e+01,4.413919999999999996e-03
-4.053099999999999881e+01,4.427519999999999893e-03
-4.052100000000000080e+01,4.441160000000000420e-03
-4.051100000000000279e+01,4.454839999999999842e-03
-4.050099999999999767e+01,4.468549999999999953e-03
-4.049099999999999966e+01,4.482299999999999826e-03
-4.048100000000000165e+01,4.496090000000000329e-03
-4.047099999999999653e+01,4.509919999999999728e-03
-4.046099999999999852e+01,4.523779999999999815e-03
-4.045100000000000051e+01,4.537679999999999665e-03
-4.044100000000000250e+01,4.551630000000000086e-03
-4.043099999999999739e+01,4.565610000000000328e-03
-4.042099999999999937e+01,4.579630000000000332e-03
-4.041100000000000136e+01,4.593680000000000159e-03
-4.040100000000000335e+01,4.607779999999999689e-03
-4.039099999999999824e+01,4.621909999999999907e-03
-4.038100000000000023e+01,4.636089999999999829e-03
-4.037100000000000222e+01,4.650299999999999573e-03
-4.036099999999999710e+01,4.664549999999999946e-03
-4.035099999999999909e+01,4.678840000000000082e-03
-4.034100000000000108e+01,4.693169999999999981e-03
-4.033100000000000307e+01,4.707539999999999641e-03
-4.032099999999999795e+01,4.721949999999999932e-03
-4.031099999999999994e+01,4.736399999999999985e-03
-4.030100000000000193e+01,4.750879999999999860e-03
-4.029099999999999682e+01,4.765410000000000305e-03
-4.028099999999999881e+01,4.779979999999999646e-03
-4.027100000000000080e+01,4.794579999999999675e-03
-4.026100000000000279e+01,4.809230000000000275e-03
-4.025099999999999767e+01,4.823909999999999830e-03
-4.024099999999999966e+01,4.838630000000000014e-03
-4.023100000000000165e+01,4.853399999999999902e-03
-4.022099999999999653e+01,4.868199999999999611e-03
-4.021099999999999852e+01,4.883049999999999891e-03
-4.020100000000000051e+01,4.897929999999999992e-03
-4.019100000000000250e+01,4.912859999999999797e-03
-4.018099999999999739e+01,4.927820000000000290e-03
-4.017099999999999937e+01,4.942829999999999620e-03
-4.016100000000000136e+01,4.957869999999999638e-03
-4.015100000000000335e+01,4.972960000000000227e-03
-4.014099999999999824e+01,4.988079999999999771e-03
-4.013100000000000023e+01,5.003249999999999885e-03
-4.012100000000000222e+01,5.018459999999999761e-03
-4.011099999999999710e+01,5.033700000000000327e-03
-4.010099999999999909e+01,5.048989999999999728e-03
-4.009100000000000108e+01,5.064319999999999759e-03
-4.008100000000000307e+01,5.079690000000000420e-03
-4.007099999999999795e+01,5.095109999999999917e-03
-4.006099999999999994e+01,5.110560000000000103e-03
-4.005100000000000193e+01,5.126050000000000051e-03
-4.004099999999999682e+01,5.141589999999999702e-03
-4.003099999999999881e+01,5.157160000000000043e-03
-4.002100000000000080e+01,5.172780000000000086e-03
-4.001100000000000279e+01,5.188439999999999892e-03
-4.000099999999999767e+01,5.204140000000000328e-03
-3.999099999999999966e+01,5.219879999999999659e-03
-3.998100000000000165e+01,5.235670000000000428e-03
-3.997099999999999653e+01,5.251490000000000151e-03
-3.996099999999999852e+01,5.267359999999999577e-03
-3.995100000000000051e+01,5.283269999999999633e-03
-3.994100000000000250e+01,5.299220000000000319e-03
-3.993099999999999739e+01,5.315209999999999900e-03
-3.992099999999999937e+01,5.331250000000000051e-03
-3.991100000000000136e+01,5.347329999999999965e-03
-3.990100000000000335e+01,5.363449999999999641e-03
-3.989099999999999824e+01,5.379609999999999947e-03
-3.988100000000000023e+01,5.395810000000000016e-03
-3.987100000000000222e+01,5.412059999999999788e-03
-3.986099999999999710e+01,5.428350000000000189e-03
-3.985099999999999909e+01,5.444680000000000353e-03
-3.984100000000000108e+01,5.461060000000000220e-03
-3.983100000000000307e+01,5.477469999999999908e-03
-3.982099999999999795e+01,5.493930000000000168e-03
-3.981099999999999994e+01,5.510440000000000130e-03
-3.980100000000000193e+01,5.526979999999999914e-03
-3.979099999999999682e+01,5.543570000000000268e-03
-3.978099999999999881e+01,5.560200000000000385e-03
-3.977100000000000080e+01,5.576880000000000205e-03
-3.976100000000000279e+01,5.593599999999999788e-03
-3.975099999999999767e+01,5.610360000000000000e-03
-3.974099999999999966e+01,5.627159999999999974e-03
-3.973100000000000165e+01,5.644009999999999652e-03
-3.972099999999999653e+01,5.660909999999999900e-03
-3.971099999999999852e+01,5.677839999999999970e-03
-3.970100000000000051e+01,5.694819999999999743e-03
-3.969100000000000250e+01,5.711840000000000146e-03
-3.968099999999999739e+01,5.728910000000000252e-03
-3.967099999999999937e+01,5.746020000000000121e-03
-3.966100000000000136e+01,5.763179999999999692e-03
-3.965100000000000335e+01,5.780379999999999893e-03
-3.964099999999999824e+01,5.797619999999999857e-03
-3.963100000000000023e+01,5.814910000000000391e-03
-3.962100000000000222e+01,5.832239999999999820e-03
-3.961099999999999710e+01,5.849619999999999820e-03
-3.960099999999999909e+01,5.867039999999999582e-03
-3.959100000000000108e+01,5.884499999999999974e-03
-3.958100000000000307e+01,5.902010000000000069e-03
-3.957099999999999795e+01,5.919569999999999867e-03
-3.956099999999999994e+01,5.937160000000000354e-03
-3.955100000000000193e+01,5.954809999999999617e-03
-3.954099999999999682e+01,5.972500000000000378e-03
-3.953099999999999881e+01,5.990230000000000034e-03
-3.952100000000000080e+01,6.008010000000000260e-03
-3.951100000000000279e+01,6.025830000000000249e-03
-3.950099999999999767e+01,6.043699999999999940e-03
-3.949099999999999966e+01,6.061620000000000202e-03
-3.948100000000000165e+01,6.079580000000000227e-03
-3.947099999999999653e+01,6.097580000000000014e-03
-3.946099999999999852e+01,6.115630000000000371e-03
-3.945100000000000051e+01,6.133730000000000432e-03
-3.944100000000000250e+01,6.151870000000000255e-03
-3.943099999999999739e+01,6.170059999999999781e-03
-3.942099999999999937e+01,6.188289999999999937e-03
-3.941100000000000136e+01,6.206569999999999795e-03
-3.940100000000000335e+01,6.224890000000000284e-03
-3.939099999999999824e+01,6.243259999999999608e-03
-3.938100000000000023e+01,6.261680000000000371e-03
-3.937100000000000222e+01,6.280140000000000028e-03
-3.936099999999999710e+01,6.298650000000000256e-03
-3.935099999999999909e+01,6.317210000000000186e-03
-3.934100000000000108e+01,6.335809999999999879e-03
-3.933100000000000307e+01,6.354460000000000143e-03
-3.932099999999999795e+01,6.373150000000000169e-03
-3.931099999999999994e+01,6.391889999999999898e-03
-3.930100000000000193e+01,6.410680000000000198e-03
-3.929099999999999682e+01,6.429510000000000260e-03
-3.928099999999999881e+01,6.448399999999999965e-03
-3.927100000000000080e+01,6.467320000000000360e-03
-3.926100000000000279e+01,6.486300000000000399e-03
-3.925099999999999767e+01,6.505320000000000200e-03
-3.924099999999999966e+01,6.524389999999999704e-03
-3.923100000000000165e+01,6.543509999999999778e-03
-3.922099999999999653e+01,6.562669999999999615e-03
-3.921099999999999852e+01,6.581880000000000022e-03
-3.920100000000000051e+01,6.601140000000000133e-03
-3.919100000000000250e+01,6.620449999999999946e-03
-3.918099999999999739e+01,6.639800000000000389e-03
-3.917099999999999937e+01,6.659199999999999668e-03
-3.916100000000000136e+01,6.678650000000000385e-03
-3.915100000000000335e+01,6.698149999999999937e-03
-3.914099999999999824e+01,6.717690000000000120e-03
-3.913100000000000023e+01,6.737280000000000005e-03
-3.912100000000000222e+01,6.756919999999999593e-03
-3.911099999999999710e+01,6.776609999999999752e-03
-3.910099999999999909e+01,6.796349999999999614e-03
-3.909100000000000108e+01,6.816130000000000105e-03
-3.908100000000000307e+01,6.835970000000000241e-03
-3.907099999999999795e+01,6.855850000000000138e-03
-3.906099999999999994e+01,6.875779999999999739e-03
-3.905100000000000193e+01,6.895759999999999910e-03
-3.904099999999999682e+01,6.915779999999999844e-03
-3.903099999999999881e+01,6.935860000000000289e-03
-3.902100000000000080e+01,6.955979999999999629e-03
-3.901100000000000279e+01,6.976160000000000347e-03
-3.900099999999999767e+01,6.996379999999999960e-03
-3.899099999999999966e+01,7.016650000000000144e-03
-3.898100000000000165e+01,7.036970000000000031e-03
-3.897099999999999653e+01,7.057339999999999620e-03
-3.896099999999999852e+01,7.077759999999999781e-03
-3.895100000000000051e+01,7.098219999999999703e-03
-3.894100000000000250e+01,7.118740000000000137e-03
-3.893099999999999739e+01,7.139310000000000274e-03
-3.892099999999999937e+01,7.159920000000000173e-03
-3.891100000000000136e+01,7.180589999999999716e-03
-3.890100000000000335e+01,7.201299999999999889e-03
-3.889099999999999824e+01,7.222069999999999705e-03
-3.888100000000000023e+01,7.242880000000000151e-03
-3.887100000000000222e+01,7.263750000000000241e-03
-3.886099999999999710e+01,7.284660000000000094e-03
-3.885099999999999909e+01,7.305629999999999589e-03
-3.884100000000000108e+01,7.326639999999999715e-03
-3.883100000000000307e+01,7.347710000000000352e-03
-3.882099999999999795e+01,7.368819999999999884e-03
-3.881099999999999994e+01,7.389989999999999927e-03
-3.880100000000000193e+01,7.411199999999999732e-03
-3.879099999999999682e+01,7.432470000000000049e-03
-3.878099999999999881e+01,7.453790000000000068e-03
-3.877100000000000080e+01,7.475149999999999850e-03
-3.876100000000000279e+01,7.496570000000000143e-03
-3.875099999999999767e+01,7.518040000000000139e-03
-3.874099999999999966e+01,7.539559999999999838e-03
-3.873100000000000165e+01,7.561130000000000108e-03
-3.872099999999999653e+01,7.582750000000000080e-03
-3.871099999999999852e+01,7.604419999999999756e-03
-3.870100000000000051e+01,7.626149999999999943e-03
-3.869100000000000250e+01,7.647919999999999892e-03
-3.868099999999999739e+01,7.669750000000000352e-03
-3.867099999999999937e+01,7.691629999999999648e-03
-3.866100000000000136e+01,7.713549999999999573e-03
-3.865100000000000335e+01,7.735530000000000010e-03
-3.864099999999999824e+01,7.757570000000000091e-03
-3.863100000000000023e+01,7.779649999999999933e-03
-3.862100000000000222e+01,7.801790000000000287e-03
-3.861099999999999710e+01,7.823969999999999536e-03
-3.860099999999999909e+01,7.846209999999999296e-03
-3.859100000000000108e+01,7.868500000000000494e-03
-3.858100000000000307e+01,7.890849999999999601e-03
-3.857099999999999795e+01,7.913240000000000204e-03
-3.856099999999999994e+01,7.935690000000000452e-03
-3.855100000000000193e+01,7.958190000000000403e-03
-3.854099999999999682e+01,7.980740000000000056e-03
-3.853099999999999881e+01,8.003349999999999353e-03
-3.852100000000000080e+01,8.026000000000000148e-03
-3.851100000000000279e+01,8.048710000000000586e-03
-3.850099999999999767e+01,8.071470000000000727e-03
-3.849099999999999966e+01,8.094290000000000512e-03
-3.848100000000000165e+01,8.117160000000000000e-03
-3.847099999999999653e+01,8.140079999999999191e-03
-3.846099999999999852e+01,8.163049999999999820e-03
-3.845100000000000051e+01,8.186080000000000093e-03
-3.844100000000000250e+01,8.209150000000000127e-03
-3.843099999999999739e+01,8.232289999999999747e-03
-3.842099999999999937e+01,8.255470000000000863e-03
-3.841100000000000136e+01,8.278709999999999888e-03
-3.840100000000000335e+01,8.302000000000000351e-03
-3.839099999999999824e+01,8.325350000000000458e-03
-3.838100000000000023e+01,8.348750000000000268e-03
-3.837100000000000222e+01,8.372199999999999781e-03
-3.836099999999999710e+01,8.395710000000000672e-03
-3.835099999999999909e+01,8.419269999999999532e-03
-3.834100000000000108e+01,8.442879999999999829e-03
-3.833100000000000307e+01,8.466549999999999770e-03
-3.832099999999999795e+01,8.490269999999999415e-03
-3.831099999999999994e+01,8.514050000000000437e-03
-3.830100000000000193e+01,8.537879999999999428e-03
-3.829099999999999682e+01,8.561759999999999857e-03
-3.828099999999999881e+01,8.585699999999999929e-03
-3.827100000000000080e+01,8.609689999999999704e-03
-3.826100000000000279e+01,8.633740000000000858e-03
-3.825099999999999767e+01,8.657839999999999980e-03
-3.824099999999999966e+01,8.682000000000000481e-03
-3.823100000000000165e+01,8.706210000000000684e-03
-3.822099999999999653e+01,8.730480000000000532e-03
-3.821099999999999852e+01,8.754800000000000082e-03
-3.820100000000000051e+01,8.779169999999999335e-03
-3.819100000000000250e+01,8.803599999999999967e-03
-3.818099999999999739e+01,8.828090000000000243e-03
-3.817099999999999937e+01,8.852630000000000221e-03
-3.816100000000000136e+01,8.877219999999999903e-03
-3.815100000000000335e+01,8.901869999999999228e-03
-3.814099999999999824e+01,8.926579999999999931e-03
-3.813100000000000023e+01,8.951340000000000338e-03
-3.812100000000000222e+01,8.976160000000000388e-03
-3.811099999999999710e+01,9.001030000000000142e-03
-3.810099999999999909e+01,9.025949999999999598e-03
-3.809100000000000108e+01,9.050940000000000374e-03
-3.808100000000000307e+01,9.075980000000000852e-03
-3.807099999999999795e+01,9.101069999999999299e-03
-3.806099999999999994e+01,9.126220000000000859e-03
-3.805100000000000193e+01,9.151430000000000328e-03
-3.804099999999999682e+01,9.176689999999999500e-03
-3.803099999999999881e+01,9.202010000000000051e-03
-3.802100000000000080e+01,9.227380000000000304e-03
-3.801100000000000279e+01,9.252810000000000201e-03
-3.800099999999999767e+01,9.278299999999999742e-03
-3.799099999999999966e+01,9.303840000000000721e-03
-3.798100000000000165e+01,9.329439999999999608e-03
-3.797099999999999653e+01,9.355099999999999874e-03
-3.796099999999999852e+01,9.380809999999999843e-03
-3.795100000000000051e+01,9.406579999999999456e-03
-3.794100000000000250e+01,9.432410000000000447e-03
-3.793099999999999739e+01,9.458289999999999406e-03
-3.792099999999999937e+01,9.484229999999999744e-03
-3.791100000000000136e+01,9.510229999999999725e-03
-3.790100000000000335e+01,9.536279999999999410e-03
-3.789099999999999824e+01,9.562400000000000413e-03
-3.788100000000000023e+01,9.588559999999999445e-03
-3.787100000000000222e+01,9.614789999999999795e-03
-3.786099999999999710e+01,9.641069999999999848e-03
-3.785099999999999909e+01,9.667409999999999545e-03
-3.784100000000000108e+01,9.693810000000000621e-03
-3.783100000000000307e+01,9.720259999999999664e-03
-3.782099999999999795e+01,9.746780000000000027e-03
-3.781099999999999994e+01,9.773350000000000093e-03
-3.780100000000000193e+01,9.799979999999999802e-03
-3.779099999999999682e+01,9.826659999999999215e-03
-3.778099999999999881e+01,9.853409999999999946e-03
-3.777100000000000080e+01,9.880210000000000381e-03
-3.776100000000000279e+01,9.907070000000000459e-03
-3.775099999999999767e+01,9.933980000000000241e-03
-3.774099999999999966e+01,9.960959999999999606e-03
-3.773100000000000165e+01,9.987990000000000410e-03
-3.772099999999999653e+01,1.001510000000000074e-02
-3.771099999999999852e+01,1.004219999999999939e-02
-3.770100000000000051e+01,1.006939999999999918e-02
-3.769100000000000250e+01,1.009670000000000012e-02
-3.768099999999999739e+01,1.012399999999999932e-02
-3.767099999999999937e+01,1.015139999999999966e-02
-3.766100000000000136e+01,1.017889999999999941e-02
-3.765100000000000335e+01,1.020639999999999915e-02
-3.764099999999999824e+01,1.023390000000000064e-02
-3.763100000000000023e+01,1.026159999999999919e-02
-3.762100000000000222e+01,1.028920000000000008e-02
-3.761099999999999710e+01,1.031699999999999978e-02
-3.760099999999999909e+01,1.034479999999999948e-02
-3.759100000000000108e+01,1.037259999999999918e-02
-3.758100000000000307e+01,1.040050000000000002e-02
-3.757099999999999795e+01,1.042850000000000027e-02
-3.756099999999999994e+01,1.045650000000000052e-02
-3.755100000000000193e+01,1.048460000000000017e-02
-3.754099999999999682e+01,1.051279999999999923e-02
-3.753099999999999881e+01,1.054100000000000002e-02
-3.752100000000000080e+01,1.056930000000000022e-02
-3.751100000000000279e+01,1.059760000000000042e-02
-3.750099999999999767e+01,1.062600000000000003e-02
-3.749099999999999966e+01,1.065450000000000078e-02
-3.748100000000000165e+01,1.068299999999999979e-02
-3.747099999999999653e+01,1.071150000000000053e-02
-3.746099999999999852e+01,1.074020000000000009e-02
-3.745100000000000051e+01,1.076889999999999965e-02
-3.744100000000000250e+01,1.079759999999999921e-02
-3.743099999999999739e+01,1.082639999999999991e-02
-3.742099999999999937e+01,1.085530000000000002e-02
-3.741100000000000136e+01,1.088420000000000012e-02
-3.740100000000000335e+01,1.091319999999999964e-02
-3.739099999999999824e+01,1.094230000000000029e-02
-3.738100000000000023e+01,1.097139999999999921e-02
-3.737100000000000222e+01,1.100059999999999927e-02
-3.736099999999999710e+01,1.102979999999999933e-02
-3.735099999999999909e+01,1.105910000000000053e-02
-3.734100000000000108e+01,1.108849999999999940e-02
-3.733100000000000307e+01,1.111790000000000000e-02
-3.732099999999999795e+01,1.114740000000000002e-02
-3.731099999999999994e+01,1.117690000000000003e-02
-3.730100000000000193e+01,1.120649999999999945e-02
-3.729099999999999682e+01,1.123620000000000001e-02
-3.728099999999999881e+01,1.126590000000000057e-02
-3.727100000000000080e+01,1.129570000000000053e-02
-3.726100000000000279e+01,1.132550000000000050e-02
-3.725099999999999767e+01,1.135539999999999987e-02
-3.724099999999999966e+01,1.138540000000000038e-02
-3.723100000000000165e+01,1.141550000000000030e-02
-3.722099999999999653e+01,1.144550000000000081e-02
-3.721099999999999852e+01,1.147570000000000014e-02
-3.720100000000000051e+01,1.150589999999999946e-02
-3.719100000000000250e+01,1.153619999999999993e-02
-3.718099999999999739e+01,1.156650000000000039e-02
-3.717099999999999937e+01,1.159690000000000026e-02
-3.716100000000000136e+01,1.162739999999999954e-02
-3.715100000000000335e+01,1.165790000000000055e-02
-3.714099999999999824e+01,1.168849999999999924e-02
-3.713100000000000023e+01,1.171920000000000080e-02
-3.712100000000000222e+01,1.174990000000000062e-02
-3.711099999999999710e+01,1.178069999999999985e-02
-3.710099999999999909e+01,1.181150000000000082e-02
-3.709100000000000108e+01,1.184239999999999945e-02
-3.708100000000000307e+01,1.187339999999999923e-02
-3.707099999999999795e+01,1.190440000000000074e-02
-3.706099999999999994e+01,1.193549999999999993e-02
-3.705100000000000193e+01,1.196670000000000025e-02
-3.704099999999999682e+01,1.199790000000000058e-02
-3.703099999999999881e+01,1.202909999999999917e-02
-3.702100000000000080e+01,1.206050000000000004e-02
-3.701100000000000279e+01,1.209189999999999918e-02
-3.700099999999999767e+01,1.212339999999999945e-02
-3.699099999999999966e+01,1.215489999999999973e-02
-3.698100000000000165e+01,1.218649999999999942e-02
-3.697099999999999653e+01,1.221810000000000083e-02
-3.696099999999999852e+01,1.224989999999999933e-02
-3.695100000000000051e+01,1.228160000000000016e-02
-3.694100000000000250e+01,1.231349999999999979e-02
-3.693099999999999739e+01,1.234539999999999943e-02
-3.692099999999999937e+01,1.237740000000000021e-02
-3.691100000000000136e+01,1.240939999999999925e-02
-3.690100000000000335e+01,1.244149999999999943e-02
-3.689099999999999824e+01,1.247370000000000076e-02
-3.688100000000000023e+01,1.250590000000000035e-02
-3.687100000000000222e+01,1.253819999999999935e-02
-3.686099999999999710e+01,1.257059999999999948e-02
-3.685099999999999909e+01,1.260299999999999962e-02
-3.684100000000000108e+01,1.263549999999999916e-02
-3.683100000000000307e+01,1.266800000000000044e-02
-3.682099999999999795e+01,1.270059999999999939e-02
-3.681099999999999994e+01,1.273329999999999948e-02
-3.680100000000000193e+01,1.276610000000000071e-02
-3.679099999999999682e+01,1.279890000000000021e-02
-3.678099999999999881e+01,1.283169999999999970e-02
-3.677100000000000080e+01,1.286469999999999975e-02
-3.676100000000000279e+01,1.289769999999999979e-02
-3.675099999999999767e+01,1.293069999999999983e-02
-3.674099999999999966e+01,1.296390000000000042e-02
-3.673100000000000165e+01,1.299709999999999928e-02
-3.672099999999999653e+01,1.303029999999999987e-02
-3.671099999999999852e+01,1.306369999999999927e-02
-3.670100000000000051e+01,1.309699999999999927e-02
-3.669100000000000250e+01,1.313049999999999981e-02
-3.668099999999999739e+01,1.316400000000000035e-02
-3.667099999999999937e+01,1.319760000000000030e-02
-3.666100000000000136e+01,1.323129999999999966e-02
-3.665100000000000335e+01,1.326500000000000075e-02
-3.664099999999999824e+01,1.329879999999999951e-02
-3.663100000000000023e+01,1.333260000000000001e-02
-3.662100000000000222e+01,1.336649999999999991e-02
-3.661099999999999710e+01,1.340049999999999922e-02
-3.660099999999999909e+01,1.343450000000000026e-02
-3.659100000000000108e+01,1.346860000000000071e-02
-3.658100000000000307e+01,1.350280000000000057e-02
-3.657099999999999795e+01,1.353700000000000042e-02
-3.656099999999999994e+01,1.357140000000000082e-02
-3.655100000000000193e+01,1.360570000000000009e-02
-3.654099999999999682e+01,1.364019999999999989e-02
-3.653099999999999881e+01,1.367469999999999970e-02
-3.652100000000000080e+01,1.370919999999999951e-02
-3.651100000000000279e+01,1.374389999999999987e-02
-3.650099999999999767e+01,1.377860000000000022e-02
-3.649099999999999966e+01,1.381330000000000058e-02
-3.648100000000000165e+01,1.384819999999999975e-02
-3.647099999999999653e+01,1.388310000000000065e-02
-3.646099999999999852e+01,1.391799999999999982e-02
-3.645100000000000051e+01,1.395309999999999953e-02
-3.644100000000000250e+01,1.398819999999999925e-02
-3.643099999999999739e+01,1.402330000000000070e-02
-3.642099999999999937e+01,1.405859999999999922e-02
-3.641100000000000136e+01,1.409389999999999948e-02
-3.640100000000000335e+01,1.412919999999999975e-02
-3.639099999999999824e+01,1.416459999999999941e-02
-3.638100000000000023e+01,1.420010000000000022e-02
-3.637100000000000222e+01,1.423570000000000044e-02
-3.636099999999999710e+01,1.427130000000000065e-02
-3.635099999999999909e+01,1.430700000000000027e-02
-3.634100000000000108e+01,1.434279999999999930e-02
-3.633100000000000307e+01,1.437860000000000006e-02
-3.632099999999999795e+01,1.441450000000000023e-02
-3.631099999999999994e+01,1.445049999999999980e-02
-3.630100000000000193e+01,1.448649999999999938e-02
-3.629099999999999682e+01,1.452260000000000009e-02
-3.628099999999999881e+01,1.455880000000000021e-02
-3.627100000000000080e+01,1.459500000000000033e-02
-3.626100000000000279e+01,1.463129999999999986e-02
-3.625099999999999767e+01,1.466770000000000053e-02
-3.624099999999999966e+01,1.470409999999999946e-02
-3.623100000000000165e+01,1.474059999999999954e-02
-3.622099999999999653e+01,1.477720000000000075e-02
-3.621099999999999852e+01,1.481389999999999964e-02
-3.620100000000000051e+01,1.485060000000000026e-02
-3.619100000000000250e+01,1.488729999999999914e-02
-3.618099999999999739e+01,1.492420000000000031e-02
-3.617099999999999937e+01,1.496109999999999975e-02
-3.616100000000000136e+01,1.499810000000000032e-02
-3.615100000000000335e+01,1.503509999999999916e-02
-3.614099999999999824e+01,1.507219999999999914e-02
-3.613100000000000023e+01,1.510940000000000026e-02
-3.612100000000000222e+01,1.514670000000000079e-02
-3.611099999999999710e+01,1.518399999999999958e-02
-3.610099999999999909e+01,1.522139999999999951e-02
-3.609100000000000108e+01,1.525879999999999945e-02
-3.608100000000000307e+01,1.529639999999999993e-02
-3.607099999999999795e+01,1.533389999999999927e-02
-3.606099999999999994e+01,1.537159999999999915e-02
-3.605100000000000193e+01,1.540930000000000077e-02
-3.604099999999999682e+01,1.544710000000000007e-02
-3.603099999999999881e+01,1.548500000000000050e-02
-3.602100000000000080e+01,1.552289999999999920e-02
-3.601100000000000279e+01,1.556090000000000077e-02
-3.600099999999999767e+01,1.559900000000000002e-02
-3.599099999999999966e+01,1.563710000000000100e-02
-3.598100000000000165e+01,1.567539999999999906e-02
-3.597099999999999653e+01,1.571360000000000118e-02
-3.596099999999999852e+01,1.575199999999999864e-02
-3.595100000000000051e+01,1.579039999999999958e-02
-3.594100000000000250e+01,1.582889999999999991e-02
-3.593099999999999739e+01,1.586740000000000025e-02
-3.592099999999999937e+01,1.590600000000000000e-02
-3.591100000000000136e+01,1.594469999999999915e-02
-3.590100000000000335e+01,1.598350000000000118e-02
-3.589099999999999824e+01,1.602229999999999974e-02
-3.588100000000000023e+01,1.606120000000000117e-02
-3.587100000000000222e+01,1.610019999999999854e-02
-3.586099999999999710e+01,1.613919999999999938e-02
-3.585099999999999909e+01,1.617829999999999963e-02
-3.584100000000000108e+01,1.621749999999999928e-02
-3.583100000000000307e+01,1.625679999999999834e-02
-3.582099999999999795e+01,1.629610000000000086e-02
-3.581099999999999994e+01,1.633549999999999933e-02
-3.580100000000000193e+01,1.637490000000000126e-02
-3.579099999999999682e+01,1.641439999999999913e-02
-3.578099999999999881e+01,1.645399999999999988e-02
-3.577100000000000080e+01,1.649370000000000003e-02
-3.576100000000000279e+01,1.653340000000000018e-02
-3.575099999999999767e+01,1.657319999999999974e-02
-3.574099999999999966e+01,1.661309999999999870e-02
-3.573100000000000165e+01,1.665300000000000114e-02
-3.572099999999999653e+01,1.669299999999999951e-02
-3.571099999999999852e+01,1.673310000000000075e-02
-3.570100000000000051e+01,1.677330000000000140e-02
-3.569100000000000250e+01,1.681349999999999859e-02
-3.568099999999999739e+01,1.685379999999999864e-02
-3.567099999999999937e+01,1.689409999999999870e-02
-3.566100000000000136e+01,1.693460000000000104e-02
-3.565100000000000335e+01,1.697509999999999991e-02
-3.564099999999999824e+01,1.701559999999999878e-02
-3.563100000000000023e+01,1.705629999999999993e-02
-3.562100000000000222e+01,1.709700000000000109e-02
-3.561099999999999710e+01,1.713780000000000164e-02
-3.560099999999999909e+01,1.717859999999999873e-02
-3.559100000000000108e+01,1.721949999999999870e-02
-3.558100000000000307e+01,1.726050000000000154e-02
-3.557099999999999795e+01,1.730160000000000031e-02
-3.556099999999999994e+01,1.734269999999999909e-02
-3.555100000000000193e+01,1.738390000000000074e-02
-3.554099999999999682e+01,1.742519999999999833e-02
-3.553099999999999881e+01,1.746659999999999879e-02
-3.552100000000000080e+01,1.750799999999999926e-02
-3.551100000000000279e+01,1.754949999999999913e-02
-3.550099999999999767e+01,1.759099999999999900e-02
-3.549099999999999966e+01,1.763259999999999827e-02
-3.548100000000000165e+01,1.767430000000000043e-02
-3.547099999999999653e+01,1.771609999999999852e-02
-3.546099999999999852e+01,1.775790000000000007e-02
-3.545100000000000051e+01,1.779990000000000044e-02
-3.544100000000000250e+01,1.784180000000000141e-02
-3.543099999999999739e+01,1.788390000000000118e-02
-3.542099999999999937e+01,1.792600000000000096e-02
-3.541100000000000136e+01,1.796820000000000014e-02
-3.540100000000000335e+01,1.801049999999999873e-02
-3.539099999999999824e+01,1.805280000000000079e-02
-3.538100000000000023e+01,1.809519999999999879e-02
-3.537100000000000222e+01,1.813769999999999966e-02
-3.536099999999999710e+01,1.818020000000000053e-02
-3.535099999999999909e+01,1.822290000000000021e-02
-3.534100000000000108e+01,1.826559999999999989e-02
-3.533100000000000307e+01,1.830829999999999957e-02
-3.532099999999999795e+01,1.835109999999999866e-02
-3.531099999999999994e+01,1.839410000000000003e-02
-3.530100000000000193e+01,1.843699999999999853e-02
-3.529099999999999682e+01,1.848009999999999931e-02
-3.528099999999999881e+01,1.852320000000000008e-02
-3.527100000000000080e+01,1.856640000000000026e-02
-3.526100000000000279e+01,1.860960000000000045e-02
-3.525099999999999767e+01,1.865299999999999944e-02
-3.524099999999999966e+01,1.869639999999999844e-02
-3.523100000000000165e+01,1.873990000000000031e-02
-3.522099999999999653e+01,1.878339999999999871e-02
-3.521099999999999852e+01,1.882699999999999999e-02
-3.520100000000000051e+01,1.887070000000000067e-02
-3.519100000000000250e+01,1.891450000000000076e-02
-3.518099999999999739e+01,1.895830000000000085e-02
-3.517099999999999937e+01,1.900220000000000034e-02
-3.516100000000000136e+01,1.904619999999999924e-02
-3.515100000000000335e+01,1.909020000000000161e-02
-3.514099999999999824e+01,1.913439999999999933e-02
-3.513100000000000023e+01,1.917860000000000051e-02
-3.512100000000000222e+01,1.922280000000000169e-02
-3.511099999999999710e+01,1.926720000000000169e-02
-3.510099999999999909e+01,1.931160000000000168e-02
-3.509100000000000108e+01,1.935600000000000168e-02
-3.508100000000000307e+01,1.940060000000000048e-02
-3.507099999999999795e+01,1.944519999999999929e-02
-3.506099999999999994e+01,1.948990000000000097e-02
-3.505100000000000193e+01,1.953469999999999859e-02
-3.504099999999999682e+01,1.957949999999999968e-02
-3.503099999999999881e+01,1.962440000000000018e-02
-3.502100000000000080e+01,1.966940000000000008e-02
-3.501100000000000279e+01,1.971449999999999939e-02
-3.500099999999999767e+01,1.975959999999999869e-02
-3.499099999999999966e+01,1.980480000000000088e-02
-3.498100000000000165e+01,1.985009999999999900e-02
-3.497099999999999653e+01,1.989540000000000058e-02
-3.496099999999999852e+01,1.994080000000000158e-02
-3.495100000000000051e+01,1.998629999999999851e-02
-3.494100000000000250e+01,2.003189999999999832e-02
-3.493099999999999739e+01,2.007750000000000160e-02
-3.492099999999999937e+01,2.012320000000000081e-02
-3.491100000000000136e+01,2.016899999999999943e-02
-3.490100000000000335e+01,2.021480000000000152e-02
-3.489099999999999824e+01,2.026079999999999895e-02
-3.488100000000000023e+01,2.030679999999999985e-02
-3.487100000000000222e+01,2.035280000000000075e-02
-3.486099999999999710e+01,2.039900000000000047e-02
-3.485099999999999909e+01,2.044520000000000018e-02
-3.484100000000000108e+01,2.049149999999999930e-02
-3.483100000000000307e+01,2.053779999999999842e-02
-3.482099999999999795e+01,2.058420000000000041e-02
-3.481099999999999994e+01,2.063069999999999835e-02
-3.480100000000000193e+01,2.067729999999999915e-02
-3.479099999999999682e+01,2.072399999999999937e-02
-3.478099999999999881e+01,2.077069999999999958e-02
-3.477100000000000080e+01,2.081749999999999920e-02
-3.476100000000000279e+01,2.086429999999999882e-02
-3.475099999999999767e+01,2.091130000000000072e-02
-3.474099999999999966e+01,2.095829999999999915e-02
-3.473100000000000165e+01,2.100540000000000046e-02
-3.472099999999999653e+01,2.105249999999999830e-02
-3.471099999999999852e+01,2.109969999999999901e-02
-3.470100000000000051e+01,2.114699999999999913e-02
-3.469100000000000250e+01,2.119439999999999866e-02
-3.468099999999999739e+01,2.124180000000000165e-02
-3.467099999999999937e+01,2.128939999999999999e-02
-3.466100000000000136e+01,2.133689999999999892e-02
-3.465100000000000335e+01,2.138460000000000014e-02
-3.464099999999999824e+01,2.143230000000000135e-02
-3.463100000000000023e+01,2.148009999999999850e-02
-3.462100000000000222e+01,2.152799999999999853e-02
-3.461099999999999710e+01,2.157600000000000143e-02
-3.460099999999999909e+01,2.162400000000000086e-02
-3.459100000000000108e+01,2.167209999999999970e-02
-3.458100000000000307e+01,2.172030000000000141e-02
-3.457099999999999795e+01,2.176849999999999966e-02
-3.456099999999999994e+01,2.181680000000000078e-02
-3.455100000000000193e+01,2.186520000000000130e-02
-3.454099999999999682e+01,2.191370000000000123e-02
-3.453099999999999881e+01,2.196220000000000117e-02
-3.452100000000000080e+01,2.201080000000000050e-02
-3.451100000000000279e+01,2.205949999999999925e-02
-3.450099999999999767e+01,2.210820000000000146e-02
-3.449099999999999966e+01,2.215709999999999902e-02
-3.448100000000000165e+01,2.220600000000000004e-02
-3.447099999999999653e+01,2.225490000000000107e-02
-3.446099999999999852e+01,2.230400000000000091e-02
-3.445100000000000051e+01,2.235310000000000075e-02
-3.444100000000000250e+01,2.240229999999999999e-02
-3.443099999999999739e+01,2.245149999999999924e-02
-3.442099999999999937e+01,2.250090000000000076e-02
-3.441100000000000136e+01,2.255029999999999882e-02
-3.440100000000000335e+01,2.259970000000000034e-02
-3.439099999999999824e+01,2.264930000000000068e-02
-3.438100000000000023e+01,2.269890000000000102e-02
-3.437100000000000222e+01,2.274860000000000076e-02
-3.436099999999999710e+01,2.279839999999999992e-02
-3.435099999999999909e+01,2.284819999999999907e-02
-3.434100000000000108e+01,2.289810000000000109e-02
-3.433100000000000307e+01,2.294809999999999905e-02
-3.432099999999999795e+01,2.299819999999999989e-02
-3.431099999999999994e+01,2.304830000000000073e-02
-3.430100000000000193e+01,2.309850000000000098e-02
-3.429099999999999682e+01,2.314880000000000063e-02
-3.428099999999999881e+01,2.319919999999999968e-02
-3.427100000000000080e+01,2.324959999999999874e-02
-3.426100000000000279e+01,2.330010000000000067e-02
-3.425099999999999767e+01,2.335069999999999854e-02
-3.424099999999999966e+01,2.340129999999999988e-02
-3.423100000000000165e+01,2.345200000000000062e-02
-3.422099999999999653e+01,2.350280000000000077e-02
-3.421099999999999852e+01,2.355370000000000033e-02
-3.420100000000000051e+01,2.360459999999999989e-02
-3.419100000000000250e+01,2.365559999999999885e-02
-3.418099999999999739e+01,2.370670000000000069e-02
-3.417099999999999937e+01,2.375779999999999906e-02
-3.416100000000000136e+01,2.380909999999999971e-02
-3.415100000000000335e+01,2.386040000000000036e-02
-3.414099999999999824e+01,2.391170000000000101e-02
-3.413100000000000023e+01,2.396320000000000047e-02
-3.412100000000000222e+01,2.401469999999999994e-02
-3.411099999999999710e+01,2.406629999999999880e-02
-3.410099999999999909e+01,2.411790000000000114e-02
-3.409100000000000108e+01,2.416969999999999882e-02
-3.408100000000000307e+01,2.422149999999999997e-02
-3.407099999999999795e+01,2.427340000000000053e-02
-3.406099999999999994e+01,2.432530000000000109e-02
-3.405100000000000193e+01,2.437730000000000105e-02
-3.404099999999999682e+01,2.442940000000000042e-02
-3.403099999999999881e+01,2.448159999999999920e-02
-3.402100000000000080e+01,2.453380000000000144e-02
-3.401100000000000279e+01,2.458619999999999903e-02
-3.400099999999999767e+01,2.463850000000000068e-02
-3.399099999999999966e+01,2.469100000000000114e-02
-3.398100000000000165e+01,2.474350000000000160e-02
-3.397099999999999653e+01,2.479610000000000147e-02
-3.396099999999999852e+01,2.484880000000000075e-02
-3.395100000000000051e+01,2.490159999999999943e-02
-3.394100000000000250e+01,2.495440000000000158e-02
-3.393099999999999739e+01,2.500729999999999967e-02
-3.392099999999999937e+01,2.506030000000000063e-02
-3.391100000000000136e+01,2.511330000000000159e-02
-3.390100000000000335e+01,2.516639999999999849e-02
-3.389099999999999824e+01,2.521959999999999827e-02
-3.388100000000000023e+01,2.527280000000000151e-02
-3.387100000000000222e+01,2.532620000000000010e-02
-3.386099999999999710e+01,2.537959999999999869e-02
-3.385099999999999909e+01,2.543310000000000015e-02
-3.384100000000000108e+01,2.548660000000000161e-02
-3.383100000000000307e+01,2.554019999999999901e-02
-3.382099999999999795e+01,2.559389999999999929e-02
-3.381099999999999994e+01,2.564769999999999897e-02
-3.380100000000000193e+01,2.570149999999999865e-02
-3.379099999999999682e+01,2.575540000000000121e-02
-3.378099999999999881e+01,2.580939999999999970e-02
-3.377100000000000080e+01,2.586350000000000107e-02
-3.376100000000000279e+01,2.591759999999999897e-02
-3.375099999999999767e+01,2.597179999999999975e-02
-3.374099999999999966e+01,2.602600000000000052e-02
-3.373100000000000165e+01,2.608040000000000011e-02
-3.372099999999999653e+01,2.613479999999999970e-02
-3.371099999999999852e+01,2.618929999999999869e-02
-3.370100000000000051e+01,2.624380000000000115e-02
-3.369100000000000250e+01,2.629849999999999896e-02
-3.368099999999999739e+01,2.635320000000000024e-02
-3.367099999999999937e+01,2.640790000000000151e-02
-3.366100000000000136e+01,2.646280000000000160e-02
-3.365100000000000335e+01,2.651770000000000169e-02
-3.364099999999999824e+01,2.657270000000000118e-02
-3.363100000000000023e+01,2.662780000000000008e-02
-3.362100000000000222e+01,2.668289999999999898e-02
-3.361099999999999710e+01,2.673810000000000076e-02
-3.360099999999999909e+01,2.679339999999999847e-02
-3.359100000000000108e+01,2.684869999999999965e-02
-3.358100000000000307e+01,2.690410000000000024e-02
-3.357099999999999795e+01,2.695960000000000023e-02
-3.356099999999999994e+01,2.701519999999999963e-02
-3.355100000000000193e+01,2.707079999999999903e-02
-3.354099999999999682e+01,2.712650000000000131e-02
-3.353099999999999881e+01,2.718229999999999952e-02
-3.352100000000000080e+01,2.723820000000000061e-02
-3.351100000000000279e+01,2.729410000000000169e-02
-3.350099999999999767e+01,2.735009999999999872e-02
-3.349099999999999966e+01,2.740619999999999862e-02
-3.348100000000000165e+01,2.746229999999999852e-02
-3.347099999999999653e+01,2.751850000000000129e-02
-3.346099999999999852e+01,2.757480000000000001e-02
-3.345100000000000051e+01,2.763109999999999872e-02
-3.344100000000000250e+01,2.768759999999999971e-02
-3.343099999999999739e+01,2.774400000000000130e-02
-3.342099999999999937e+01,2.780060000000000170e-02
-3.341100000000000136e+01,2.785719999999999863e-02
-3.340100000000000335e+01,2.791400000000000131e-02
-3.339099999999999824e+01,2.797070000000000112e-02
-3.338100000000000023e+01,2.802759999999999974e-02
-3.337100000000000222e+01,2.808449999999999835e-02
-3.336099999999999710e+01,2.814149999999999985e-02
-3.335099999999999909e+01,2.819860000000000075e-02
-3.334100000000000108e+01,2.825570000000000165e-02
-3.333100000000000307e+01,2.831289999999999848e-02
-3.332099999999999795e+01,2.837020000000000167e-02
-3.331099999999999994e+01,2.842750000000000138e-02
-3.330100000000000193e+01,2.848490000000000050e-02
-3.329099999999999682e+01,2.854239999999999902e-02
-3.328099999999999881e+01,2.860000000000000042e-02
-3.327100000000000080e+01,2.865759999999999835e-02
-3.326100000000000279e+01,2.871529999999999916e-02
-3.325099999999999767e+01,2.877309999999999937e-02
-3.324099999999999966e+01,2.883089999999999958e-02
-3.323100000000000165e+01,2.888879999999999920e-02
-3.322099999999999653e+01,2.894680000000000170e-02
-3.321099999999999852e+01,2.900490000000000013e-02
-3.320100000000000051e+01,2.906299999999999856e-02
-3.319100000000000250e+01,2.912119999999999986e-02
-3.318099999999999739e+01,2.917940000000000117e-02
-3.317099999999999937e+01,2.923780000000000129e-02
-3.316100000000000136e+01,2.929620000000000141e-02
-3.315100000000000335e+01,2.935470000000000093e-02
-3.314099999999999824e+01,2.941320000000000046e-02
-3.313100000000000023e+01,2.947179999999999939e-02
-3.312100000000000222e+01,2.953050000000000119e-02
-3.311099999999999710e+01,2.958929999999999894e-02
-3.310099999999999909e+01,2.964810000000000015e-02
-3.309100000000000108e+01,2.970700000000000077e-02
-3.308100000000000307e+01,2.976590000000000139e-02
-3.307099999999999795e+01,2.982500000000000082e-02
-3.306099999999999994e+01,2.988410000000000025e-02
-3.305100000000000193e+01,2.994329999999999908e-02
-3.304099999999999682e+01,3.000250000000000139e-02
-3.303099999999999881e+01,3.006179999999999963e-02
-3.302100000000000080e+01,3.012120000000000075e-02
-3.301100000000000279e+01,3.018059999999999840e-02
-3.300099999999999767e+01,3.024019999999999833e-02
-3.299099999999999966e+01,3.029980000000000173e-02
-3.298100000000000165e+01,3.035940000000000166e-02
-3.297099999999999653e+01,3.041920000000000041e-02
-3.296099999999999852e+01,3.047899999999999915e-02
-3.295100000000000051e+01,3.053880000000000136e-02
-3.294100000000000250e+01,3.059879999999999892e-02
-3.293099999999999739e+01,3.065879999999999994e-02
-3.292099999999999937e+01,3.071880000000000097e-02
-3.291100000000000136e+01,3.077900000000000080e-02
-3.290100000000000335e+01,3.083920000000000064e-02
-3.289099999999999824e+01,3.089949999999999988e-02
-3.288100000000000023e+01,3.095979999999999913e-02
-3.287100000000000222e+01,3.102030000000000065e-02
-3.286099999999999710e+01,3.108069999999999930e-02
-3.285099999999999909e+01,3.114130000000000023e-02
-3.284100000000000108e+01,3.120190000000000116e-02
-3.283100000000000307e+01,3.126260000000000150e-02
-3.282099999999999795e+01,3.132340000000000124e-02
-3.281099999999999994e+01,3.138420000000000099e-02
-3.280100000000000193e+01,3.144509999999999666e-02
-3.279099999999999682e+01,3.150610000000000216e-02
-3.278099999999999881e+01,3.156710000000000071e-02
-3.277100000000000080e+01,3.162820000000000215e-02
-3.276100000000000279e+01,3.168939999999999951e-02
-3.275099999999999767e+01,3.175059999999999688e-02
-3.274099999999999966e+01,3.181200000000000000e-02
-3.273100000000000165e+01,3.187330000000000024e-02
-3.272099999999999653e+01,3.193479999999999930e-02
-3.271099999999999852e+01,3.199629999999999835e-02
-3.270100000000000051e+01,3.205790000000000028e-02
-3.269100000000000250e+01,3.211950000000000222e-02
-3.268099999999999739e+01,3.218120000000000008e-02
-3.267099999999999937e+01,3.224300000000000083e-02
-3.266100000000000136e+01,3.230489999999999751e-02
-3.265100000000000335e+01,3.236680000000000113e-02
-3.264099999999999824e+01,3.242880000000000068e-02
-3.263100000000000023e+01,3.249080000000000024e-02
-3.262100000000000222e+01,3.255299999999999860e-02
-3.261099999999999710e+01,3.261510000000000103e-02
-3.260099999999999909e+01,3.267740000000000228e-02
-3.259100000000000108e+01,3.273969999999999658e-02
-3.258100000000000307e+01,3.280210000000000070e-02
-3.257099999999999795e+01,3.286460000000000076e-02
-3.256099999999999994e+01,3.292710000000000081e-02
-3.255100000000000193e+01,3.298969999999999680e-02
-3.254099999999999682e+01,3.305229999999999974e-02
-3.253099999999999881e+01,3.311510000000000148e-02
-3.252100000000000080e+01,3.317790000000000322e-02
-3.251100000000000279e+01,3.324069999999999803e-02
-3.250099999999999767e+01,3.330360000000000265e-02
-3.249099999999999966e+01,3.336660000000000320e-02
-3.248100000000000165e+01,3.342969999999999969e-02
-3.247099999999999653e+01,3.349280000000000312e-02
-3.246099999999999852e+01,3.355600000000000249e-02
-3.245100000000000051e+01,3.361920000000000186e-02
-3.244100000000000250e+01,3.368260000000000004e-02
-3.243099999999999739e+01,3.374590000000000228e-02
-3.242099999999999937e+01,3.380940000000000334e-02
-3.241100000000000136e+01,3.387289999999999746e-02
-3.240100000000000335e+01,3.393650000000000139e-02
-3.239099999999999824e+01,3.400009999999999838e-02
-3.238100000000000023e+01,3.406390000000000112e-02
-3.237100000000000222e+01,3.412760000000000099e-02
-3.236099999999999710e+01,3.419149999999999967e-02
-3.235099999999999909e+01,3.425539999999999835e-02
-3.234100000000000108e+01,3.431939999999999991e-02
-3.233100000000000307e+01,3.438340000000000146e-02
-3.232099999999999795e+01,3.444749999999999895e-02
-3.231099999999999994e+01,3.451169999999999932e-02
-3.230100000000000193e+01,3.457589999999999969e-02
-3.229099999999999682e+01,3.464020000000000293e-02
-3.228099999999999881e+01,3.470460000000000211e-02
-3.227100000000000080e+01,3.476900000000000129e-02
-3.226100000000000279e+01,3.483350000000000335e-02
-3.225099999999999767e+01,3.489810000000000134e-02
-3.224099999999999966e+01,3.496269999999999933e-02
-3.223100000000000165e+01,3.502740000000000020e-02
-3.222099999999999653e+01,3.509210000000000107e-02
-3.221099999999999852e+01,3.515700000000000075e-02
-3.220100000000000051e+01,3.522179999999999755e-02
-3.219100000000000250e+01,3.528680000000000011e-02
-3.218099999999999739e+01,3.535180000000000267e-02
-3.217099999999999937e+01,3.541690000000000116e-02
-3.216100000000000136e+01,3.548199999999999965e-02
-3.215100000000000335e+01,3.554720000000000102e-02
-3.214099999999999824e+01,3.561249999999999832e-02
-3.213100000000000023e+01,3.567780000000000257e-02
-3.212100000000000222e+01,3.574320000000000275e-02
-3.211099999999999710e+01,3.580869999999999886e-02
-3.210099999999999909e+01,3.587420000000000192e-02
-3.209100000000000108e+01,3.593980000000000091e-02
-3.208100000000000307e+01,3.600539999999999990e-02
-3.207099999999999795e+01,3.607110000000000177e-02
-3.206099999999999994e+01,3.613689999999999958e-02
-3.205100000000000193e+01,3.620269999999999738e-02
-3.204099999999999682e+01,3.626859999999999806e-02
-3.203099999999999881e+01,3.633460000000000162e-02
-3.202100000000000080e+01,3.640059999999999824e-02
-3.201100000000000279e+01,3.646669999999999773e-02
-3.200099999999999767e+01,3.653279999999999722e-02
-3.199099999999999966e+01,3.659899999999999959e-02
-3.198100000000000165e+01,3.666529999999999789e-02
-3.197100000000000009e+01,3.673160000000000314e-02
-3.196099999999999852e+01,3.679799999999999738e-02
-3.195100000000000051e+01,3.686450000000000143e-02
-3.194099999999999895e+01,3.693099999999999855e-02
-3.193100000000000094e+01,3.699759999999999854e-02
-3.192099999999999937e+01,3.706419999999999854e-02
-3.191100000000000136e+01,3.713090000000000140e-02
-3.190099999999999980e+01,3.719770000000000021e-02
-3.189099999999999824e+01,3.726449999999999901e-02
-3.188100000000000023e+01,3.733140000000000069e-02
-3.187099999999999866e+01,3.739839999999999831e-02
-3.186100000000000065e+01,3.746540000000000287e-02
-3.185099999999999909e+01,3.753240000000000048e-02
-3.184100000000000108e+01,3.759959999999999691e-02
-3.183099999999999952e+01,3.766680000000000028e-02
-3.182100000000000151e+01,3.773399999999999671e-02
-3.181099999999999994e+01,3.780130000000000295e-02
-3.180099999999999838e+01,3.786869999999999820e-02
-3.179100000000000037e+01,3.793620000000000325e-02
-3.178099999999999881e+01,3.800359999999999849e-02
-3.177100000000000080e+01,3.807119999999999949e-02
-3.176099999999999923e+01,3.813880000000000048e-02
-3.175100000000000122e+01,3.820649999999999741e-02
-3.174099999999999966e+01,3.827420000000000128e-02
-3.173100000000000165e+01,3.834200000000000108e-02
-3.172100000000000009e+01,3.840989999999999682e-02
-3.171099999999999852e+01,3.847779999999999950e-02
-3.170100000000000051e+01,3.854579999999999812e-02
-3.169099999999999895e+01,3.861379999999999674e-02
-3.168100000000000094e+01,3.868189999999999823e-02
-3.167099999999999937e+01,3.875010000000000260e-02
-3.166100000000000136e+01,3.881830000000000003e-02
-3.165099999999999980e+01,3.888660000000000033e-02
-3.164099999999999824e+01,3.895490000000000064e-02
-3.163100000000000023e+01,3.902329999999999688e-02
-3.162099999999999866e+01,3.909170000000000006e-02
-3.161100000000000065e+01,3.916019999999999918e-02
-3.160099999999999909e+01,3.922880000000000117e-02
-3.159100000000000108e+01,3.929740000000000316e-02
-3.158099999999999952e+01,3.936610000000000109e-02
-3.157100000000000151e+01,3.943490000000000190e-02
-3.156099999999999994e+01,3.950370000000000270e-02
-3.155099999999999838e+01,3.957249999999999657e-02
-3.154100000000000037e+01,3.964140000000000025e-02
-3.153099999999999881e+01,3.971039999999999986e-02
-3.152100000000000080e+01,3.977950000000000236e-02
-3.151099999999999923e+01,3.984850000000000197e-02
-3.150100000000000122e+01,3.991770000000000040e-02
-3.149099999999999966e+01,3.998689999999999883e-02
-3.148100000000000165e+01,4.005620000000000014e-02
-3.147100000000000009e+01,4.012550000000000144e-02
-3.146099999999999852e+01,4.019489999999999869e-02
-3.145100000000000051e+01,4.026430000000000287e-02
-3.144099999999999895e+01,4.033380000000000298e-02
-3.143100000000000094e+01,4.040330000000000310e-02
-3.142099999999999937e+01,4.047289999999999915e-02
-3.141100000000000136e+01,4.054259999999999808e-02
-3.140099999999999980e+01,4.061229999999999701e-02
-3.139099999999999824e+01,4.068209999999999882e-02
-3.138100000000000023e+01,4.075190000000000062e-02
-3.137099999999999866e+01,4.082179999999999837e-02
-3.136100000000000065e+01,4.089179999999999898e-02
-3.135099999999999909e+01,4.096179999999999960e-02
-3.134100000000000108e+01,4.103180000000000022e-02
-3.133099999999999952e+01,4.110189999999999677e-02
-3.132100000000000151e+01,4.117210000000000314e-02
-3.131099999999999994e+01,4.124230000000000257e-02
-3.130099999999999838e+01,4.131259999999999794e-02
-3.129100000000000037e+01,4.138290000000000024e-02
-3.128099999999999881e+01,4.145329999999999848e-02
-3.127100000000000080e+01,4.152379999999999960e-02
-3.126099999999999923e+01,4.159430000000000072e-02
-3.125100000000000122e+01,4.166480000000000183e-02
-3.124099999999999966e+01,4.173550000000000176e-02
-3.123100000000000165e+01,4.180609999999999882e-02
-3.122100000000000009e+01,4.187679999999999875e-02
-3.121099999999999852e+01,4.194760000000000155e-02
-3.120100000000000051e+01,4.201839999999999742e-02
-3.119099999999999895e+01,4.208930000000000310e-02
-3.118100000000000094e+01,4.216029999999999778e-02
-3.117099999999999937e+01,4.223129999999999939e-02
-3.116100000000000136e+01,4.230230000000000101e-02
-3.115099999999999980e+01,4.237339999999999857e-02
-3.114099999999999824e+01,4.244459999999999900e-02
-3.113100000000000023e+01,4.251579999999999943e-02
-3.112099999999999866e+01,4.258699999999999986e-02
-3.111100000000000065e+01,4.265839999999999910e-02
-3.110099999999999909e+01,4.272970000000000240e-02
-3.109100000000000108e+01,4.280119999999999758e-02
-3.108099999999999952e+01,4.287259999999999682e-02
-3.107100000000000151e+01,4.294420000000000182e-02
-3.106099999999999994e+01,4.301569999999999699e-02
-3.105099999999999838e+01,4.308739999999999792e-02
-3.104100000000000037e+01,4.315909999999999885e-02
-3.103099999999999881e+01,4.323079999999999978e-02
-3.102100000000000080e+01,4.330259999999999665e-02
-3.101099999999999923e+01,4.337450000000000333e-02
-3.100100000000000122e+01,4.344640000000000307e-02
-3.099099999999999966e+01,4.351830000000000281e-02
-3.098100000000000165e+01,4.359029999999999849e-02
-3.097100000000000009e+01,4.366239999999999705e-02
-3.096099999999999852e+01,4.373450000000000254e-02
-3.095100000000000051e+01,4.380660000000000109e-02
-3.094099999999999895e+01,4.387889999999999846e-02
-3.093100000000000094e+01,4.395109999999999989e-02
-3.092099999999999937e+01,4.402339999999999726e-02
-3.091100000000000136e+01,4.409579999999999750e-02
-3.090099999999999980e+01,4.416819999999999774e-02
-3.089099999999999824e+01,4.424070000000000086e-02
-3.088100000000000023e+01,4.431319999999999704e-02
-3.087099999999999866e+01,4.438580000000000303e-02
-3.086100000000000065e+01,4.445840000000000208e-02
-3.085099999999999909e+01,4.453109999999999707e-02
-3.084100000000000108e+01,4.460379999999999900e-02
-3.083099999999999952e+01,4.467659999999999687e-02
-3.082100000000000151e+01,4.474940000000000168e-02
-3.081099999999999994e+01,4.482230000000000242e-02
-3.080099999999999838e+01,4.489520000000000316e-02
-3.079100000000000037e+01,4.496819999999999984e-02
-3.078099999999999881e+01,4.504129999999999939e-02
-3.077100000000000080e+01,4.511430000000000301e-02
-3.076099999999999923e+01,4.518749999999999850e-02
-3.075100000000000122e+01,4.526059999999999806e-02
-3.074099999999999966e+01,4.533390000000000336e-02
-3.073100000000000165e+01,4.540720000000000173e-02
-3.072100000000000009e+01,4.548050000000000009e-02
-3.071099999999999852e+01,4.555390000000000134e-02
-3.070100000000000051e+01,4.562730000000000258e-02
-3.069099999999999895e+01,4.570079999999999976e-02
-3.068100000000000094e+01,4.577429999999999694e-02
-3.067099999999999937e+01,4.584789999999999699e-02
-3.066100000000000136e+01,4.592149999999999704e-02
-3.065099999999999980e+01,4.599519999999999997e-02
-3.064099999999999824e+01,4.606890000000000290e-02
-3.063100000000000023e+01,4.614270000000000177e-02
-3.062099999999999866e+01,4.621650000000000064e-02
-3.061100000000000065e+01,4.629040000000000238e-02
-3.060099999999999909e+01,4.636429999999999718e-02
-3.059100000000000108e+01,4.643830000000000180e-02
-3.058099999999999952e+01,4.651229999999999948e-02
-3.057100000000000151e+01,4.658640000000000003e-02
-3.056099999999999994e+01,4.666050000000000059e-02
-3.055099999999999838e+01,4.673469999999999708e-02
-3.054100000000000037e+01,4.680890000000000051e-02
-3.053099999999999881e+01,4.688319999999999987e-02
-3.052100000000000080e+01,4.695749999999999924e-02
-3.051099999999999923e+01,4.703179999999999861e-02
-3.050100000000000122e+01,4.710620000000000085e-02
-3.049099999999999966e+01,4.718069999999999903e-02
-3.048100000000000165e+01,4.725519999999999721e-02
-3.047100000000000009e+01,4.732970000000000232e-02
-3.046099999999999852e+01,4.740430000000000338e-02
-3.045100000000000051e+01,4.747900000000000037e-02
-3.044099999999999895e+01,4.755369999999999736e-02
-3.043100000000000094e+01,4.762840000000000129e-02
-3.042099999999999937e+01,4.770320000000000116e-02
-3.041100000000000136e+01,4.777809999999999696e-02
-3.040099999999999980e+01,4.785289999999999683e-02
-3.039099999999999824e+01,4.792790000000000245e-02
-3.038100000000000023e+01,4.800279999999999825e-02
-3.037099999999999866e+01,4.807789999999999980e-02
-3.036100000000000065e+01,4.815289999999999848e-02
-3.035099999999999909e+01,4.822810000000000291e-02
-3.034100000000000108e+01,4.830319999999999753e-02
-3.033099999999999952e+01,4.837840000000000196e-02
-3.032100000000000151e+01,4.845370000000000232e-02
-3.031099999999999994e+01,4.852900000000000269e-02
-3.030099999999999838e+01,4.860439999999999899e-02
-3.029100000000000037e+01,4.867980000000000224e-02
-3.028099999999999881e+01,4.875519999999999854e-02
-3.027100000000000080e+01,4.883069999999999772e-02
-3.026099999999999923e+01,4.890629999999999977e-02
-3.025100000000000122e+01,4.898179999999999895e-02
-3.024099999999999966e+01,4.905749999999999694e-02
-3.023100000000000165e+01,4.913320000000000187e-02
-3.022100000000000009e+01,4.920889999999999986e-02
-3.021099999999999852e+01,4.928470000000000073e-02
-3.020100000000000051e+01,4.936050000000000160e-02
-3.019099999999999895e+01,4.943630000000000246e-02
-3.018100000000000094e+01,4.951230000000000214e-02
-3.017099999999999937e+01,4.958819999999999895e-02
-3.016100000000000136e+01,4.966419999999999862e-02
-3.015099999999999980e+01,4.974030000000000118e-02
-3.014099999999999824e+01,4.981639999999999679e-02
-3.013100000000000023e+01,4.989249999999999935e-02
-3.012099999999999866e+01,4.996869999999999784e-02
-3.011100000000000065e+01,5.004490000000000327e-02
-3.010099999999999909e+01,5.012119999999999770e-02
-3.009100000000000108e+01,5.019749999999999907e-02
-3.008099999999999952e+01,5.027390000000000331e-02
-3.007100000000000151e+01,5.035030000000000061e-02
-3.006099999999999994e+01,5.042680000000000079e-02
-3.005099999999999838e+01,5.050330000000000097e-02
-3.004100000000000037e+01,5.057989999999999708e-02
-3.003099999999999881e+01,5.065650000000000014e-02
-3.002100000000000080e+01,5.073310000000000319e-02
-3.001099999999999923e+01,5.080980000000000218e-02
-3.000100000000000122e+01,5.088659999999999711e-02
-2.999099999999999966e+01,5.096330000000000304e-02
-2.998100000000000165e+01,5.104020000000000085e-02
-2.997100000000000009e+01,5.111700000000000271e-02
-2.996099999999999852e+01,5.119400000000000339e-02
-2.995100000000000051e+01,5.127090000000000120e-02
-2.994099999999999895e+01,5.134799999999999781e-02
-2.993100000000000094e+01,5.142499999999999849e-02
-2.992099999999999937e+01,5.150210000000000204e-02
-2.991100000000000136e+01,5.157930000000000154e-02
-2.990099999999999980e+01,5.165650000000000103e-02
-2.989099999999999824e+01,5.173370000000000052e-02
-2.988100000000000023e+01,5.181100000000000289e-02
-2.987099999999999866e+01,5.188840000000000119e-02
-2.986100000000000065e+01,5.196569999999999662e-02
-2.985099999999999909e+01,5.204319999999999780e-02
-2.984100000000000108e+01,5.212069999999999897e-02
-2.983099999999999952e+01,5.219820000000000015e-02
-2.982100000000000151e+01,5.227579999999999727e-02
-2.981099999999999994e+01,5.235340000000000132e-02
-2.980099999999999838e+01,5.243099999999999844e-02
-2.979100000000000037e+01,5.250869999999999843e-02
-2.978099999999999881e+01,5.258650000000000130e-02
-2.977100000000000080e+01,5.266429999999999723e-02
-2.976099999999999923e+01,5.274210000000000009e-02
-2.975100000000000122e+01,5.281999999999999890e-02
-2.974099999999999966e+01,5.289800000000000058e-02
-2.973100000000000165e+01,5.297600000000000225e-02
-2.972100000000000009e+01,5.305399999999999699e-02
-2.971099999999999852e+01,5.313210000000000155e-02
-2.970100000000000051e+01,5.321019999999999917e-02
-2.969099999999999895e+01,5.328839999999999966e-02
-2.968100000000000094e+01,5.336660000000000015e-02
-2.967099999999999937e+01,5.344489999999999658e-02
-2.966100000000000136e+01,5.352319999999999994e-02
-2.965099999999999980e+01,5.360159999999999925e-02
-2.964099999999999824e+01,5.367999999999999855e-02
-2.963100000000000023e+01,5.375839999999999785e-02
-2.962099999999999866e+01,5.383690000000000003e-02
-2.961100000000000065e+01,5.391549999999999815e-02
-2.960099999999999909e+01,5.399410000000000320e-02
-2.959100000000000108e+01,5.407279999999999726e-02
-2.958099999999999952e+01,5.415149999999999825e-02
-2.957100000000000151e+01,5.423019999999999924e-02
-2.956099999999999994e+01,5.430900000000000311e-02
-2.955099999999999838e+01,5.438780000000000003e-02
-2.954100000000000037e+01,5.446669999999999984e-02
-2.953099999999999881e+01,5.454570000000000252e-02
-2.952100000000000080e+01,5.462469999999999826e-02
-2.951099999999999923e+01,5.470370000000000094e-02
-2.950100000000000122e+01,5.478279999999999955e-02
-2.949099999999999966e+01,5.486189999999999817e-02
-2.948100000000000165e+01,5.494109999999999966e-02
-2.947100000000000009e+01,5.502039999999999709e-02
-2.946099999999999852e+01,5.509970000000000145e-02
-2.945100000000000051e+01,5.517899999999999888e-02
-2.944099999999999895e+01,5.525839999999999919e-02
-2.943100000000000094e+01,5.533779999999999949e-02
-2.942099999999999937e+01,5.541730000000000267e-02
-2.941100000000000136e+01,5.549679999999999891e-02
-2.940099999999999980e+01,5.557639999999999803e-02
-2.939099999999999824e+01,5.565610000000000002e-02
-2.938100000000000023e+01,5.573580000000000201e-02
-2.937099999999999866e+01,5.581549999999999706e-02
-2.936100000000000065e+01,5.589530000000000193e-02
-2.935099999999999909e+01,5.597509999999999986e-02
-2.934100000000000108e+01,5.605500000000000066e-02
-2.933099999999999952e+01,5.613499999999999740e-02
-2.932100000000000151e+01,5.621500000000000108e-02
-2.931099999999999994e+01,5.629510000000000070e-02
-2.930099999999999838e+01,5.637520000000000031e-02
-2.929100000000000037e+01,5.645529999999999993e-02
-2.928099999999999881e+01,5.653550000000000242e-02
-2.927100000000000080e+01,5.661580000000000085e-02
-2.926099999999999923e+01,5.669609999999999927e-02
-2.925100000000000122e+01,5.677650000000000058e-02
-2.924099999999999966e+01,5.685690000000000188e-02
-2.923100000000000165e+01,5.693739999999999912e-02
-2.922100000000000009e+01,5.701799999999999924e-02
-2.921099999999999852e+01,5.709859999999999935e-02
-2.920100000000000051e+01,5.717919999999999947e-02
-2.919099999999999895e+01,5.725990000000000246e-02
-2.918100000000000094e+01,5.734070000000000139e-02
-2.917099999999999937e+01,5.742150000000000032e-02
-2.916100000000000136e+01,5.750240000000000212e-02
-2.915099999999999980e+01,5.758329999999999699e-02
-2.914099999999999824e+01,5.766430000000000167e-02
-2.913100000000000023e+01,5.774529999999999941e-02
-2.912099999999999866e+01,5.782640000000000002e-02
-2.911100000000000065e+01,5.790759999999999658e-02
-2.910099999999999909e+01,5.798880000000000007e-02
-2.909100000000000108e+01,5.807009999999999950e-02
-2.908099999999999952e+01,5.815150000000000180e-02
-2.907100000000000151e+01,5.823289999999999716e-02
-2.906099999999999994e+01,5.831429999999999947e-02
-2.905099999999999838e+01,5.839579999999999771e-02
-2.904100000000000037e+01,5.847739999999999883e-02
-2.903099999999999881e+01,5.855910000000000282e-02
-2.902100000000000080e+01,5.864079999999999987e-02
-2.901099999999999923e+01,5.872249999999999692e-02
-2.900100000000000122e+01,5.880439999999999973e-02
-2.899099999999999966e+01,5.888630000000000253e-02
-2.898100000000000165e+01,5.896819999999999840e-02
-2.897100000000000009e+01,5.905019999999999714e-02
-2.896099999999999852e+01,5.913229999999999875e-02
-2.895100000000000051e+01,5.921450000000000324e-02
-2.894099999999999895e+01,5.929670000000000080e-02
-2.893100000000000094e+01,5.937889999999999835e-02
-2.892099999999999937e+01,5.946130000000000165e-02
-2.891100000000000136e+01,5.954369999999999802e-02
-2.890099999999999980e+01,5.962619999999999726e-02
-2.889099999999999824e+01,5.970870000000000344e-02
-2.888100000000000023e+01,5.979129999999999862e-02
-2.887099999999999866e+01,5.987399999999999667e-02
-2.886100000000000065e+01,5.995679999999999760e-02
-2.885099999999999909e+01,6.003959999999999853e-02
-2.884100000000000108e+01,6.012250000000000233e-02
-2.883099999999999952e+01,6.020539999999999919e-02
-2.882100000000000151e+01,6.028839999999999893e-02
-2.881099999999999994e+01,6.037150000000000155e-02
-2.880099999999999838e+01,6.045470000000000010e-02
-2.879100000000000037e+01,6.053800000000000153e-02
-2.878099999999999881e+01,6.062130000000000296e-02
-2.877100000000000080e+01,6.070470000000000033e-02
-2.876099999999999923e+01,6.078809999999999769e-02
-2.875100000000000122e+01,6.087170000000000081e-02
-2.874099999999999966e+01,6.095529999999999698e-02
-2.873100000000000165e+01,6.103900000000000298e-02
-2.872100000000000009e+01,6.112270000000000203e-02
-2.871099999999999852e+01,6.120659999999999989e-02
-2.870100000000000051e+01,6.129049999999999776e-02
-2.869099999999999895e+01,6.137449999999999850e-02
-2.868100000000000094e+01,6.145860000000000212e-02
-2.867099999999999937e+01,6.154269999999999879e-02
-2.866100000000000136e+01,6.162700000000000122e-02
-2.865099999999999980e+01,6.171129999999999671e-02
-2.864099999999999824e+01,6.179570000000000202e-02
-2.863100000000000023e+01,6.188020000000000326e-02
-2.862099999999999866e+01,6.196469999999999756e-02
-2.861100000000000065e+01,6.204939999999999761e-02
-2.860099999999999909e+01,6.213409999999999767e-02
-2.859100000000000108e+01,6.221890000000000059e-02
-2.858099999999999952e+01,6.230379999999999946e-02
-2.857100000000000151e+01,6.238880000000000120e-02
-2.856099999999999994e+01,6.247389999999999888e-02
-2.855099999999999838e+01,6.255910000000000637e-02
-2.854100000000000037e+01,6.264429999999999998e-02
-2.853099999999999881e+01,6.272969999999999935e-02
-2.852100000000000080e+01,6.281509999999999871e-02
-2.851099999999999923e+01,6.290060000000000096e-02
-2.850100000000000122e+01,6.298620000000000607e-02
-2.849099999999999966e+01,6.307190000000000019e-02
-2.848100000000000165e+01,6.315769999999999718e-02
-2.847100000000000009e+01,6.324359999999999704e-02
-2.846099999999999852e+01,6.332959999999999978e-02
-2.845100000000000051e+01,6.341570000000000540e-02
-2.844099999999999895e+01,6.350190000000000001e-02
-2.843100000000000094e+01,6.358819999999999750e-02
-2.842099999999999937e+01,6.367459999999999787e-02
-2.841100000000000136e+01,6.376110000000000111e-02
-2.840099999999999980e+01,6.384760000000000435e-02
-2.839099999999999824e+01,6.393429999999999946e-02
-2.838100000000000023e+01,6.402109999999999745e-02
-2.837099999999999866e+01,6.410799999999999832e-02
-2.836100000000000065e+01,6.419500000000000206e-02
-2.835099999999999909e+01,6.428209999999999480e-02
-2.834100000000000108e+01,6.436930000000000429e-02
-2.833099999999999952e+01,6.445660000000000278e-02
-2.832100000000000151e+01,6.454409999999999314e-02
-2.831099999999999994e+01,6.463159999999999739e-02
-2.830099999999999838e+01,6.471920000000000450e-02
-2.829100000000000037e+01,6.480700000000000349e-02
-2.828099999999999881e+01,6.489490000000000536e-02
-2.827100000000000080e+01,6.498279999999999335e-02
-2.826099999999999923e+01,6.507090000000000096e-02
-2.825100000000000122e+01,6.515909999999999758e-02
-2.824099999999999966e+01,6.524749999999999994e-02
-2.823100000000000165e+01,6.533590000000000231e-02
-2.822100000000000009e+01,6.542449999999999655e-02
-2.821099999999999852e+01,6.551319999999999366e-02
-2.820100000000000051e+01,6.560199999999999365e-02
-2.819099999999999895e+01,6.569089999999999652e-02
-2.818100000000000094e+01,6.577990000000000226e-02
-2.817099999999999937e+01,6.586909999999999987e-02
-2.816100000000000136e+01,6.595840000000000036e-02
-2.815099999999999980e+01,6.604780000000000373e-02
-2.814099999999999824e+01,6.613739999999999897e-02
-2.813100000000000023e+01,6.622709999999999708e-02
-2.812099999999999866e+01,6.631689999999999807e-02
-2.811100000000000065e+01,6.640680000000000194e-02
-2.810099999999999909e+01,6.649689999999999768e-02
-2.809100000000000108e+01,6.658709999999999629e-02
-2.808099999999999952e+01,6.667750000000000066e-02
-2.807100000000000151e+01,6.676799999999999402e-02
-2.806099999999999994e+01,6.685860000000000414e-02
-2.805099999999999838e+01,6.694940000000000613e-02
-2.804100000000000037e+01,6.704029999999999712e-02
-2.803099999999999881e+01,6.713130000000000486e-02
-2.802100000000000080e+01,6.722250000000000447e-02
-2.801099999999999923e+01,6.731379999999999308e-02
-2.800100000000000122e+01,6.740530000000000133e-02
-2.799099999999999966e+01,6.749689999999999857e-02
-2.798100000000000165e+01,6.758870000000000156e-02
-2.797100000000000009e+01,6.768069999999999642e-02
-2.796099999999999852e+01,6.777270000000000516e-02
-2.795100000000000051e+01,6.786499999999999477e-02
-2.794099999999999895e+01,6.795740000000000114e-02
-2.793100000000000094e+01,6.804989999999999650e-02
-2.792099999999999937e+01,6.814259999999999762e-02
-2.791100000000000136e+01,6.823550000000000448e-02
-2.790099999999999980e+01,6.832850000000000035e-02
-2.789099999999999824e+01,6.842170000000000196e-02
-2.788100000000000023e+01,6.851500000000000645e-02
-2.787099999999999866e+01,6.860850000000000282e-02
-2.786100000000000065e+01,6.870220000000000493e-02
-2.785099999999999909e+01,6.879609999999999892e-02
-2.784100000000000108e+01,6.889009999999999578e-02
-2.783099999999999952e+01,6.898429999999999840e-02
-2.782100000000000151e+01,6.907870000000000676e-02
-2.781099999999999994e+01,6.917320000000000413e-02
-2.780099999999999838e+01,6.926789999999999337e-02
-2.779100000000000037e+01,6.936280000000000223e-02
-2.778099999999999881e+01,6.945790000000000297e-02
-2.777100000000000080e+01,6.955319999999999558e-02
-2.776099999999999923e+01,6.964860000000000495e-02
-2.775100000000000122e+01,6.974420000000000619e-02
-2.774099999999999966e+01,6.983999999999999930e-02
-2.773100000000000165e+01,6.993599999999999817e-02
-2.772100000000000009e+01,7.003220000000000278e-02
-2.771099999999999852e+01,7.012859999999999927e-02
-2.770100000000000051e+01,7.022520000000000151e-02
-2.769099999999999895e+01,7.032199999999999562e-02
-2.768100000000000094e+01,7.041899999999999549e-02
-2.767099999999999937e+01,7.051609999999999823e-02
-2.766100000000000136e+01,7.061349999999999572e-02
-2.765099999999999980e+01,7.071109999999999896e-02
-2.764099999999999824e+01,7.080889999999999407e-02
-2.763100000000000023e+01,7.090689999999999493e-02
-2.762099999999999866e+01,7.100510000000000155e-02
-2.761100000000000065e+01,7.110350000000000004e-02
-2.760099999999999909e+01,7.120210000000000428e-02
-2.759100000000000108e+01,7.130090000000000039e-02
-2.758099999999999952e+01,7.140000000000000513e-02
-2.757100000000000151e+01,7.149930000000000174e-02
-2.756099999999999994e+01,7.159880000000000411e-02
-2.755099999999999838e+01,7.169849999999999834e-02
-2.754100000000000037e+01,7.179839999999999833e-02
-2.753099999999999881e+01,7.189859999999999307e-02
-2.752100000000000080e+01,7.199899999999999356e-02
-2.751099999999999923e+01,7.209959999999999980e-02
-2.750100000000000122e+01,7.220050000000000079e-02
-2.749099999999999966e+01,7.230159999999999365e-02
-2.748100000000000165e+01,7.240299999999999514e-02
-2.747100000000000009e+01,7.250449999999999950e-02
-2.746099999999999852e+01,7.260640000000000149e-02
-2.745100000000000051e+01,7.270840000000000636e-02
-2.744099999999999895e+01,7.281070000000000597e-02
-2.743100000000000094e+01,7.291330000000000033e-02
-2.742099999999999937e+01,7.301610000000000045e-02
-2.741100000000000136e+01,7.311919999999999531e-02
-2.740099999999999980e+01,7.322249999999999592e-02
-2.739099999999999824e+01,7.332610000000000516e-02
-2.738100000000000023e+01,7.342990000000000628e-02
-2.737099999999999866e+01,7.353400000000000214e-02
-2.736100000000000065e+01,7.363840000000000663e-02
-2.735099999999999909e+01,7.374300000000000299e-02
-2.734100000000000108e+01,7.384789999999999410e-02
-2.733099999999999952e+01,7.395309999999999384e-02
-2.732100000000000151e+01,7.405849999999999933e-02
-2.731099999999999994e+01,7.416419999999999957e-02
-2.730099999999999838e+01,7.427019999999999456e-02
-2.729100000000000037e+01,7.437649999999999817e-02
-2.728099999999999881e+01,7.448309999999999653e-02
-2.727100000000000080e+01,7.459000000000000352e-02
-2.726099999999999923e+01,7.469710000000000238e-02
-2.725100000000000122e+01,7.480449999999999600e-02
-2.724099999999999966e+01,7.491230000000000111e-02
-2.723100000000000165e+01,7.502029999999999810e-02
-2.722100000000000009e+01,7.512860000000000371e-02
-2.721099999999999852e+01,7.523720000000000407e-02
-2.720100000000000051e+01,7.534620000000000206e-02
-2.719099999999999895e+01,7.545540000000000580e-02
-2.718100000000000094e+01,7.556490000000000429e-02
-2.717099999999999937e+01,7.567480000000000040e-02
-2.716100000000000136e+01,7.578500000000000514e-02
-2.715099999999999980e+01,7.589540000000000175e-02
-2.714099999999999824e+01,7.600629999999999886e-02
-2.713100000000000023e+01,7.611740000000000173e-02
-2.712099999999999866e+01,7.622879999999999934e-02
-2.711100000000000065e+01,7.634059999999999457e-02
-2.710099999999999909e+01,7.645269999999999844e-02
-2.709100000000000108e+01,7.656519999999999992e-02
-2.708099999999999952e+01,7.667799999999999616e-02
-2.707100000000000151e+01,7.679110000000000102e-02
-2.706099999999999994e+01,7.690460000000000351e-02
-2.705099999999999838e+01,7.701840000000000075e-02
-2.704100000000000037e+01,7.713250000000000661e-02
-2.703099999999999881e+01,7.724699999999999622e-02
-2.702100000000000080e+01,7.736189999999999733e-02
-2.701099999999999923e+01,7.747709999999999320e-02
-2.700100000000000122e+01,7.759270000000000056e-02
-2.699099999999999966e+01,7.770860000000000267e-02
-2.698100000000000165e+01,7.782490000000000241e-02
-2.697100000000000009e+01,7.794159999999999977e-02
-2.696099999999999852e+01,7.805860000000000576e-02
-2.695100000000000051e+01,7.817599999999999549e-02
-2.694099999999999895e+01,7.829379999999999673e-02
-2.693100000000000094e+01,7.841199999999999559e-02
-2.692099999999999937e+01,7.853060000000000596e-02
-2.691100000000000136e+01,7.864949999999999719e-02
-2.690099999999999980e+01,7.876879999999999993e-02
-2.689099999999999824e+01,7.888860000000000317e-02
-2.688100000000000023e+01,7.900870000000000115e-02
-2.687099999999999866e+01,7.912919999999999676e-02
-2.686100000000000065e+01,7.925010000000000387e-02
-2.685099999999999909e+01,7.937139999999999473e-02
-2.684100000000000108e+01,7.949309999999999710e-02
-2.683099999999999952e+01,7.961529999999999996e-02
-2.682100000000000151e+01,7.973779999999999757e-02
-2.681099999999999994e+01,7.986079999999999568e-02
-2.680099999999999838e+01,7.998420000000000529e-02
-2.679100000000000037e+01,8.010799999999999865e-02
-2.678099999999999881e+01,8.023220000000000351e-02
-2.677100000000000080e+01,8.035689999999999500e-02
-2.676099999999999923e+01,8.048199999999999799e-02
-2.675100000000000122e+01,8.060749999999999860e-02
-2.674099999999999966e+01,8.073349999999999971e-02
-2.673100000000000165e+01,8.085989999999999844e-02
-2.672100000000000009e+01,8.098679999999999768e-02
-2.671099999999999852e+01,8.111409999999999454e-02
-2.670100000000000051e+01,8.124190000000000578e-02
-2.669099999999999895e+01,8.137010000000000076e-02
-2.668100000000000094e+01,8.149879999999999625e-02
-2.667099999999999937e+01,8.162790000000000323e-02
-2.666100000000000136e+01,8.175759999999999972e-02
-2.665099999999999980e+01,8.188760000000000483e-02
-2.664099999999999824e+01,8.201819999999999944e-02
-2.663100000000000023e+01,8.214920000000000555e-02
-2.662099999999999866e+01,8.228069999999999828e-02
-2.661100000000000065e+01,8.241270000000000540e-02
-2.660099999999999909e+01,8.254519999999999913e-02
-2.659100000000000108e+01,8.267819999999999336e-02
-2.658099999999999952e+01,8.281159999999999910e-02
-2.657100000000000151e+01,8.294559999999999433e-02
-2.656099999999999994e+01,8.308010000000000395e-02
-2.655099999999999838e+01,8.321499999999999730e-02
-2.654100000000000037e+01,8.335049999999999404e-02
-2.653099999999999881e+01,8.348650000000000515e-02
-2.652100000000000080e+01,8.362300000000000288e-02
-2.651099999999999923e+01,8.376000000000000112e-02
-2.650100000000000122e+01,8.389749999999999985e-02
-2.649099999999999966e+01,8.403560000000000196e-02
-2.648100000000000165e+01,8.417420000000000457e-02
-2.647100000000000009e+01,8.431329999999999381e-02
-2.646099999999999852e+01,8.445300000000000029e-02
-2.645100000000000051e+01,8.459319999999999340e-02
-2.644099999999999895e+01,8.473390000000000088e-02
-2.643100000000000094e+01,8.487519999999999787e-02
-2.642099999999999937e+01,8.501709999999999823e-02
-2.641100000000000136e+01,8.515949999999999909e-02
-2.640099999999999980e+01,8.530240000000000045e-02
-2.639099999999999824e+01,8.544590000000000518e-02
-2.638100000000000023e+01,8.558999999999999941e-02
-2.637099999999999866e+01,8.573469999999999702e-02
-2.636100000000000065e+01,8.587989999999999513e-02
-2.635099999999999909e+01,8.602569999999999661e-02
-2.634100000000000108e+01,8.617210000000000147e-02
-2.633099999999999952e+01,8.631900000000000683e-02
-2.632100000000000151e+01,8.646660000000000457e-02
-2.631099999999999994e+01,8.661470000000000280e-02
-2.630099999999999838e+01,8.676349999999999341e-02
-2.629100000000000037e+01,8.691279999999999839e-02
-2.628099999999999881e+01,8.706270000000000675e-02
-2.627100000000000080e+01,8.721329999999999361e-02
-2.626099999999999923e+01,8.736439999999999484e-02
-2.625100000000000122e+01,8.751620000000000232e-02
-2.624099999999999966e+01,8.766859999999999931e-02
-2.623100000000000165e+01,8.782159999999999966e-02
-2.622100000000000009e+01,8.797520000000000340e-02
-2.621099999999999852e+01,8.812939999999999663e-02
-2.620100000000000051e+01,8.828429999999999611e-02
-2.619099999999999895e+01,8.843990000000000185e-02
-2.618100000000000094e+01,8.859599999999999420e-02
-2.617099999999999937e+01,8.875280000000000669e-02
-2.616100000000000136e+01,8.891029999999999767e-02
-2.615099999999999980e+01,8.906840000000000590e-02
-2.614099999999999824e+01,8.922710000000000363e-02
-2.613100000000000023e+01,8.938659999999999661e-02
-2.612099999999999866e+01,8.954660000000000397e-02
-2.611100000000000065e+01,8.970740000000000658e-02
-2.610099999999999909e+01,8.986879999999999868e-02
-2.609100000000000108e+01,9.003089999999999704e-02
-2.608099999999999952e+01,9.019370000000000165e-02
-2.607100000000000151e+01,9.035709999999999575e-02
-2.606099999999999994e+01,9.052119999999999611e-02
-2.605099999999999838e+01,9.068610000000000559e-02
-2.604100000000000037e+01,9.085160000000000458e-02
-2.603099999999999881e+01,9.101779999999999593e-02
-2.602100000000000080e+01,9.118469999999999354e-02
-2.601099999999999923e+01,9.135229999999999739e-02
-2.600100000000000122e+01,9.152069999999999650e-02
-2.599099999999999966e+01,9.168969999999999898e-02
-2.598100000000000165e+01,9.185949999999999671e-02
-2.597100000000000009e+01,9.202989999999999782e-02
-2.596099999999999852e+01,9.220109999999999417e-02
-2.595100000000000051e+01,9.237309999999999965e-02
-2.594099999999999895e+01,9.254569999999999463e-02
-2.593100000000000094e+01,9.271909999999999874e-02
-2.592099999999999937e+01,9.289319999999999522e-02
-2.591100000000000136e+01,9.306810000000000083e-02
-2.590099999999999980e+01,9.324369999999999881e-02
-2.589099999999999824e+01,9.342010000000000591e-02
-2.588100000000000023e+01,9.359720000000000539e-02
-2.587099999999999866e+01,9.377510000000000012e-02
-2.586100000000000065e+01,9.395370000000000110e-02
-2.585099999999999909e+01,9.413309999999999733e-02
-2.584100000000000108e+01,9.431330000000000269e-02
-2.583099999999999952e+01,9.449420000000000042e-02
-2.582100000000000151e+01,9.467589999999999339e-02
-2.581099999999999994e+01,9.485839999999999550e-02
-2.580099999999999838e+01,9.504170000000000673e-02
-2.579100000000000037e+01,9.522579999999999933e-02
-2.578099999999999881e+01,9.541059999999999819e-02
-2.577100000000000080e+01,9.559629999999999517e-02
-2.576099999999999923e+01,9.578269999999999840e-02
-2.575100000000000122e+01,9.596999999999999975e-02
-2.574099999999999966e+01,9.615799999999999348e-02
-2.573100000000000165e+01,9.634689999999999921e-02
-2.572100000000000009e+01,9.653660000000000019e-02
-2.571099999999999852e+01,9.672699999999999354e-02
-2.570100000000000051e+01,9.691840000000000177e-02
-2.569099999999999895e+01,9.711050000000000237e-02
-2.568100000000000094e+01,9.730339999999999823e-02
-2.567099999999999937e+01,9.749720000000000608e-02
-2.566100000000000136e+01,9.769189999999999818e-02
-2.565099999999999980e+01,9.788729999999999654e-02
-2.564099999999999824e+01,9.808360000000000689e-02
-2.563100000000000023e+01,9.828080000000000149e-02
-2.562099999999999866e+01,9.847880000000000522e-02
-2.561100000000000065e+01,9.867760000000000420e-02
-2.560099999999999909e+01,9.887730000000000130e-02
-2.559100000000000108e+01,9.907789999999999653e-02
-2.558099999999999952e+01,9.927930000000000088e-02
-2.557100000000000151e+01,9.948160000000000336e-02
-2.556099999999999994e+01,9.968470000000000109e-02
-2.555099999999999838e+01,9.988869999999999694e-02
-2.554100000000000037e+01,1.000940000000000024e-01
-2.553099999999999881e+01,1.002989999999999993e-01
-2.552100000000000080e+01,1.005059999999999981e-01
-2.551099999999999923e+01,1.007139999999999980e-01
-2.550100000000000122e+01,1.009219999999999978e-01
-2.549099999999999966e+01,1.011309999999999987e-01
-2.548100000000000165e+01,1.013420000000000015e-01
-2.547100000000000009e+01,1.015530000000000044e-01
-2.546099999999999852e+01,1.017649999999999944e-01
-2.545100000000000051e+01,1.019779999999999992e-01
-2.544099999999999895e+01,1.021910000000000041e-01
-2.543100000000000094e+01,1.024059999999999970e-01
-2.542099999999999937e+01,1.026220000000000049e-01
-2.541100000000000136e+01,1.028379999999999989e-01
-2.540099999999999980e+01,1.030559999999999948e-01
-2.539099999999999824e+01,1.032740000000000047e-01
-2.538100000000000023e+01,1.034940000000000027e-01
-2.537099999999999866e+01,1.037140000000000006e-01
-2.536100000000000065e+01,1.039349999999999996e-01
-2.535099999999999909e+01,1.041569999999999996e-01
-2.534100000000000108e+01,1.043800000000000006e-01
-2.533099999999999952e+01,1.046040000000000025e-01
-2.532100000000000151e+01,1.048290000000000055e-01
-2.531099999999999994e+01,1.050549999999999956e-01
-2.530099999999999838e+01,1.052820000000000006e-01
-2.529100000000000037e+01,1.055100000000000066e-01
-2.528099999999999881e+01,1.057389999999999997e-01
-2.527100000000000080e+01,1.059680000000000066e-01
-2.526099999999999923e+01,1.061990000000000017e-01
-2.525100000000000122e+01,1.064309999999999978e-01
-2.524099999999999966e+01,1.066629999999999939e-01
-2.523100000000000165e+01,1.068970000000000059e-01
-2.522100000000000009e+01,1.071310000000000040e-01
-2.521099999999999852e+01,1.073670000000000041e-01
-2.520100000000000051e+01,1.076030000000000042e-01
-2.519099999999999895e+01,1.078410000000000063e-01
-2.518100000000000094e+01,1.080789999999999945e-01
-2.517099999999999937e+01,1.083189999999999986e-01
-2.516100000000000136e+01,1.085590000000000027e-01
-2.515099999999999980e+01,1.087999999999999939e-01
-2.514099999999999824e+01,1.090430000000000010e-01
-2.513100000000000023e+01,1.092859999999999943e-01
-2.512099999999999866e+01,1.095300000000000024e-01
-2.511100000000000065e+01,1.097759999999999986e-01
-2.510099999999999909e+01,1.100219999999999948e-01
-2.509100000000000108e+01,1.102690000000000059e-01
-2.508099999999999952e+01,1.105180000000000051e-01
-2.507100000000000151e+01,1.107670000000000043e-01
-2.506099999999999994e+01,1.110180000000000056e-01
-2.505099999999999838e+01,1.112690000000000068e-01
-2.504100000000000037e+01,1.115209999999999951e-01
-2.503099999999999881e+01,1.117749999999999994e-01
-2.502100000000000080e+01,1.120290000000000036e-01
-2.501099999999999923e+01,1.122839999999999949e-01
-2.500100000000000122e+01,1.125410000000000021e-01
-2.499099999999999966e+01,1.127979999999999955e-01
-2.498100000000000165e+01,1.130570000000000047e-01
-2.497100000000000009e+01,1.133160000000000001e-01
-2.496099999999999852e+01,1.135769999999999974e-01
-2.495100000000000051e+01,1.138379999999999947e-01
-2.494099999999999895e+01,1.141009999999999941e-01
-2.493100000000000094e+01,1.143639999999999934e-01
-2.492099999999999937e+01,1.146289999999999948e-01
-2.491100000000000136e+01,1.148949999999999971e-01
-2.490099999999999980e+01,1.151609999999999995e-01
-2.489099999999999824e+01,1.154290000000000038e-01
-2.488100000000000023e+01,1.156979999999999953e-01
-2.487099999999999866e+01,1.159670000000000006e-01
-2.486100000000000065e+01,1.162379999999999941e-01
-2.485099999999999909e+01,1.165100000000000025e-01
-2.484100000000000108e+01,1.167829999999999979e-01
-2.483099999999999952e+01,1.170569999999999944e-01
-2.482100000000000151e+01,1.173320000000000057e-01
-2.481099999999999994e+01,1.176080000000000042e-01
-2.480099999999999838e+01,1.178850000000000037e-01
-2.479100000000000037e+01,1.181630000000000041e-01
-2.478099999999999881e+01,1.184420000000000056e-01
-2.477100000000000080e+01,1.187219999999999942e-01
-2.476099999999999923e+01,1.190029999999999977e-01
-2.475100000000000122e+01,1.192850000000000021e-01
-2.474099999999999966e+01,1.195689999999999947e-01
-2.473100000000000165e+01,1.198530000000000012e-01
-2.472100000000000009e+01,1.201379999999999948e-01
-2.471099999999999852e+01,1.204250000000000043e-01
-2.470100000000000051e+01,1.207119999999999999e-01
-2.469099999999999895e+01,1.210009999999999974e-01
-2.468100000000000094e+01,1.212899999999999950e-01
-2.467099999999999937e+01,1.215809999999999946e-01
-2.466100000000000136e+01,1.218719999999999942e-01
-2.465099999999999980e+01,1.221649999999999958e-01
-2.464099999999999824e+01,1.224589999999999984e-01
-2.463100000000000023e+01,1.227530000000000010e-01
-2.462099999999999866e+01,1.230490000000000056e-01
-2.461100000000000065e+01,1.233459999999999973e-01
-2.460099999999999909e+01,1.236440000000000039e-01
-2.459100000000000108e+01,1.239429999999999976e-01
-2.458099999999999952e+01,1.242430000000000062e-01
-2.457100000000000151e+01,1.245440000000000019e-01
-2.456099999999999994e+01,1.248459999999999986e-01
-2.455099999999999838e+01,1.251490000000000102e-01
-2.454100000000000037e+01,1.254530000000000090e-01
-2.453099999999999881e+01,1.257580000000000087e-01
-2.452100000000000080e+01,1.260640000000000094e-01
-2.451099999999999923e+01,1.263710000000000111e-01
-2.450100000000000122e+01,1.266790000000000138e-01
-2.449099999999999966e+01,1.269889999999999908e-01
-2.448100000000000165e+01,1.272989999999999955e-01
-2.447100000000000009e+01,1.276100000000000012e-01
-2.446099999999999852e+01,1.279230000000000089e-01
-2.445100000000000051e+01,1.282359999999999889e-01
-2.444099999999999895e+01,1.285499999999999976e-01
-2.443100000000000094e+01,1.288660000000000083e-01
-2.442099999999999937e+01,1.291819999999999913e-01
-2.441100000000000136e+01,1.295000000000000040e-01
-2.440099999999999980e+01,1.298179999999999890e-01
-2.439099999999999824e+01,1.301380000000000037e-01
-2.438100000000000023e+01,1.304579999999999906e-01
-2.437099999999999866e+01,1.307800000000000074e-01
-2.436100000000000065e+01,1.311019999999999963e-01
-2.435099999999999909e+01,1.314259999999999873e-01
-2.434100000000000108e+01,1.317500000000000060e-01
-2.433099999999999952e+01,1.320759999999999990e-01
-2.432100000000000151e+01,1.324019999999999919e-01
-2.431099999999999994e+01,1.327299999999999869e-01
-2.430099999999999838e+01,1.330580000000000096e-01
-2.429100000000000037e+01,1.333880000000000066e-01
-2.428099999999999881e+01,1.337180000000000035e-01
-2.427100000000000080e+01,1.340500000000000025e-01
-2.426099999999999923e+01,1.343820000000000014e-01
-2.425100000000000122e+01,1.347160000000000024e-01
-2.424099999999999966e+01,1.350500000000000034e-01
-2.423100000000000165e+01,1.353860000000000063e-01
-2.422100000000000009e+01,1.357220000000000093e-01
-2.421099999999999852e+01,1.360590000000000133e-01
-2.420100000000000051e+01,1.363979999999999915e-01
-2.419099999999999895e+01,1.367369999999999974e-01
-2.418100000000000094e+01,1.370770000000000044e-01
-2.417099999999999937e+01,1.374180000000000124e-01
-2.416100000000000136e+01,1.377609999999999946e-01
-2.415099999999999980e+01,1.381040000000000045e-01
-2.414099999999999824e+01,1.384479999999999877e-01
-2.413100000000000023e+01,1.387929999999999997e-01
-2.412099999999999866e+01,1.391390000000000127e-01
-2.411100000000000065e+01,1.394849999999999979e-01
-2.410099999999999909e+01,1.398330000000000128e-01
-2.409100000000000108e+01,1.401820000000000010e-01
-2.408099999999999952e+01,1.405319999999999903e-01
-2.407100000000000151e+01,1.408820000000000072e-01
-2.406099999999999994e+01,1.412339999999999984e-01
-2.405099999999999838e+01,1.415859999999999896e-01
-2.404100000000000037e+01,1.419390000000000096e-01
-2.403099999999999881e+01,1.422930000000000028e-01
-2.402100000000000080e+01,1.426479999999999970e-01
-2.401099999999999923e+01,1.430039999999999922e-01
-2.400100000000000122e+01,1.433609999999999884e-01
-2.399099999999999966e+01,1.437190000000000134e-01
-2.398100000000000165e+01,1.440770000000000106e-01
-2.397100000000000009e+01,1.444370000000000098e-01
-2.396099999999999852e+01,1.447970000000000090e-01
-2.395100000000000051e+01,1.451580000000000092e-01
-2.394099999999999895e+01,1.455200000000000105e-01
-2.393100000000000094e+01,1.458830000000000127e-01
-2.392099999999999937e+01,1.462469999999999881e-01
-2.391100000000000136e+01,1.466109999999999913e-01
-2.390099999999999980e+01,1.469769999999999965e-01
-2.389099999999999824e+01,1.473430000000000017e-01
-2.388100000000000023e+01,1.477100000000000080e-01
-2.387099999999999866e+01,1.480779999999999874e-01
-2.386100000000000065e+01,1.484459999999999946e-01
-2.385099999999999909e+01,1.488160000000000038e-01
-2.384100000000000108e+01,1.491860000000000130e-01
-2.383099999999999952e+01,1.495569999999999955e-01
-2.382100000000000151e+01,1.499290000000000067e-01
-2.381099999999999994e+01,1.503009999999999902e-01
-2.380099999999999838e+01,1.506740000000000024e-01
-2.379100000000000037e+01,1.510479999999999878e-01
-2.378099999999999881e+01,1.514230000000000020e-01
-2.377100000000000080e+01,1.517989999999999895e-01
-2.376099999999999923e+01,1.521750000000000047e-01
-2.375100000000000122e+01,1.525519999999999932e-01
-2.374099999999999966e+01,1.529300000000000104e-01
-2.373100000000000165e+01,1.533079999999999998e-01
-2.372100000000000009e+01,1.536879999999999913e-01
-2.371099999999999852e+01,1.540680000000000105e-01
-2.370100000000000051e+01,1.544480000000000020e-01
-2.369099999999999895e+01,1.548289999999999944e-01
-2.368100000000000094e+01,1.552109999999999879e-01
-2.367099999999999937e+01,1.555940000000000101e-01
-2.366100000000000136e+01,1.559770000000000045e-01
-2.365099999999999980e+01,1.563610000000000000e-01
-2.364099999999999824e+01,1.567459999999999964e-01
-2.363100000000000023e+01,1.571309999999999929e-01
-2.362099999999999866e+01,1.575169999999999904e-01
-2.361100000000000065e+01,1.579029999999999878e-01
-2.360099999999999909e+01,1.582909999999999873e-01
-2.359100000000000108e+01,1.586780000000000135e-01
-2.358099999999999952e+01,1.590669999999999862e-01
-2.357100000000000151e+01,1.594550000000000134e-01
-2.356099999999999994e+01,1.598449999999999871e-01
-2.355099999999999838e+01,1.602349999999999886e-01
-2.354100000000000037e+01,1.606259999999999910e-01
-2.353099999999999881e+01,1.610169999999999935e-01
-2.352100000000000080e+01,1.614089999999999969e-01
-2.351099999999999923e+01,1.618010000000000004e-01
-2.350100000000000122e+01,1.621940000000000048e-01
-2.349099999999999966e+01,1.625870000000000093e-01
-2.348100000000000165e+01,1.629809999999999870e-01
-2.347100000000000009e+01,1.633749999999999925e-01
-2.346099999999999852e+01,1.637699999999999989e-01
-2.345100000000000051e+01,1.641650000000000054e-01
-2.344099999999999895e+01,1.645610000000000128e-01
-2.343100000000000094e+01,1.649569999999999925e-01
-2.342099999999999937e+01,1.653540000000000010e-01
-2.341100000000000136e+01,1.657510000000000094e-01
-2.340099999999999980e+01,1.661489999999999911e-01
-2.339099999999999824e+01,1.665470000000000006e-01
-2.338100000000000023e+01,1.669450000000000101e-01
-2.337099999999999866e+01,1.673439999999999928e-01
-2.336100000000000065e+01,1.677430000000000032e-01
-2.335099999999999909e+01,1.681429999999999869e-01
-2.334100000000000108e+01,1.685429999999999984e-01
-2.333099999999999952e+01,1.689430000000000098e-01
-2.332100000000000151e+01,1.693439999999999945e-01
-2.331099999999999994e+01,1.697450000000000070e-01
-2.330099999999999838e+01,1.701459999999999917e-01
-2.329100000000000037e+01,1.705480000000000051e-01
-2.328099999999999881e+01,1.709499999999999909e-01
-2.327100000000000080e+01,1.713520000000000043e-01
-2.326099999999999923e+01,1.717549999999999910e-01
-2.325100000000000122e+01,1.721570000000000045e-01
-2.324099999999999966e+01,1.725599999999999912e-01
-2.323100000000000165e+01,1.729640000000000066e-01
-2.322100000000000009e+01,1.733669999999999933e-01
-2.321099999999999852e+01,1.737710000000000088e-01
-2.320100000000000051e+01,1.741749999999999965e-01
-2.319099999999999895e+01,1.745790000000000119e-01
-2.318100000000000094e+01,1.749840000000000007e-01
-2.317099999999999937e+01,1.753879999999999884e-01
-2.316100000000000136e+01,1.757930000000000048e-01
-2.315099999999999980e+01,1.761979999999999935e-01
-2.314099999999999824e+01,1.766030000000000100e-01
-2.313100000000000023e+01,1.770089999999999997e-01
-2.312099999999999866e+01,1.774139999999999884e-01
-2.311100000000000065e+01,1.778190000000000048e-01
-2.310099999999999909e+01,1.782249999999999945e-01
-2.309100000000000108e+01,1.786310000000000120e-01
-2.308099999999999952e+01,1.790360000000000007e-01
-2.307100000000000151e+01,1.794419999999999904e-01
-2.306099999999999994e+01,1.798480000000000079e-01
-2.305099999999999838e+01,1.802539999999999976e-01
-2.304100000000000037e+01,1.806599999999999873e-01
-2.303099999999999881e+01,1.810660000000000047e-01
-2.302100000000000080e+01,1.814709999999999934e-01
-2.301099999999999923e+01,1.818770000000000109e-01
-2.300100000000000122e+01,1.822830000000000006e-01
-2.299099999999999966e+01,1.826889999999999903e-01
-2.298100000000000165e+01,1.830950000000000077e-01
-2.297100000000000009e+01,1.835009999999999974e-01
-2.296099999999999852e+01,1.839059999999999861e-01
-2.295100000000000051e+01,1.843120000000000036e-01
-2.294099999999999895e+01,1.847169999999999923e-01
-2.293100000000000094e+01,1.851220000000000088e-01
-2.292099999999999937e+01,1.855279999999999985e-01
-2.291100000000000136e+01,1.859329999999999872e-01
-2.290099999999999980e+01,1.863380000000000036e-01
-2.289099999999999824e+01,1.867419999999999913e-01
-2.288100000000000023e+01,1.871470000000000078e-01
-2.287099999999999866e+01,1.875509999999999955e-01
-2.286100000000000065e+01,1.879550000000000110e-01
-2.285099999999999909e+01,1.883589999999999987e-01
-2.284100000000000108e+01,1.887629999999999864e-01
-2.283099999999999952e+01,1.891660000000000008e-01
-2.282100000000000151e+01,1.895689999999999875e-01
-2.281099999999999994e+01,1.899720000000000020e-01
-2.280099999999999838e+01,1.903749999999999887e-01
-2.279100000000000037e+01,1.907770000000000021e-01
-2.278099999999999881e+01,1.911789999999999878e-01
-2.277100000000000080e+01,1.915810000000000013e-01
-2.276099999999999923e+01,1.919820000000000138e-01
-2.275100000000000122e+01,1.923829999999999985e-01
-2.274099999999999966e+01,1.927830000000000099e-01
-2.273100000000000165e+01,1.931829999999999936e-01
-2.272100000000000009e+01,1.935830000000000051e-01
-2.271099999999999852e+01,1.939819999999999878e-01
-2.270100000000000051e+01,1.943809999999999982e-01
-2.269099999999999895e+01,1.947800000000000087e-01
-2.268100000000000094e+01,1.951779999999999904e-01
-2.267099999999999937e+01,1.955749999999999988e-01
-2.266100000000000136e+01,1.959720000000000073e-01
-2.265099999999999980e+01,1.963679999999999870e-01
-2.264099999999999824e+01,1.967639999999999945e-01
-2.263100000000000023e+01,1.971600000000000019e-01
-2.262099999999999866e+01,1.975550000000000084e-01
-2.261100000000000065e+01,1.979490000000000138e-01
-2.260099999999999909e+01,1.983429999999999915e-01
-2.259100000000000108e+01,1.987359999999999960e-01
-2.258099999999999952e+01,1.991279999999999994e-01
-2.257100000000000151e+01,1.995200000000000029e-01
-2.256099999999999994e+01,1.999110000000000054e-01
-2.255099999999999838e+01,2.003020000000000078e-01
-2.254100000000000037e+01,2.006920000000000093e-01
-2.253099999999999881e+01,2.010810000000000097e-01
-2.252100000000000080e+01,2.014690000000000092e-01
-2.251099999999999923e+01,2.018570000000000086e-01
-2.250100000000000122e+01,2.022440000000000071e-01
-2.249099999999999966e+01,2.026300000000000046e-01
-2.248100000000000165e+01,2.030160000000000020e-01
-2.247100000000000009e+01,2.034009999999999985e-01
-2.246099999999999852e+01,2.037849999999999939e-01
-2.245100000000000051e+01,2.041679999999999884e-01
-2.244099999999999895e+01,2.045500000000000096e-01
-2.243100000000000094e+01,2.049320000000000030e-01
-2.242099999999999937e+01,2.053129999999999955e-01
-2.241100000000000136e+01,2.056920000000000137e-01
-2.240099999999999980e+01,2.060710000000000042e-01
-2.239099999999999824e+01,2.064489999999999936e-01
-2.238100000000000023e+01,2.068260000000000098e-01
-2.237099999999999866e+01,2.072029999999999983e-01
-2.236100000000000065e+01,2.075780000000000125e-01
-2.235099999999999909e+01,2.079519999999999980e-01
-2.234100000000000108e+01,2.083260000000000112e-01
-2.233099999999999952e+01,2.086979999999999946e-01
-2.232100000000000151e+01,2.090690000000000048e-01
-2.231099999999999994e+01,2.094399999999999873e-01
-2.230099999999999838e+01,2.098089999999999955e-01
-2.229100000000000037e+01,2.101770000000000027e-01
-2.228099999999999881e+01,2.105440000000000089e-01
-2.227100000000000080e+01,2.109099999999999864e-01
-2.226099999999999923e+01,2.112749999999999906e-01
-2.225100000000000122e+01,2.116389999999999938e-01
-2.224099999999999966e+01,2.120019999999999960e-01
-2.223100000000000165e+01,2.123639999999999972e-01
-2.222100000000000009e+01,2.127239999999999964e-01
-2.221099999999999852e+01,2.130839999999999956e-01
-2.220100000000000051e+01,2.134419999999999928e-01
-2.219099999999999895e+01,2.137989999999999891e-01
-2.218100000000000094e+01,2.141540000000000110e-01
-2.217099999999999937e+01,2.145090000000000052e-01
-2.216100000000000136e+01,2.148619999999999974e-01
-2.215099999999999980e+01,2.152139999999999886e-01
-2.214099999999999824e+01,2.155650000000000066e-01
-2.213100000000000023e+01,2.159139999999999948e-01
-2.212099999999999866e+01,2.162630000000000108e-01
-2.211100000000000065e+01,2.166089999999999960e-01
-2.210099999999999909e+01,2.169550000000000090e-01
-2.209100000000000108e+01,2.172989999999999922e-01
-2.208099999999999952e+01,2.176420000000000021e-01
-2.207100000000000151e+01,2.179830000000000101e-01
-2.206099999999999994e+01,2.183229999999999893e-01
-2.205099999999999838e+01,2.186619999999999953e-01
-2.204100000000000037e+01,2.189989999999999992e-01
-2.203099999999999881e+01,2.193350000000000022e-01
-2.202100000000000080e+01,2.196690000000000031e-01
-2.201099999999999923e+01,2.200020000000000031e-01
-2.200100000000000122e+01,2.203330000000000011e-01
-2.199099999999999966e+01,2.206629999999999980e-01
-2.198100000000000165e+01,2.209909999999999930e-01
-2.197100000000000009e+01,2.213179999999999870e-01
-2.196099999999999852e+01,2.216440000000000077e-01
-2.195100000000000051e+01,2.219669999999999976e-01
-2.194099999999999895e+01,2.222889999999999866e-01
-2.193100000000000094e+01,2.226100000000000023e-01
-2.192099999999999937e+01,2.229289999999999883e-01
-2.191100000000000136e+01,2.232460000000000000e-01
-2.190099999999999980e+01,2.235620000000000107e-01
-2.189099999999999824e+01,2.238759999999999917e-01
-2.188100000000000023e+01,2.241889999999999994e-01
-2.187099999999999866e+01,2.244990000000000041e-01
-2.186100000000000065e+01,2.248090000000000088e-01
-2.185099999999999909e+01,2.251160000000000105e-01
-2.184100000000000108e+01,2.254220000000000113e-01
-2.183099999999999952e+01,2.257260000000000100e-01
-2.182100000000000151e+01,2.260280000000000067e-01
-2.181099999999999994e+01,2.263280000000000014e-01
-2.180099999999999838e+01,2.266269999999999951e-01
-2.179100000000000037e+01,2.269239999999999868e-01
-2.178099999999999881e+01,2.272190000000000043e-01
-2.177100000000000080e+01,2.275119999999999920e-01
-2.176099999999999923e+01,2.278040000000000065e-01
-2.175100000000000122e+01,2.280939999999999912e-01
-2.174099999999999966e+01,2.283810000000000007e-01
-2.173100000000000165e+01,2.286670000000000091e-01
-2.172100000000000009e+01,2.289519999999999889e-01
-2.171099999999999852e+01,2.292339999999999933e-01
-2.170100000000000051e+01,2.295139999999999958e-01
-2.169099999999999895e+01,2.297929999999999973e-01
-2.168100000000000094e+01,2.300689999999999957e-01
-2.167099999999999937e+01,2.303439999999999932e-01
-2.166100000000000136e+01,2.306159999999999877e-01
-2.165099999999999980e+01,2.308870000000000089e-01
-2.164099999999999824e+01,2.311549999999999994e-01
-2.163100000000000023e+01,2.314219999999999888e-01
-2.162099999999999866e+01,2.316870000000000041e-01
-2.161100000000000065e+01,2.319489999999999885e-01
-2.160099999999999909e+01,2.322099999999999997e-01
-2.159100000000000108e+01,2.324690000000000090e-01
-2.158099999999999952e+01,2.327249999999999874e-01
-2.157100000000000151e+01,2.329799999999999927e-01
-2.156099999999999994e+01,2.332319999999999949e-01
-2.155099999999999838e+01,2.334819999999999951e-01
-2.154100000000000037e+01,2.337309999999999943e-01
-2.153099999999999881e+01,2.339769999999999905e-01
-2.152100000000000080e+01,2.342210000000000125e-01
-2.151099999999999923e+01,2.344620000000000037e-01
-2.150100000000000122e+01,2.347019999999999940e-01
-2.149099999999999966e+01,2.349400000000000099e-01
-2.148100000000000165e+01,2.351749999999999952e-01
-2.147100000000000009e+01,2.354080000000000061e-01
-2.146099999999999852e+01,2.356389999999999874e-01
-2.145100000000000051e+01,2.358679999999999943e-01
-2.144099999999999895e+01,2.360949999999999993e-01
-2.143100000000000094e+01,2.363190000000000013e-01
-2.142099999999999937e+01,2.365410000000000013e-01
-2.141100000000000136e+01,2.367609999999999992e-01
-2.140099999999999980e+01,2.369779999999999942e-01
-2.139099999999999824e+01,2.371939999999999882e-01
-2.138100000000000023e+01,2.374070000000000069e-01
-2.137099999999999866e+01,2.376179999999999959e-01
-2.136100000000000065e+01,2.378260000000000096e-01
-2.135099999999999909e+01,2.380319999999999936e-01
-2.134100000000000108e+01,2.382360000000000033e-01
-2.133099999999999952e+01,2.384380000000000110e-01
-2.132100000000000151e+01,2.386369999999999880e-01
-2.131099999999999994e+01,2.388339999999999907e-01
-2.130099999999999838e+01,2.390279999999999905e-01
-2.129100000000000037e+01,2.392199999999999882e-01
-2.128099999999999881e+01,2.394100000000000117e-01
-2.127100000000000080e+01,2.395970000000000044e-01
-2.126099999999999923e+01,2.397819999999999951e-01
-2.125100000000000122e+01,2.399650000000000116e-01
-2.124099999999999966e+01,2.401449999999999974e-01
-2.123100000000000165e+01,2.403230000000000088e-01
-2.122100000000000009e+01,2.404979999999999896e-01
-2.121099999999999852e+01,2.406709999999999960e-01
-2.120100000000000051e+01,2.408409999999999995e-01
-2.119099999999999895e+01,2.410090000000000010e-01
-2.118100000000000094e+01,2.411750000000000005e-01
-2.117099999999999937e+01,2.413379999999999970e-01
-2.116100000000000136e+01,2.414979999999999905e-01
-2.115099999999999980e+01,2.416560000000000097e-01
-2.114099999999999824e+01,2.418119999999999992e-01
-2.113100000000000023e+01,2.419650000000000134e-01
-2.112099999999999866e+01,2.421149999999999969e-01
-2.111100000000000065e+01,2.422630000000000061e-01
-2.110099999999999909e+01,2.424080000000000124e-01
-2.109100000000000108e+01,2.425509999999999888e-01
-2.108099999999999952e+01,2.426919999999999911e-01
-2.107100000000000151e+01,2.428299999999999903e-01
-2.106099999999999994e+01,2.429649999999999865e-01
-2.105099999999999838e+01,2.430980000000000085e-01
-2.104100000000000037e+01,2.432279999999999998e-01
-2.103099999999999881e+01,2.433549999999999880e-01
-2.102100000000000080e+01,2.434800000000000020e-01
-2.101099999999999923e+01,2.436029999999999862e-01
-2.100100000000000122e+01,2.437219999999999942e-01
-2.099099999999999966e+01,2.438400000000000012e-01
-2.098100000000000165e+01,2.439540000000000042e-01
-2.097100000000000009e+01,2.440660000000000052e-01
-2.096099999999999852e+01,2.441750000000000032e-01
-2.095100000000000051e+01,2.442819999999999991e-01
-2.094099999999999895e+01,2.443859999999999921e-01
-2.093100000000000094e+01,2.444880000000000109e-01
-2.092099999999999937e+01,2.445869999999999989e-01
-2.091100000000000136e+01,2.446830000000000116e-01
-2.090099999999999980e+01,2.447759999999999936e-01
-2.089099999999999824e+01,2.448670000000000013e-01
-2.088100000000000023e+01,2.449550000000000061e-01
-2.087099999999999866e+01,2.450410000000000088e-01
-2.086100000000000065e+01,2.451240000000000085e-01
-2.085099999999999909e+01,2.452040000000000053e-01
-2.084100000000000108e+01,2.452809999999999990e-01
-2.083099999999999952e+01,2.453559999999999908e-01
-2.082100000000000151e+01,2.454280000000000073e-01
-2.081099999999999994e+01,2.454979999999999940e-01
-2.080099999999999838e+01,2.455650000000000055e-01
-2.079100000000000037e+01,2.456289999999999862e-01
-2.078099999999999881e+01,2.456899999999999917e-01
-2.077100000000000080e+01,2.457489999999999952e-01
-2.076099999999999923e+01,2.458049999999999957e-01
-2.075100000000000122e+01,2.458579999999999932e-01
-2.074099999999999966e+01,2.459089999999999887e-01
-2.073100000000000165e+01,2.459570000000000090e-01
-2.072100000000000009e+01,2.460019999999999984e-01
-2.071099999999999852e+01,2.460440000000000127e-01
-2.070100000000000051e+01,2.460839999999999972e-01
-2.069099999999999895e+01,2.461210000000000064e-01
-2.068100000000000094e+01,2.461550000000000127e-01
-2.067099999999999937e+01,2.461869999999999892e-01
-2.066100000000000136e+01,2.462159999999999904e-01
-2.065099999999999980e+01,2.462419999999999887e-01
-2.064099999999999824e+01,2.462650000000000117e-01
-2.063100000000000023e+01,2.462860000000000049e-01
-2.062099999999999866e+01,2.463039999999999952e-01
-2.061100000000000065e+01,2.463190000000000102e-01
-2.060099999999999909e+01,2.463309999999999944e-01
-2.059100000000000108e+01,2.463410000000000044e-01
-2.058099999999999952e+01,3.199669999999999845e+02
-2.057100000000000151e+01,1.314210000000000036e+03
-2.056099999999999994e+01,3.509089999999999918e+02
-2.055099999999999838e+01,2.463519999999999877e-01
-2.054100000000000037e+01,2.463480000000000114e-01
-2.053099999999999881e+01,2.463420000000000054e-01
-2.052100000000000080e+01,2.463319999999999954e-01
-2.051099999999999923e+01,2.463200000000000112e-01
-2.050100000000000122e+01,2.463049999999999962e-01
-2.049099999999999966e+01,2.462870000000000059e-01
-2.048100000000000165e+01,2.462670000000000137e-01
-2.047100000000000009e+01,2.462439999999999907e-01
-2.046099999999999852e+01,2.462179999999999924e-01
-2.045100000000000051e+01,2.461899999999999922e-01
-2.044099999999999895e+01,2.461579999999999879e-01
-2.043100000000000094e+01,2.461240000000000094e-01
-2.042099999999999937e+01,2.460870000000000002e-01
-2.041100000000000136e+01,2.460479999999999889e-01
-2.040099999999999980e+01,2.460060000000000024e-01
-2.039099999999999824e+01,2.459610000000000130e-01
-2.038100000000000023e+01,2.459129999999999927e-01
-2.037099999999999866e+01,2.458629999999999982e-01
-2.036100000000000065e+01,2.458100000000000007e-01
-2.035099999999999909e+01,2.457540000000000002e-01
-2.034100000000000108e+01,2.456959999999999977e-01
-2.033099999999999952e+01,2.456349999999999922e-01
-2.032100000000000151e+01,2.455710000000000115e-01
-2.031099999999999994e+01,2.455040000000000000e-01
-2.030099999999999838e+01,2.454349999999999865e-01
-2.029100000000000037e+01,2.453629999999999978e-01
-2.028099999999999881e+01,2.452880000000000060e-01
-2.027100000000000080e+01,2.452110000000000123e-01
-2.026099999999999923e+01,2.451309999999999878e-01
-2.025100000000000122e+01,2.450479999999999881e-01
-2.024099999999999966e+01,2.449629999999999863e-01
-2.023100000000000165e+01,2.448750000000000093e-01
-2.022100000000000009e+01,2.447850000000000026e-01
-2.021099999999999852e+01,2.446909999999999918e-01
-2.020100000000000051e+01,2.445950000000000069e-01
-2.019099999999999895e+01,2.444969999999999921e-01
-2.018100000000000094e+01,2.443950000000000011e-01
-2.017099999999999937e+01,2.442920000000000091e-01
-2.016100000000000136e+01,2.441850000000000132e-01
-2.015099999999999980e+01,2.440759999999999874e-01
-2.014099999999999824e+01,2.439639999999999864e-01
-2.013100000000000023e+01,2.438500000000000112e-01
-2.012099999999999866e+01,2.437330000000000052e-01
-2.011100000000000065e+01,2.436129999999999962e-01
-2.010099999999999909e+01,2.434910000000000130e-01
-2.009100000000000108e+01,2.433659999999999990e-01
-2.008099999999999952e+01,2.432390000000000108e-01
-2.007100000000000151e+01,2.431089999999999918e-01
-2.006099999999999994e+01,2.429759999999999975e-01
-2.005099999999999838e+01,2.428410000000000013e-01
-2.004100000000000037e+01,2.427040000000000031e-01
-2.003099999999999881e+01,2.425640000000000018e-01
-2.002100000000000080e+01,2.424209999999999976e-01
-2.001099999999999923e+01,2.422759999999999914e-01
-2.000100000000000122e+01,2.421280000000000099e-01
-1.999099999999999966e+01,2.419769999999999976e-01
-1.998100000000000165e+01,2.418250000000000122e-01
-1.997100000000000009e+01,2.416689999999999949e-01
-1.996099999999999852e+01,2.415110000000000035e-01
-1.995100000000000051e+01,2.413510000000000100e-01
-1.994099999999999895e+01,2.411880000000000135e-01
-1.993100000000000094e+01,2.410229999999999873e-01
-1.992099999999999937e+01,2.408550000000000135e-01
-1.991100000000000136e+01,2.406850000000000100e-01
-1.990099999999999980e+01,2.405120000000000036e-01
-1.989099999999999824e+01,2.403369999999999951e-01
-1.988100000000000023e+01,2.401590000000000114e-01
-1.987099999999999866e+01,2.399789999999999979e-01
-1.986100000000000065e+01,2.397970000000000101e-01
-1.985099999999999909e+01,2.396119999999999917e-01
-1.984100000000000108e+01,2.394249999999999989e-01
-1.983099999999999952e+01,2.392350000000000032e-01
-1.982100000000000151e+01,2.390430000000000055e-01
-1.981099999999999994e+01,2.388490000000000058e-01
-1.980099999999999838e+01,2.386520000000000030e-01
-1.979100000000000037e+01,2.384529999999999983e-01
-1.978099999999999881e+01,2.382519999999999916e-01
-1.977100000000000080e+01,2.380480000000000096e-01
-1.976099999999999923e+01,2.378419999999999979e-01
-1.975100000000000122e+01,2.376340000000000119e-01
-1.974099999999999966e+01,2.374229999999999952e-01
-1.973100000000000165e+01,2.372100000000000042e-01
-1.972100000000000009e+01,2.369950000000000112e-01
-1.971099999999999852e+01,2.367769999999999875e-01
-1.970100000000000051e+01,2.365569999999999895e-01
-1.969099999999999895e+01,2.363349999999999895e-01
-1.968100000000000094e+01,2.361109999999999876e-01
-1.967099999999999937e+01,2.358840000000000103e-01
-1.966100000000000136e+01,2.356560000000000044e-01
-1.965099999999999980e+01,2.354249999999999954e-01
-1.964099999999999824e+01,2.351920000000000122e-01
-1.963100000000000023e+01,2.349559999999999982e-01
-1.962099999999999866e+01,2.347190000000000110e-01
-1.961100000000000065e+01,2.344789999999999930e-01
-1.960099999999999909e+01,2.342370000000000008e-01
-1.959100000000000108e+01,2.339930000000000065e-01
-1.958099999999999952e+01,2.337470000000000103e-01
-1.957100000000000151e+01,2.334990000000000121e-01
-1.956099999999999994e+01,2.332490000000000119e-01
-1.955099999999999838e+01,2.329960000000000087e-01
-1.954100000000000037e+01,2.327420000000000044e-01
-1.953099999999999881e+01,2.324849999999999972e-01
-1.952100000000000080e+01,2.322269999999999890e-01
-1.951099999999999923e+01,2.319660000000000055e-01
-1.950100000000000122e+01,2.317039999999999933e-01
-1.949099999999999966e+01,2.314390000000000058e-01
-1.948100000000000165e+01,2.311719999999999886e-01
-1.947100000000000009e+01,2.309029999999999971e-01
-1.946099999999999852e+01,2.306330000000000047e-01
-1.945100000000000051e+01,2.303600000000000092e-01
-1.944099999999999895e+01,2.300860000000000127e-01
-1.943100000000000094e+01,2.298090000000000133e-01
-1.942099999999999937e+01,2.295310000000000128e-01
-1.941100000000000136e+01,2.292500000000000093e-01
-1.940099999999999980e+01,2.289680000000000049e-01
-1.939099999999999824e+01,2.286839999999999984e-01
-1.938100000000000023e+01,2.283979999999999899e-01
-1.937099999999999866e+01,2.281100000000000072e-01
-1.936100000000000065e+01,2.278199999999999947e-01
-1.935099999999999909e+01,2.275280000000000080e-01
-1.934100000000000108e+01,2.272349999999999925e-01
-1.933099999999999952e+01,2.269400000000000028e-01
-1.932100000000000151e+01,2.266430000000000111e-01
-1.931099999999999994e+01,2.263439999999999896e-01
-1.930099999999999838e+01,2.260429999999999939e-01
-1.929100000000000037e+01,2.257409999999999972e-01
-1.928099999999999881e+01,2.254369999999999985e-01
-1.927100000000000080e+01,2.251309999999999978e-01
-1.926099999999999923e+01,2.248229999999999951e-01
-1.925100000000000122e+01,2.245139999999999914e-01
-1.924099999999999966e+01,2.242030000000000134e-01
-1.923100000000000165e+01,2.238910000000000067e-01
-1.922100000000000009e+01,2.235759999999999970e-01
-1.921099999999999852e+01,2.232599999999999862e-01
-1.920100000000000051e+01,2.229430000000000023e-01
-1.919099999999999895e+01,2.226239999999999886e-01
-1.918100000000000094e+01,2.223030000000000006e-01
-1.917099999999999937e+01,2.219810000000000116e-01
-1.916100000000000136e+01,2.216569999999999929e-01
-1.915099999999999980e+01,2.213310000000000000e-01
-1.914099999999999824e+01,2.210040000000000060e-01
-1.913100000000000023e+01,2.206760000000000110e-01
-1.912099999999999866e+01,2.203459999999999863e-01
-1.911100000000000065e+01,2.200139999999999874e-01
-1.910099999999999909e+01,2.196809999999999874e-01
-1.909100000000000108e+01,2.193460000000000132e-01
-1.908099999999999952e+01,2.190100000000000102e-01
-1.907100000000000151e+01,2.186730000000000063e-01
-1.906099999999999994e+01,2.183340000000000003e-01
-1.905099999999999838e+01,2.179939999999999933e-01
-1.904100000000000037e+01,2.176520000000000121e-01
-1.903099999999999881e+01,2.173090000000000022e-01
-1.902100000000000080e+01,2.169649999999999912e-01
-1.901099999999999923e+01,2.166190000000000060e-01
-1.900100000000000122e+01,2.162719999999999920e-01
-1.899099999999999966e+01,2.159240000000000048e-01
-1.898100000000000165e+01,2.155739999999999879e-01
-1.897100000000000009e+01,2.152229999999999976e-01
-1.896099999999999852e+01,2.148700000000000054e-01
-1.895100000000000051e+01,2.145170000000000132e-01
-1.894099999999999895e+01,2.141619999999999913e-01
-1.893100000000000094e+01,2.138059999999999961e-01
-1.892099999999999937e+01,2.134489999999999998e-01
-1.891100000000000136e+01,2.130900000000000016e-01
-1.890099999999999980e+01,2.127310000000000034e-01
-1.889099999999999824e+01,2.123700000000000032e-01
-1.888100000000000023e+01,2.120080000000000020e-01
-1.887099999999999866e+01,2.116449999999999998e-01
-1.886100000000000065e+01,2.112799999999999956e-01
-1.885099999999999909e+01,2.109149999999999914e-01
-1.884100000000000108e+01,2.105480000000000129e-01
-1.883099999999999952e+01,2.101810000000000067e-01
-1.882100000000000151e+01,2.098119999999999985e-01
-1.881099999999999994e+01,2.094429999999999903e-01
-1.880099999999999838e+01,2.090720000000000078e-01
-1.879100000000000037e+01,2.086999999999999966e-01
-1.878099999999999881e+01,2.083270000000000122e-01
-1.877100000000000080e+01,2.079540000000000000e-01
-1.876099999999999923e+01,2.075790000000000135e-01
-1.875100000000000122e+01,2.072029999999999983e-01
-1.874099999999999966e+01,2.068270000000000108e-01
-1.873100000000000165e+01,2.064489999999999936e-01
-1.872100000000000009e+01,2.060710000000000042e-01
-1.871099999999999852e+01,2.056910000000000127e-01
-1.870100000000000051e+01,2.053109999999999935e-01
-1.869099999999999895e+01,2.049300000000000010e-01
-1.868100000000000094e+01,2.045480000000000076e-01
-1.867099999999999937e+01,2.041650000000000131e-01
-1.866100000000000136e+01,2.037809999999999899e-01
-1.865099999999999980e+01,2.033969999999999945e-01
-1.864099999999999824e+01,2.030119999999999980e-01
-1.863100000000000023e+01,2.026260000000000006e-01
-1.862099999999999866e+01,2.022390000000000021e-01
-1.861100000000000065e+01,2.018510000000000026e-01
-1.860099999999999909e+01,2.014630000000000032e-01
-1.859100000000000108e+01,2.010740000000000027e-01
-1.858099999999999952e+01,2.006840000000000013e-01
-1.857100000000000151e+01,2.002939999999999998e-01
-1.856099999999999994e+01,1.999029999999999974e-01
-1.855099999999999838e+01,1.995109999999999939e-01
-1.854100000000000037e+01,1.991189999999999904e-01
-1.853099999999999881e+01,1.987260000000000137e-01
-1.852100000000000080e+01,1.983320000000000083e-01
-1.851099999999999923e+01,1.979380000000000028e-01
-1.850100000000000122e+01,1.975429999999999964e-01
-1.849099999999999966e+01,1.971479999999999899e-01
-1.848100000000000165e+01,1.967520000000000102e-01
-1.847100000000000009e+01,1.963550000000000018e-01
-1.846099999999999852e+01,1.959579999999999933e-01
-1.845100000000000051e+01,1.955610000000000126e-01
-1.844099999999999895e+01,1.951630000000000031e-01
-1.843100000000000094e+01,1.947639999999999927e-01
-1.842099999999999937e+01,1.943650000000000100e-01
-1.841100000000000136e+01,1.939659999999999995e-01
-1.840099999999999980e+01,1.935659999999999881e-01
-1.839099999999999824e+01,1.931650000000000034e-01
-1.838100000000000023e+01,1.927649999999999919e-01
-1.837099999999999866e+01,1.923640000000000072e-01
-1.836100000000000065e+01,1.919619999999999937e-01
-1.835099999999999909e+01,1.915600000000000080e-01
-1.834100000000000108e+01,1.911579999999999946e-01
-1.833099999999999952e+01,1.907550000000000079e-01
-1.832100000000000151e+01,1.903529999999999944e-01
-1.831099999999999994e+01,1.899490000000000067e-01
-1.830099999999999838e+01,1.895459999999999923e-01
-1.829100000000000037e+01,1.891420000000000046e-01
-1.828099999999999881e+01,1.887379999999999891e-01
-1.827100000000000080e+01,1.883340000000000014e-01
-1.826099999999999923e+01,1.879290000000000127e-01
-1.825100000000000122e+01,1.875239999999999962e-01
-1.824099999999999966e+01,1.871190000000000075e-01
-1.823100000000000165e+01,1.867139999999999911e-01
-1.822100000000000009e+01,1.863090000000000024e-01
-1.821099999999999852e+01,1.859030000000000127e-01
-1.820100000000000051e+01,1.854969999999999952e-01
-1.819099999999999895e+01,1.850920000000000065e-01
-1.818100000000000094e+01,1.846859999999999891e-01
-1.817099999999999937e+01,1.842789999999999984e-01
-1.816100000000000136e+01,1.838730000000000087e-01
-1.815099999999999980e+01,1.834669999999999912e-01
-1.814099999999999824e+01,1.830600000000000005e-01
-1.813100000000000023e+01,1.826540000000000108e-01
-1.812099999999999866e+01,1.822469999999999923e-01
-1.811100000000000065e+01,1.818410000000000026e-01
-1.810099999999999909e+01,1.814340000000000119e-01
-1.809100000000000108e+01,1.810279999999999945e-01
-1.808099999999999952e+01,1.806210000000000038e-01
-1.807100000000000151e+01,1.802140000000000131e-01
-1.806099999999999994e+01,1.798079999999999956e-01
-1.805099999999999838e+01,1.794010000000000049e-01
-1.804100000000000037e+01,1.789949999999999875e-01
-1.803099999999999881e+01,1.785879999999999967e-01
-1.802100000000000080e+01,1.781820000000000070e-01
-1.801099999999999923e+01,1.777749999999999886e-01
-1.800100000000000122e+01,1.773689999999999989e-01
-1.799099999999999966e+01,1.769630000000000092e-01
-1.798100000000000165e+01,1.765569999999999917e-01
-1.797100000000000009e+01,1.761510000000000020e-01
-1.796099999999999852e+01,1.757460000000000133e-01
-1.795100000000000051e+01,1.753399999999999959e-01
-1.794099999999999895e+01,1.749350000000000072e-01
-1.793100000000000094e+01,1.745289999999999897e-01
-1.792099999999999937e+01,1.741240000000000010e-01
-1.791100000000000136e+01,1.737200000000000133e-01
-1.790099999999999980e+01,1.733149999999999968e-01
-1.789099999999999824e+01,1.729110000000000091e-01
-1.788100000000000023e+01,1.725059999999999927e-01
-1.787099999999999866e+01,1.721030000000000060e-01
-1.786100000000000065e+01,1.716989999999999905e-01
-1.785099999999999909e+01,1.712960000000000038e-01
-1.784100000000000108e+01,1.708929999999999894e-01
-1.783099999999999952e+01,1.704900000000000027e-01
-1.782100000000000151e+01,1.700869999999999882e-01
-1.781099999999999994e+01,1.696850000000000025e-01
-1.780099999999999838e+01,1.692829999999999890e-01
-1.779100000000000037e+01,1.688820000000000043e-01
-1.778099999999999881e+01,1.684809999999999919e-01
-1.777100000000000080e+01,1.680800000000000072e-01
-1.776099999999999923e+01,1.676799999999999957e-01
-1.775100000000000122e+01,1.672800000000000120e-01
-1.774099999999999966e+01,1.668800000000000006e-01
-1.773100000000000165e+01,1.664809999999999901e-01
-1.772100000000000009e+01,1.660820000000000074e-01
-1.771099999999999852e+01,1.656829999999999969e-01
-1.770100000000000051e+01,1.652849999999999875e-01
-1.769099999999999895e+01,1.648880000000000068e-01
-1.768100000000000094e+01,1.644909999999999983e-01
-1.767099999999999937e+01,1.640939999999999899e-01
-1.766100000000000136e+01,1.636980000000000102e-01
-1.765099999999999980e+01,1.633020000000000027e-01
-1.764099999999999824e+01,1.629069999999999963e-01
-1.763100000000000023e+01,1.625129999999999908e-01
-1.762099999999999866e+01,1.621180000000000121e-01
-1.761100000000000065e+01,1.617250000000000076e-01
-1.760099999999999909e+01,1.613320000000000032e-01
-1.759100000000000108e+01,1.609389999999999987e-01
-1.758099999999999952e+01,1.605469999999999953e-01
-1.757100000000000151e+01,1.601559999999999928e-01
-1.756099999999999994e+01,1.597649999999999904e-01
-1.755099999999999838e+01,1.593739999999999879e-01
-1.754100000000000037e+01,1.589849999999999874e-01
-1.753099999999999881e+01,1.585950000000000137e-01
-1.752100000000000080e+01,1.582069999999999865e-01
-1.751099999999999923e+01,1.578189999999999871e-01
-1.750100000000000122e+01,1.574319999999999886e-01
-1.749099999999999966e+01,1.570449999999999902e-01
-1.748100000000000165e+01,1.566589999999999927e-01
-1.747100000000000009e+01,1.562729999999999952e-01
-1.746099999999999852e+01,1.558889999999999998e-01
-1.745100000000000051e+01,1.555050000000000043e-01
-1.744099999999999895e+01,1.551210000000000089e-01
-1.743100000000000094e+01,1.547379999999999867e-01
-1.742099999999999937e+01,1.543559999999999932e-01
-1.741100000000000136e+01,1.539750000000000008e-01
-1.740099999999999980e+01,1.535940000000000083e-01
-1.739099999999999824e+01,1.532139999999999891e-01
-1.738100000000000023e+01,1.528349999999999986e-01
-1.737099999999999866e+01,1.524560000000000082e-01
-1.736100000000000065e+01,1.520779999999999910e-01
-1.735099999999999909e+01,1.517010000000000025e-01
-1.734100000000000108e+01,1.513249999999999873e-01
-1.733099999999999952e+01,1.509489999999999998e-01
-1.732100000000000151e+01,1.505740000000000134e-01
-1.731099999999999994e+01,1.502000000000000002e-01
-1.730099999999999838e+01,1.498269999999999880e-01
-1.729100000000000037e+01,1.494540000000000035e-01
-1.728099999999999881e+01,1.490819999999999923e-01
-1.727100000000000080e+01,1.487110000000000098e-01
-1.726099999999999923e+01,1.483410000000000006e-01
-1.725100000000000122e+01,1.479719999999999924e-01
-1.724099999999999966e+01,1.476030000000000120e-01
-1.723100000000000165e+01,1.472350000000000048e-01
-1.722100000000000009e+01,1.468679999999999986e-01
-1.721099999999999852e+01,1.465019999999999933e-01
-1.720100000000000051e+01,1.461369999999999891e-01
-1.719099999999999895e+01,1.457720000000000127e-01
-1.718100000000000094e+01,1.454090000000000105e-01
-1.717099999999999937e+01,1.450460000000000083e-01
-1.716100000000000136e+01,1.446840000000000070e-01
-1.715099999999999980e+01,1.443230000000000068e-01
-1.714099999999999824e+01,1.439630000000000076e-01
-1.713100000000000023e+01,1.436040000000000094e-01
-1.712099999999999866e+01,1.432450000000000112e-01
-1.711100000000000065e+01,1.428869999999999862e-01
-1.710099999999999909e+01,1.425309999999999910e-01
-1.709100000000000108e+01,1.421749999999999958e-01
-1.708099999999999952e+01,1.418200000000000016e-01
-1.707100000000000151e+01,1.414660000000000084e-01
-1.706099999999999994e+01,1.411129999999999884e-01
-1.705099999999999838e+01,1.407609999999999972e-01
-1.704100000000000037e+01,1.404100000000000070e-01
-1.703099999999999881e+01,1.400589999999999891e-01
-1.702100000000000080e+01,1.397100000000000009e-01
-1.701099999999999923e+01,1.393610000000000126e-01
-1.700100000000000122e+01,1.390139999999999987e-01
-1.699099999999999966e+01,1.386670000000000125e-01
-1.698100000000000165e+01,1.383220000000000005e-01
-1.697100000000000009e+01,1.379769999999999885e-01
-1.696099999999999852e+01,1.376330000000000053e-01
-1.695100000000000051e+01,1.372899999999999954e-01
-1.694099999999999895e+01,1.369479999999999864e-01
-1.693100000000000094e+01,1.366070000000000062e-01
-1.692099999999999937e+01,1.362669999999999992e-01
-1.691100000000000136e+01,1.359289999999999943e-01
-1.690099999999999980e+01,1.355909999999999893e-01
-1.689099999999999824e+01,1.352540000000000131e-01
-1.688100000000000023e+01,1.349170000000000091e-01
-1.687099999999999866e+01,1.345820000000000072e-01
-1.686100000000000065e+01,1.342480000000000062e-01
-1.685099999999999909e+01,1.339150000000000063e-01
-1.684100000000000108e+01,1.335830000000000073e-01
-1.683099999999999952e+01,1.332520000000000093e-01
-1.682100000000000151e+01,1.329220000000000124e-01
-1.681099999999999994e+01,1.325929999999999886e-01
-1.680099999999999838e+01,1.322649999999999937e-01
-1.679100000000000037e+01,1.319379999999999997e-01
-1.678099999999999881e+01,1.316120000000000068e-01
-1.677100000000000080e+01,1.312869999999999870e-01
-1.676099999999999923e+01,1.309629999999999961e-01
-1.675100000000000122e+01,1.306400000000000061e-01
-1.674099999999999966e+01,1.303179999999999894e-01
-1.673100000000000165e+01,1.299970000000000014e-01
-1.672100000000000009e+01,1.296769999999999867e-01
-1.671099999999999852e+01,1.293580000000000008e-01
-1.670100000000000051e+01,1.290399999999999880e-01
-1.669099999999999895e+01,1.287230000000000041e-01
-1.668100000000000094e+01,1.284069999999999934e-01
-1.667099999999999937e+01,1.280920000000000114e-01
-1.666100000000000136e+01,1.277780000000000027e-01
-1.665099999999999980e+01,1.274659999999999960e-01
-1.664099999999999824e+01,1.271539999999999893e-01
-1.663100000000000023e+01,1.268430000000000113e-01
-1.662099999999999866e+01,1.265340000000000076e-01
-1.661100000000000065e+01,1.262250000000000039e-01
-1.660099999999999909e+01,1.259180000000000021e-01
-1.659100000000000108e+01,1.256110000000000004e-01
-1.658099999999999952e+01,1.253060000000000007e-01
-1.657100000000000151e+01,1.250010000000000010e-01
-1.656099999999999994e+01,1.246980000000000033e-01
-1.655099999999999838e+01,1.243960000000000066e-01
-1.654100000000000037e+01,1.240939999999999960e-01
-1.653099999999999881e+01,1.237940000000000013e-01
-1.652100000000000080e+01,1.234949999999999937e-01
-1.651099999999999923e+01,1.231970000000000010e-01
-1.650100000000000122e+01,1.228999999999999954e-01
-1.649099999999999966e+01,1.226040000000000046e-01
-1.648100000000000165e+01,1.223090000000000011e-01
-1.647100000000000009e+01,1.220149999999999985e-01
-1.646099999999999852e+01,1.217229999999999979e-01
-1.645100000000000051e+01,1.214309999999999973e-01
-1.644099999999999895e+01,1.211399999999999977e-01
-1.643100000000000094e+01,1.208510000000000001e-01
-1.642099999999999937e+01,1.205620000000000025e-01
-1.641100000000000136e+01,1.202750000000000069e-01
-1.640099999999999980e+01,1.199879999999999974e-01
-1.639099999999999824e+01,1.197030000000000038e-01
-1.638100000000000023e+01,1.194189999999999974e-01
-1.637099999999999866e+01,1.191350000000000048e-01
-1.636100000000000065e+01,1.188530000000000003e-01
-1.635099999999999909e+01,1.185719999999999968e-01
-1.634100000000000108e+01,1.182919999999999944e-01
-1.633099999999999952e+01,1.180130000000000068e-01
-1.632100000000000151e+01,1.177350000000000063e-01
-1.631099999999999994e+01,1.174580000000000068e-01
-1.630099999999999838e+01,1.171819999999999945e-01
-1.629100000000000037e+01,1.169079999999999980e-01
-1.628099999999999881e+01,1.166340000000000016e-01
-1.627100000000000080e+01,1.163610000000000061e-01
-1.626099999999999923e+01,1.160899999999999987e-01
-1.625100000000000122e+01,1.158190000000000053e-01
-1.624099999999999966e+01,1.155499999999999999e-01
-1.623100000000000165e+01,1.152809999999999946e-01
-1.622100000000000009e+01,1.150140000000000051e-01
-1.621099999999999852e+01,1.147480000000000028e-01
-1.620100000000000051e+01,1.144830000000000014e-01
-1.619099999999999895e+01,1.142180000000000001e-01
-1.618100000000000094e+01,1.139550000000000007e-01
-1.617099999999999937e+01,1.136930000000000024e-01
-1.616100000000000136e+01,1.134320000000000050e-01
-1.615099999999999980e+01,1.131719999999999948e-01
-1.614099999999999824e+01,1.129129999999999995e-01
-1.613100000000000023e+01,1.126550000000000051e-01
-1.612099999999999866e+01,1.123989999999999989e-01
-1.611100000000000065e+01,1.121430000000000066e-01
-1.610099999999999909e+01,1.118880000000000013e-01
-1.609100000000000108e+01,1.116339999999999971e-01
-1.608099999999999952e+01,1.113819999999999949e-01
-1.607100000000000151e+01,1.111300000000000066e-01
-1.606099999999999994e+01,1.108800000000000063e-01
-1.605099999999999838e+01,1.106300000000000061e-01
-1.604100000000000037e+01,1.103819999999999940e-01
-1.603099999999999881e+01,1.101339999999999958e-01
-1.602100000000000080e+01,1.098879999999999996e-01
-1.601099999999999923e+01,1.096420000000000033e-01
-1.600100000000000122e+01,1.093979999999999952e-01
-1.599099999999999966e+01,1.091550000000000020e-01
-1.598099999999999987e+01,1.089119999999999949e-01
-1.597100000000000009e+01,1.086710000000000037e-01
-1.596100000000000030e+01,1.084309999999999996e-01
-1.595100000000000051e+01,1.081909999999999955e-01
-1.594100000000000072e+01,1.079529999999999934e-01
-1.593099999999999916e+01,1.077160000000000062e-01
-1.592099999999999937e+01,1.074800000000000061e-01
-1.591099999999999959e+01,1.072449999999999931e-01
-1.590099999999999980e+01,1.070109999999999950e-01
-1.589100000000000001e+01,1.067769999999999969e-01
-1.588100000000000023e+01,1.065450000000000008e-01
-1.587100000000000044e+01,1.063140000000000057e-01
-1.586100000000000065e+01,1.060839999999999977e-01
-1.585100000000000087e+01,1.058550000000000046e-01
-1.584099999999999930e+01,1.056269999999999987e-01
-1.583099999999999952e+01,1.053999999999999937e-01
-1.582099999999999973e+01,1.051740000000000036e-01
-1.581099999999999994e+01,1.049490000000000006e-01
-1.580100000000000016e+01,1.047239999999999976e-01
-1.579100000000000037e+01,1.045009999999999967e-01
-1.578100000000000058e+01,1.042789999999999967e-01
-1.577100000000000080e+01,1.040579999999999977e-01
-1.576099999999999923e+01,1.038379999999999997e-01
-1.575099999999999945e+01,1.036190000000000028e-01
-1.574099999999999966e+01,1.034000000000000058e-01
-1.573099999999999987e+01,1.031829999999999969e-01
-1.572100000000000009e+01,1.029670000000000030e-01
-1.571100000000000030e+01,1.027519999999999961e-01
-1.570100000000000051e+01,1.025370000000000031e-01
-1.569100000000000072e+01,1.023239999999999983e-01
-1.568099999999999916e+01,1.021119999999999944e-01
-1.567099999999999937e+01,1.019000000000000045e-01
-1.566099999999999959e+01,1.016900000000000026e-01
-1.565099999999999980e+01,1.014800000000000008e-01
-1.564100000000000001e+01,1.012720000000000009e-01
-1.563100000000000023e+01,1.010640000000000011e-01
-1.562100000000000044e+01,1.008580000000000032e-01
-1.561100000000000065e+01,1.006520000000000054e-01
-1.560100000000000087e+01,1.004469999999999946e-01
-1.559099999999999930e+01,1.002429999999999988e-01
-1.558099999999999952e+01,1.000410000000000049e-01
-1.557099999999999973e+01,9.983880000000000532e-02
-1.556099999999999994e+01,9.963779999999999859e-02
-1.555100000000000016e+01,9.943780000000000674e-02
-1.554100000000000037e+01,9.923869999999999914e-02
-1.553100000000000058e+01,9.904060000000000641e-02
-1.552100000000000080e+01,9.884329999999999505e-02
-1.551099999999999923e+01,9.864699999999999858e-02
-1.550099999999999945e+01,9.845170000000000310e-02
-1.549099999999999966e+01,9.825720000000000287e-02
-1.548099999999999987e+01,9.806370000000000364e-02
-1.547100000000000009e+01,9.787110000000000254e-02
-1.546100000000000030e+01,9.767939999999999956e-02
-1.545100000000000051e+01,9.748859999999999471e-02
-1.544100000000000072e+01,9.729870000000000185e-02
-1.543099999999999916e+01,9.710969999999999325e-02
-1.542099999999999937e+01,9.692159999999999664e-02
-1.541099999999999959e+01,9.673450000000000104e-02
-1.540099999999999980e+01,9.654820000000000069e-02
-1.539100000000000001e+01,9.636279999999999846e-02
-1.538100000000000023e+01,9.617829999999999435e-02
-1.537100000000000044e+01,9.599470000000000225e-02
-1.536100000000000065e+01,9.581199999999999439e-02
-1.535100000000000087e+01,9.563019999999999854e-02
-1.534099999999999930e+01,9.544930000000000081e-02
-1.533099999999999952e+01,9.526919999999999833e-02
-1.532099999999999973e+01,9.508999999999999397e-02
-1.531099999999999994e+01,9.491170000000000162e-02
-1.530100000000000016e+01,9.473429999999999351e-02
-1.529100000000000037e+01,9.455779999999999741e-02
-1.528100000000000058e+01,9.438209999999999655e-02
-1.527100000000000080e+01,9.420720000000000482e-02
-1.526099999999999923e+01,9.403330000000000022e-02
-1.525099999999999945e+01,9.386020000000000474e-02
-1.524099999999999966e+01,9.368790000000000451e-02
-1.523099999999999987e+01,9.351660000000000528e-02
-1.522100000000000009e+01,9.334599999999999842e-02
-1.521100000000000030e+01,9.317640000000000644e-02
-1.520100000000000051e+01,9.300750000000000683e-02
-1.519100000000000072e+01,9.283950000000000535e-02
-1.518099999999999916e+01,9.267240000000000200e-02
-1.517099999999999937e+01,9.250609999999999389e-02
-1.516099999999999959e+01,9.234069999999999778e-02
-1.515099999999999980e+01,9.217599999999999405e-02
-1.514100000000000001e+01,9.201230000000000520e-02
-1.513100000000000023e+01,9.184929999999999484e-02
-1.512100000000000044e+01,9.168719999999999648e-02
-1.511100000000000065e+01,9.152589999999999337e-02
-1.510100000000000087e+01,9.136539999999999939e-02
-1.509099999999999930e+01,9.120580000000000354e-02
-1.508099999999999952e+01,9.104700000000000293e-02
-1.507099999999999973e+01,9.088899999999999757e-02
-1.506099999999999994e+01,9.073180000000000134e-02
-1.505100000000000016e+01,9.057540000000000036e-02
-1.504100000000000037e+01,9.041979999999999462e-02
-1.503100000000000058e+01,9.026510000000000089e-02
-1.502100000000000080e+01,9.011120000000000241e-02
-1.501099999999999923e+01,8.995799999999999630e-02
-1.500099999999999945e+01,8.980570000000000219e-02
-1.499099999999999966e+01,8.965420000000000333e-02
-1.498099999999999987e+01,8.950349999999999973e-02
-1.497100000000000009e+01,8.935350000000000237e-02
-1.496100000000000030e+01,8.920440000000000313e-02
-1.495100000000000051e+01,8.905609999999999915e-02
-1.494100000000000072e+01,8.890850000000000142e-02
-1.493099999999999916e+01,8.876180000000000181e-02
-1.492099999999999937e+01,8.861579999999999457e-02
-1.491099999999999959e+01,8.847059999999999647e-02
-1.490099999999999980e+01,8.832619999999999361e-02
-1.489100000000000001e+01,8.818259999999999987e-02
-1.488100000000000023e+01,8.803980000000000139e-02
-1.487100000000000044e+01,8.789779999999999816e-02
-1.486100000000000065e+01,8.775650000000000117e-02
-1.485100000000000087e+01,8.761599999999999944e-02
-1.484099999999999930e+01,8.747630000000000683e-02
-1.483099999999999952e+01,8.733730000000000659e-02
-1.482099999999999973e+01,8.719920000000000448e-02
-1.481099999999999994e+01,8.706179999999999475e-02
-1.480100000000000016e+01,8.692510000000000514e-02
-1.479100000000000037e+01,8.678929999999999978e-02
-1.478100000000000058e+01,8.665420000000000067e-02
-1.477100000000000080e+01,8.651979999999999393e-02
-1.476099999999999923e+01,8.638619999999999632e-02
-1.475099999999999945e+01,8.625339999999999396e-02
-1.474099999999999966e+01,8.612140000000000073e-02
-1.473099999999999987e+01,8.599009999999999987e-02
-1.472100000000000009e+01,8.585950000000000526e-02
-1.471100000000000030e+01,8.572970000000000590e-02
-1.470100000000000051e+01,8.560070000000000179e-02
-1.469100000000000072e+01,8.547240000000000393e-02
-1.468099999999999916e+01,8.534490000000000132e-02
-1.467099999999999937e+01,8.521810000000000496e-02
-1.466099999999999959e+01,8.509210000000000385e-02
-1.465099999999999980e+01,8.496679999999999511e-02
-1.464100000000000001e+01,8.484229999999999550e-02
-1.463100000000000023e+01,8.471850000000000214e-02
-1.462100000000000044e+01,8.459550000000000403e-02
-1.461100000000000065e+01,8.447319999999999829e-02
-1.460100000000000087e+01,8.435170000000000168e-02
-1.459099999999999930e+01,8.423089999999999744e-02
-1.458099999999999952e+01,8.411079999999999945e-02
-1.457099999999999973e+01,8.399149999999999672e-02
-1.456099999999999994e+01,8.387290000000000023e-02
-1.455100000000000016e+01,8.375509999999999899e-02
-1.454100000000000037e+01,8.363800000000000401e-02
-1.453100000000000058e+01,8.352160000000000140e-02
-1.452100000000000080e+01,8.340599999999999403e-02
-1.451099999999999923e+01,8.329110000000000680e-02
-1.450099999999999945e+01,8.317700000000000093e-02
-1.449099999999999966e+01,8.306360000000000132e-02
-1.448099999999999987e+01,8.295089999999999408e-02
-1.447100000000000009e+01,8.283899999999999597e-02
-1.446100000000000030e+01,8.272780000000000411e-02
-1.445100000000000051e+01,8.261730000000000462e-02
-1.444100000000000072e+01,8.250760000000000038e-02
-1.443099999999999916e+01,8.239860000000000240e-02
-1.442099999999999937e+01,8.229039999999999966e-02
-1.441099999999999959e+01,8.218290000000000317e-02
-1.440099999999999980e+01,8.207609999999999906e-02
-1.439100000000000001e+01,8.197000000000000119e-02
-1.438100000000000023e+01,8.186469999999999858e-02
-1.437100000000000044e+01,8.176020000000000509e-02
-1.436100000000000065e+01,8.165630000000000110e-02
-1.435100000000000087e+01,8.155320000000000624e-02
-1.434099999999999930e+01,8.145090000000000663e-02
-1.433099999999999952e+01,8.134919999999999651e-02
-1.432099999999999973e+01,8.124839999999999840e-02
-1.431099999999999994e+01,8.114820000000000366e-02
-1.430100000000000016e+01,8.104880000000000417e-02
-1.429100000000000037e+01,8.095009999999999706e-02
-1.428100000000000058e+01,8.085219999999999907e-02
-1.427100000000000080e+01,8.075499999999999345e-02
-1.426099999999999923e+01,8.065859999999999697e-02
-1.425099999999999945e+01,8.056290000000000673e-02
-1.424099999999999966e+01,8.046789999999999499e-02
-1.423099999999999987e+01,8.037370000000000625e-02
-1.422100000000000009e+01,8.028019999999999601e-02
-1.421100000000000030e+01,8.018749999999999489e-02
-1.420100000000000051e+01,8.009550000000000003e-02
-1.419100000000000072e+01,8.000419999999999754e-02
-1.418099999999999916e+01,7.991370000000000418e-02
-1.417099999999999937e+01,7.982400000000000606e-02
-1.416099999999999959e+01,7.973500000000000032e-02
-1.415099999999999980e+01,7.964680000000000371e-02
-1.414100000000000001e+01,7.955929999999999946e-02
-1.413100000000000023e+01,7.947260000000000435e-02
-1.412100000000000044e+01,7.938660000000000161e-02
-1.411100000000000065e+01,7.930139999999999412e-02
-1.410100000000000087e+01,7.921690000000000675e-02
-1.409099999999999930e+01,7.913320000000000076e-02
-1.408099999999999952e+01,7.905030000000000390e-02
-1.407099999999999973e+01,7.896809999999999941e-02
-1.406099999999999994e+01,7.888670000000000404e-02
-1.405100000000000016e+01,7.880610000000000392e-02
-1.404100000000000037e+01,7.872619999999999618e-02
-1.403100000000000058e+01,7.864709999999999757e-02
-1.402100000000000080e+01,7.856879999999999420e-02
-1.401099999999999923e+01,7.849129999999999996e-02
-1.400099999999999945e+01,7.841449999999999809e-02
-1.399099999999999966e+01,7.833850000000000535e-02
-1.398099999999999987e+01,7.826329999999999398e-02
-1.397100000000000009e+01,7.818890000000000562e-02
-1.396100000000000030e+01,7.811529999999999863e-02
-1.395100000000000051e+01,7.804239999999999788e-02
-1.394100000000000072e+01,7.797039999999999527e-02
-1.393099999999999916e+01,7.789909999999999890e-02
-1.392099999999999937e+01,7.782870000000000066e-02
-1.391099999999999959e+01,7.775899999999999479e-02
-1.390099999999999980e+01,7.769020000000000092e-02
-1.389100000000000001e+01,7.762209999999999943e-02
-1.388100000000000023e+01,7.755489999999999606e-02
-1.387100000000000044e+01,7.748850000000000182e-02
-1.386100000000000065e+01,7.742290000000000283e-02
-1.385100000000000087e+01,7.735809999999999909e-02
-1.384099999999999930e+01,7.729410000000000447e-02
-1.383099999999999952e+01,7.723099999999999410e-02
-1.382099999999999973e+01,7.716860000000000386e-02
-1.381099999999999994e+01,7.710720000000000074e-02
-1.380100000000000016e+01,7.704650000000000387e-02
-1.379100000000000037e+01,7.698670000000000513e-02
-1.378100000000000058e+01,7.692770000000000163e-02
-1.377100000000000080e+01,7.686959999999999626e-02
-1.376099999999999923e+01,7.681230000000000002e-02
-1.375099999999999945e+01,7.675590000000000190e-02
-1.374099999999999966e+01,7.670029999999999903e-02
-1.373099999999999987e+01,7.664559999999999429e-02
-1.372100000000000009e+01,7.659180000000000155e-02
-1.371100000000000030e+01,7.653880000000000405e-02
-1.370100000000000051e+01,7.648670000000000468e-02
-1.369100000000000072e+01,7.643550000000000344e-02
-1.368099999999999916e+01,7.638509999999999744e-02
-1.367099999999999937e+01,7.633560000000000345e-02
-1.366099999999999959e+01,7.628709999999999658e-02
-1.365099999999999980e+01,7.623939999999999884e-02
-1.364100000000000001e+01,7.619259999999999922e-02
-1.363100000000000023e+01,7.614669999999999772e-02
-1.362100000000000044e+01,7.610179999999999723e-02
-1.361100000000000065e+01,7.605770000000000586e-02
-1.360100000000000087e+01,7.601460000000000161e-02
-1.359099999999999930e+01,7.597239999999999549e-02
-1.358099999999999952e+01,7.593110000000000137e-02
-1.357099999999999973e+01,7.589070000000000538e-02
-1.356099999999999994e+01,7.585129999999999650e-02
-1.355100000000000016e+01,7.581279999999999963e-02
-1.354100000000000037e+01,7.577530000000000376e-02
-1.353100000000000058e+01,7.573870000000000602e-02
-1.352100000000000080e+01,7.570309999999999540e-02
-1.351099999999999923e+01,7.566839999999999677e-02
-1.350099999999999945e+01,7.563469999999999915e-02
-1.349099999999999966e+01,7.560200000000000253e-02
-1.348099999999999987e+01,7.557030000000000691e-02
-1.347100000000000009e+01,7.553949999999999554e-02
-1.346100000000000030e+01,7.550980000000000192e-02
-1.345100000000000051e+01,7.548100000000000642e-02
-1.344100000000000072e+01,7.545330000000000092e-02
-1.343099999999999916e+01,7.542649999999999355e-02
-1.342099999999999937e+01,7.540080000000000393e-02
-1.341099999999999959e+01,7.537610000000000143e-02
-1.340099999999999980e+01,7.535239999999999994e-02
-1.339100000000000001e+01,7.532980000000000231e-02
-1.338100000000000023e+01,7.530820000000000569e-02
-1.337100000000000044e+01,7.528759999999999619e-02
-1.336100000000000065e+01,7.526810000000000445e-02
-1.335100000000000087e+01,7.524970000000000270e-02
-1.334099999999999930e+01,7.523230000000000195e-02
-1.333099999999999952e+01,7.521600000000000508e-02
-1.332099999999999973e+01,7.520079999999999820e-02
-1.331099999999999994e+01,7.518669999999999520e-02
-1.330100000000000016e+01,7.517369999999999608e-02
-1.329100000000000037e+01,7.516169999999999796e-02
-1.328100000000000058e+01,7.515090000000000658e-02
-1.327100000000000080e+01,7.514120000000000521e-02
-1.326099999999999923e+01,7.513259999999999383e-02
-1.325099999999999945e+01,7.512520000000000309e-02
-1.324099999999999966e+01,7.511890000000000234e-02
-1.323099999999999987e+01,7.511370000000000546e-02
-1.322100000000000009e+01,7.510970000000000146e-02
-1.321100000000000030e+01,7.510690000000000421e-02
-1.320100000000000051e+01,7.510519999999999696e-02
-1.319100000000000072e+01,7.510469999999999646e-02
-1.318099999999999916e+01,7.510540000000000271e-02
-1.317099999999999937e+01,7.510719999999999896e-02
-1.316099999999999959e+01,7.511030000000000484e-02
-1.315099999999999980e+01,7.511460000000000359e-02
-1.314100000000000001e+01,7.512009999999999521e-02
-1.313100000000000023e+01,7.512679999999999358e-02
-1.312100000000000044e+01,7.513480000000000159e-02
-1.311100000000000065e+01,7.514400000000000246e-02
-1.310100000000000087e+01,7.515449999999999908e-02
-1.309099999999999930e+01,7.516620000000000246e-02
-1.308099999999999952e+01,7.517920000000000158e-02
-1.307099999999999973e+01,7.519349999999999645e-02
-1.306099999999999994e+01,7.520899999999999808e-02
-1.305100000000000016e+01,7.522589999999999832e-02
-1.304100000000000037e+01,7.524400000000000532e-02
-1.303100000000000058e+01,7.526349999999999707e-02
-1.302100000000000080e+01,7.528429999999999844e-02
-1.301099999999999923e+01,7.530639999999999556e-02
-1.300099999999999945e+01,7.532980000000000231e-02
-1.299099999999999966e+01,7.535469999999999668e-02
-1.298099999999999987e+01,7.538079999999999781e-02
-1.297100000000000009e+01,7.540840000000000043e-02
-1.296100000000000030e+01,7.543729999999999880e-02
-1.295100000000000051e+01,7.546759999999999580e-02
-1.294100000000000072e+01,7.549930000000000530e-02
-1.293099999999999916e+01,7.553239999999999954e-02
-1.292099999999999937e+01,7.556690000000000629e-02
-1.291099999999999959e+01,7.560290000000000066e-02
-1.290099999999999980e+01,7.564029999999999365e-02
-1.289100000000000001e+01,7.567920000000000202e-02
-1.288100000000000023e+01,7.571949999999999514e-02
-1.287100000000000044e+01,7.576120000000000076e-02
-1.286100000000000065e+01,7.580449999999999688e-02
-1.285100000000000087e+01,7.584920000000000551e-02
-1.284099999999999930e+01,7.589550000000000463e-02
-1.283099999999999952e+01,7.594320000000000237e-02
-1.282099999999999973e+01,7.599250000000000449e-02
-1.281099999999999994e+01,7.604329999999999423e-02
-1.280100000000000016e+01,7.609570000000000223e-02
-1.279100000000000037e+01,7.614959999999999785e-02
-1.278100000000000058e+01,7.620509999999999784e-02
-1.277100000000000080e+01,7.626209999999999933e-02
-1.276099999999999923e+01,7.632079999999999420e-02
-1.275099999999999945e+01,7.638100000000000445e-02
-1.274099999999999966e+01,7.644280000000000519e-02
-1.273099999999999987e+01,7.650629999999999931e-02
-1.272100000000000009e+01,7.657139999999999780e-02
-1.271100000000000030e+01,7.663810000000000067e-02
-1.270100000000000051e+01,7.670649999999999691e-02
-1.269100000000000072e+01,7.677660000000000040e-02
-1.268099999999999916e+01,7.684839999999999727e-02
-1.267099999999999937e+01,7.692179999999999851e-02
-1.266099999999999959e+01,7.699689999999999312e-02
-1.265099999999999980e+01,7.707379999999999787e-02
-1.264100000000000001e+01,7.715239999999999598e-02
-1.263100000000000023e+01,7.723270000000000135e-02
-1.262100000000000044e+01,7.731480000000000297e-02
-1.261100000000000065e+01,7.739859999999999796e-02
-1.260100000000000087e+01,7.748420000000000307e-02
-1.259099999999999930e+01,7.757160000000000444e-02
-1.258099999999999952e+01,7.766080000000000205e-02
-1.257099999999999973e+01,7.775179999999999592e-02
-1.256099999999999994e+01,7.784470000000000278e-02
-1.255100000000000016e+01,7.793930000000000302e-02
-1.254100000000000037e+01,7.803590000000000526e-02
-1.253100000000000058e+01,7.813420000000000087e-02
-1.252100000000000080e+01,7.823449999999999849e-02
-1.251099999999999923e+01,7.833669999999999523e-02
-1.250099999999999945e+01,7.844070000000000209e-02
-1.249099999999999966e+01,7.854669999999999708e-02
-1.248099999999999987e+01,7.865460000000000507e-02
-1.247100000000000009e+01,7.876439999999999830e-02
-1.246100000000000030e+01,7.887619999999999354e-02
-1.245100000000000051e+01,7.899000000000000465e-02
-1.244100000000000072e+01,7.910570000000000102e-02
-1.243099999999999916e+01,7.922350000000000225e-02
-1.242099999999999937e+01,7.934320000000000261e-02
-1.241099999999999959e+01,7.946499999999999397e-02
-1.240099999999999980e+01,7.958880000000000121e-02
-1.239100000000000001e+01,7.971469999999999945e-02
-1.238100000000000023e+01,7.984259999999999968e-02
-1.237100000000000044e+01,7.997260000000000479e-02
-1.236100000000000065e+01,8.010470000000000090e-02
-1.235100000000000087e+01,8.023879999999999901e-02
-1.234099999999999930e+01,8.037519999999999387e-02
-1.233099999999999952e+01,8.051360000000000461e-02
-1.232099999999999973e+01,8.065419999999999534e-02
-1.231099999999999994e+01,8.079690000000000483e-02
-1.230100000000000016e+01,8.094189999999999718e-02
-1.229100000000000037e+01,8.108899999999999442e-02
-1.228100000000000058e+01,8.123829999999999940e-02
-1.227100000000000080e+01,8.138979999999999826e-02
-1.226099999999999923e+01,8.154359999999999387e-02
-1.225099999999999945e+01,8.169959999999999722e-02
-1.224099999999999966e+01,8.185789999999999733e-02
-1.223099999999999987e+01,8.201840000000000519e-02
-1.222100000000000009e+01,8.218129999999999880e-02
-1.221100000000000030e+01,8.234640000000000015e-02
-1.220100000000000051e+01,8.251390000000000113e-02
-1.219100000000000072e+01,8.268369999999999886e-02
-1.218099999999999916e+01,8.285579999999999334e-02
-1.217099999999999937e+01,8.303030000000000133e-02
-1.216099999999999959e+01,8.320719999999999505e-02
-1.215099999999999980e+01,8.338650000000000229e-02
-1.214100000000000001e+01,8.356819999999999526e-02
-1.213100000000000023e+01,8.375240000000000462e-02
-1.212100000000000044e+01,8.393889999999999685e-02
-1.211100000000000065e+01,8.412790000000000545e-02
-1.210100000000000087e+01,8.431940000000000268e-02
-1.209099999999999930e+01,8.451340000000000241e-02
-1.208099999999999952e+01,8.470990000000000464e-02
-1.207099999999999973e+01,8.490889999999999549e-02
-1.206099999999999994e+01,8.511040000000000272e-02
-1.205100000000000016e+01,8.531450000000000145e-02
-1.204100000000000037e+01,8.552110000000000267e-02
-1.203100000000000058e+01,8.573029999999999540e-02
-1.202100000000000080e+01,8.594209999999999350e-02
-1.201099999999999923e+01,8.615649999999999697e-02
-1.200099999999999945e+01,8.637359999999999483e-02
-1.199099999999999966e+01,8.659329999999999805e-02
-1.198099999999999987e+01,8.681560000000000665e-02
-1.197100000000000009e+01,8.704059999999999575e-02
-1.196100000000000030e+01,8.726829999999999310e-02
-1.195100000000000051e+01,8.749869999999999870e-02
-1.194100000000000072e+01,8.773179999999999867e-02
-1.193099999999999916e+01,8.796760000000000690e-02
-1.192099999999999937e+01,8.820619999999999850e-02
-1.191099999999999959e+01,8.844760000000000122e-02
-1.190099999999999980e+01,8.869180000000000119e-02
-1.189100000000000001e+01,8.893869999999999554e-02
-1.188100000000000023e+01,8.918850000000000389e-02
-1.187100000000000044e+01,8.944109999999999561e-02
-1.186100000000000065e+01,8.969649999999999845e-02
-1.185100000000000087e+01,8.995480000000000143e-02
-1.184099999999999930e+01,9.021600000000000452e-02
-1.183099999999999952e+01,9.048000000000000487e-02
-1.182099999999999973e+01,9.074699999999999434e-02
-1.181099999999999994e+01,9.101689999999999781e-02
-1.180100000000000016e+01,9.128980000000000428e-02
-1.179100000000000037e+01,9.156559999999999699e-02
-1.178100000000000058e+01,9.184440000000000659e-02
-1.177100000000000080e+01,9.212620000000000531e-02
-1.176099999999999923e+01,9.241090000000000415e-02
-1.175099999999999945e+01,9.269869999999999499e-02
-1.174099999999999966e+01,9.298960000000000559e-02
-1.173099999999999987e+01,9.328350000000000530e-02
-1.172100000000000009e+01,9.358039999999999414e-02
-1.171100000000000030e+01,9.388050000000000561e-02
-1.170100000000000051e+01,9.418369999999999520e-02
-1.169100000000000072e+01,9.449000000000000454e-02
-1.168099999999999916e+01,9.479940000000000588e-02
-1.167099999999999937e+01,9.511189999999999922e-02
-1.166099999999999959e+01,9.542770000000000419e-02
-1.165099999999999980e+01,9.574660000000000115e-02
-1.164100000000000001e+01,9.606870000000000687e-02
-1.163100000000000023e+01,9.639409999999999645e-02
-1.162100000000000044e+01,9.672260000000000579e-02
-1.161100000000000065e+01,9.705450000000000188e-02
-1.160100000000000087e+01,9.738960000000000672e-02
-1.159099999999999930e+01,9.772790000000000643e-02
-1.158099999999999952e+01,9.806960000000000677e-02
-1.157099999999999973e+01,9.841460000000000485e-02
-1.156099999999999994e+01,9.876290000000000069e-02
-1.155100000000000016e+01,9.911449999999999427e-02
-1.154100000000000037e+01,9.946960000000000524e-02
-1.153100000000000058e+01,9.982800000000000007e-02
-1.152100000000000080e+01,1.001900000000000013e-01
-1.151099999999999923e+01,1.005550000000000055e-01
-1.150099999999999945e+01,1.009239999999999998e-01
-1.149099999999999966e+01,1.012959999999999972e-01
-1.148099999999999987e+01,1.016709999999999975e-01
-1.147100000000000009e+01,1.020500000000000018e-01
-1.146100000000000030e+01,1.024329999999999963e-01
-1.145100000000000051e+01,1.028189999999999937e-01
-1.144100000000000072e+01,1.032079999999999942e-01
-1.143099999999999916e+01,1.036009999999999986e-01
-1.142099999999999937e+01,1.039979999999999932e-01
-1.141099999999999959e+01,1.043980000000000047e-01
-1.140099999999999980e+01,1.048020000000000063e-01
-1.139100000000000001e+01,1.052089999999999970e-01
-1.138100000000000023e+01,1.056200000000000055e-01
-1.137100000000000044e+01,1.060350000000000042e-01
-1.136100000000000065e+01,1.064530000000000060e-01
-1.135100000000000087e+01,1.068749999999999978e-01
-1.134099999999999930e+01,1.073000000000000065e-01
-1.133099999999999952e+01,1.077300000000000063e-01
-1.132099999999999973e+01,1.081629999999999953e-01
-1.131099999999999994e+01,1.085990000000000011e-01
-1.130100000000000016e+01,1.090399999999999980e-01
-1.129100000000000037e+01,1.094839999999999980e-01
-1.128100000000000058e+01,1.099320000000000019e-01
-1.127100000000000080e+01,1.103839999999999960e-01
-1.126099999999999923e+01,1.108389999999999931e-01
-1.125099999999999945e+01,1.112989999999999952e-01
-1.124099999999999966e+01,1.117620000000000002e-01
-1.123099999999999987e+01,1.122289999999999954e-01
-1.122100000000000009e+01,1.126999999999999946e-01
-1.121100000000000030e+01,1.131749999999999978e-01
-1.120100000000000051e+01,1.136530000000000040e-01
-1.119100000000000072e+01,1.141360000000000013e-01
-1.118099999999999916e+01,1.146220000000000017e-01
-1.117099999999999937e+01,1.151129999999999931e-01
-1.116099999999999959e+01,1.156070000000000014e-01
-1.115099999999999980e+01,1.161049999999999999e-01
-1.114100000000000001e+01,1.166070000000000023e-01
-1.113100000000000023e+01,1.171139999999999959e-01
-1.112100000000000044e+01,1.176240000000000063e-01
-1.111100000000000065e+01,1.181380000000000069e-01
-1.110100000000000087e+01,1.186559999999999976e-01
-1.109099999999999930e+01,1.191789999999999933e-01
-1.108099999999999952e+01,1.197050000000000058e-01
-1.107099999999999973e+01,1.202359999999999957e-01
-1.106099999999999994e+01,1.207700000000000023e-01
-1.105100000000000016e+01,1.213090000000000002e-01
-1.104100000000000037e+01,1.218510000000000010e-01
-1.103100000000000058e+01,1.223980000000000068e-01
-1.102100000000000080e+01,1.229490000000000027e-01
-1.101099999999999923e+01,1.235040000000000027e-01
-1.100099999999999945e+01,1.240639999999999937e-01
-1.099099999999999966e+01,1.246270000000000017e-01
-1.098099999999999987e+01,1.251950000000000007e-01
-1.097100000000000009e+01,1.257659999999999889e-01
-1.096100000000000030e+01,1.263420000000000099e-01
-1.095100000000000051e+01,1.269230000000000080e-01
-1.094100000000000072e+01,1.275070000000000092e-01
-1.093099999999999916e+01,1.280959999999999877e-01
-1.092099999999999937e+01,1.286889999999999978e-01
-1.091099999999999959e+01,1.292860000000000120e-01
-1.090099999999999980e+01,1.298880000000000035e-01
-1.089100000000000001e+01,1.304929999999999979e-01
-1.088100000000000023e+01,1.311039999999999983e-01
-1.087100000000000044e+01,1.317180000000000017e-01
-1.086100000000000065e+01,1.323370000000000102e-01
-1.085100000000000087e+01,1.329599999999999949e-01
-1.084099999999999930e+01,1.335870000000000113e-01
-1.083099999999999952e+01,1.342190000000000050e-01
-1.082099999999999973e+01,1.348550000000000026e-01
-1.081099999999999994e+01,1.354960000000000053e-01
-1.080100000000000016e+01,1.361410000000000120e-01
-1.079100000000000037e+01,1.367899999999999949e-01
-1.078100000000000058e+01,1.374440000000000106e-01
-1.077100000000000080e+01,1.381020000000000025e-01
-1.076099999999999923e+01,1.387639999999999985e-01
-1.075099999999999945e+01,1.394309999999999994e-01
-1.074099999999999966e+01,1.401030000000000053e-01
-1.073099999999999987e+01,1.407789999999999875e-01
-1.072100000000000009e+01,1.414590000000000014e-01
-1.071100000000000030e+01,1.421439999999999926e-01
-1.070100000000000051e+01,1.428329999999999878e-01
-1.069100000000000072e+01,1.435269999999999879e-01
-1.068099999999999916e+01,1.442249999999999921e-01
-1.067099999999999937e+01,1.449280000000000013e-01
-1.066099999999999959e+01,1.456349999999999867e-01
-1.065099999999999980e+01,1.463470000000000049e-01
-1.064100000000000001e+01,1.470629999999999993e-01
-1.063100000000000023e+01,1.477839999999999987e-01
-1.062100000000000044e+01,1.485090000000000021e-01
-1.061100000000000065e+01,1.492390000000000105e-01
-1.060100000000000087e+01,1.499739999999999962e-01
-1.059099999999999930e+01,1.507130000000000136e-01
-1.058099999999999952e+01,1.514570000000000083e-01
-1.057099999999999973e+01,1.522050000000000070e-01
-1.056099999999999994e+01,1.529570000000000096e-01
-1.055100000000000016e+01,1.537149999999999905e-01
-1.054100000000000037e+01,1.544770000000000032e-01
-1.053100000000000058e+01,1.552429999999999921e-01
-1.052100000000000080e+01,1.560140000000000138e-01
-1.051099999999999923e+01,1.567900000000000127e-01
-1.050099999999999945e+01,1.575709999999999888e-01
-1.049099999999999966e+01,1.583559999999999968e-01
-1.048099999999999987e+01,1.591450000000000087e-01
-1.047100000000000009e+01,1.599389999999999978e-01
-1.046100000000000030e+01,1.607379999999999920e-01
-1.045100000000000051e+01,1.615419999999999912e-01
-1.044100000000000072e+01,1.623499999999999943e-01
-1.043099999999999916e+01,1.631630000000000025e-01
-1.042099999999999937e+01,1.639799999999999869e-01
-1.041099999999999959e+01,1.648020000000000040e-01
-1.040099999999999980e+01,1.656289999999999984e-01
-1.039100000000000001e+01,1.664599999999999969e-01
-1.038100000000000023e+01,1.672960000000000003e-01
-1.037100000000000044e+01,1.681370000000000087e-01
-1.036100000000000065e+01,1.689819999999999933e-01
-1.035100000000000087e+01,1.698320000000000107e-01
-1.034099999999999930e+01,1.706860000000000044e-01
-1.033099999999999952e+01,1.715460000000000040e-01
-1.032099999999999973e+01,1.724090000000000067e-01
-1.031099999999999994e+01,1.732779999999999876e-01
-1.030100000000000016e+01,1.741510000000000002e-01
-1.029100000000000037e+01,1.750289999999999901e-01
-1.028100000000000058e+01,1.759120000000000128e-01
-1.027100000000000080e+01,1.767990000000000117e-01
-1.026099999999999923e+01,1.776909999999999878e-01
-1.025099999999999945e+01,1.785869999999999957e-01
-1.024099999999999966e+01,1.794880000000000086e-01
-1.023099999999999987e+01,1.803939999999999988e-01
-1.022100000000000009e+01,1.813049999999999939e-01
-1.021100000000000030e+01,1.822199999999999931e-01
-1.020100000000000051e+01,1.831399999999999972e-01
-1.019100000000000072e+01,1.840640000000000054e-01
-1.018099999999999916e+01,1.849929999999999908e-01
-1.017099999999999937e+01,1.859270000000000089e-01
-1.016099999999999959e+01,1.868650000000000033e-01
-1.015099999999999980e+01,1.878080000000000027e-01
-1.014100000000000001e+01,1.887560000000000071e-01
-1.013100000000000023e+01,1.897079999999999878e-01
-1.012100000000000044e+01,1.906650000000000011e-01
-1.011100000000000065e+01,1.916259999999999908e-01
-1.010100000000000087e+01,1.925920000000000132e-01
-1.009099999999999930e+01,1.935630000000000128e-01
-1.008099999999999952e+01,1.945379999999999887e-01
-1.007099999999999973e+01,1.955179999999999974e-01
-1.006099999999999994e+01,1.965030000000000110e-01
-1.005100000000000016e+01,1.974920000000000009e-01
-1.004100000000000037e+01,1.984849999999999948e-01
-1.003100000000000058e+01,1.994829999999999937e-01
-1.002100000000000080e+01,2.004859999999999975e-01
-1.001099999999999923e+01,2.014930000000000054e-01
-1.000099999999999945e+01,2.025049999999999906e-01
-9.990970000000000795e+00,2.035210000000000075e-01
-9.980969999999999231e+00,2.045420000000000016e-01
-9.970969999999999445e+00,2.055680000000000007e-01
-9.960969999999999658e+00,2.065980000000000039e-01
-9.950969999999999871e+00,2.076320000000000110e-01
-9.940970000000000084e+00,2.086709999999999954e-01
-9.930970000000000297e+00,2.097140000000000115e-01
-9.920970000000000510e+00,2.107620000000000049e-01
-9.910970000000000724e+00,2.118140000000000023e-01
-9.900969999999999160e+00,2.128710000000000047e-01
-9.890969999999999374e+00,2.139320000000000110e-01
-9.880969999999999587e+00,2.149979999999999947e-01
-9.870969999999999800e+00,2.160680000000000101e-01
-9.860970000000000013e+00,2.171420000000000017e-01
-9.850970000000000226e+00,2.182209999999999983e-01
-9.840970000000000439e+00,2.193039999999999989e-01
-9.830970000000000653e+00,2.203920000000000046e-01
-9.820970000000000866e+00,2.214839999999999864e-01
-9.810969999999999303e+00,2.225800000000000001e-01
-9.800969999999999516e+00,2.236809999999999909e-01
-9.790969999999999729e+00,2.247850000000000126e-01
-9.780969999999999942e+00,2.258950000000000125e-01
-9.770970000000000155e+00,2.270079999999999876e-01
-9.760970000000000368e+00,2.281259999999999954e-01
-9.750970000000000582e+00,2.292480000000000073e-01
-9.740970000000000795e+00,2.303739999999999954e-01
-9.730969999999999231e+00,2.315039999999999876e-01
-9.720969999999999445e+00,2.326390000000000124e-01
-9.710969999999999658e+00,2.337780000000000136e-01
-9.700969999999999871e+00,2.349199999999999899e-01
-9.690970000000000084e+00,2.360669999999999991e-01
-9.680970000000000297e+00,2.372190000000000132e-01
-9.670970000000000510e+00,2.383740000000000026e-01
-9.660970000000000724e+00,2.395329999999999959e-01
-9.650969999999999160e+00,2.406969999999999943e-01
-9.640969999999999374e+00,2.418639999999999957e-01
-9.630969999999999587e+00,2.430360000000000020e-01
-9.620969999999999800e+00,2.442110000000000114e-01
-9.610970000000000013e+00,2.453909999999999980e-01
-9.600970000000000226e+00,2.465739999999999876e-01
-9.590970000000000439e+00,2.477620000000000100e-01
-9.580970000000000653e+00,2.489530000000000076e-01
-9.570970000000000866e+00,2.501479999999999815e-01
-9.560969999999999303e+00,2.513480000000000159e-01
-9.550969999999999516e+00,2.525510000000000255e-01
-9.540969999999999729e+00,2.537579999999999836e-01
-9.530969999999999942e+00,2.549679999999999724e-01
-9.520970000000000155e+00,2.561829999999999941e-01
-9.510970000000000368e+00,2.574009999999999909e-01
-9.500970000000000582e+00,2.586229999999999918e-01
-9.490970000000000795e+00,2.598489999999999966e-01
-9.480969999999999231e+00,2.610779999999999768e-01
-9.470969999999999445e+00,2.623110000000000164e-01
-9.460969999999999658e+00,2.635480000000000045e-01
-9.450969999999999871e+00,2.647880000000000233e-01
-9.440970000000000084e+00,2.660319999999999907e-01
-9.430970000000000297e+00,2.672800000000000176e-01
-9.420970000000000510e+00,2.685310000000000197e-01
-9.410970000000000724e+00,2.697849999999999970e-01
-9.400969999999999160e+00,2.710429999999999784e-01
-9.390969999999999374e+00,2.723050000000000193e-01
-9.380969999999999587e+00,2.735699999999999799e-01
-9.370969999999999800e+00,2.748380000000000267e-01
-9.360970000000000013e+00,2.761100000000000221e-01
-9.350970000000000226e+00,2.773849999999999927e-01
-9.340970000000000439e+00,2.786629999999999940e-01
-9.330970000000000653e+00,2.799449999999999994e-01
-9.320970000000000866e+00,2.812290000000000068e-01
-9.310969999999999303e+00,2.825179999999999914e-01
-9.300969999999999516e+00,2.838089999999999780e-01
-9.290969999999999729e+00,2.851029999999999953e-01
-9.280969999999999942e+00,2.864010000000000167e-01
-9.270970000000000155e+00,2.877020000000000133e-01
-9.260970000000000368e+00,2.890050000000000119e-01
-9.250970000000000582e+00,2.903120000000000145e-01
-9.240970000000000795e+00,2.916219999999999923e-01
-9.230969999999999231e+00,2.929350000000000009e-01
-9.220969999999999445e+00,2.942500000000000115e-01
-9.210969999999999658e+00,2.955690000000000262e-01
-9.200969999999999871e+00,2.968899999999999872e-01
-9.190970000000000084e+00,2.982139999999999791e-01
-9.180970000000000297e+00,2.995419999999999749e-01
-9.170970000000000510e+00,3.008709999999999996e-01
-9.160970000000000724e+00,3.022039999999999726e-01
-9.150969999999999160e+00,3.035390000000000033e-01
-9.140969999999999374e+00,3.048770000000000091e-01
-9.130969999999999587e+00,3.062170000000000170e-01
-9.120969999999999800e+00,3.075600000000000001e-01
-9.110970000000000013e+00,3.089060000000000139e-01
-9.100970000000000226e+00,3.102539999999999742e-01
-9.090970000000000439e+00,3.116050000000000209e-01
-9.080970000000000653e+00,3.129580000000000140e-01
-9.070970000000000866e+00,3.143130000000000090e-01
-9.060969999999999303e+00,3.156709999999999794e-01
-9.050969999999999516e+00,3.170310000000000072e-01
-9.040969999999999729e+00,3.183929999999999816e-01
-9.030969999999999942e+00,3.197579999999999867e-01
-9.020970000000000155e+00,3.211240000000000205e-01
-9.010970000000000368e+00,3.224929999999999741e-01
-9.000970000000000582e+00,3.238639999999999852e-01
-8.990970000000000795e+00,3.252369999999999983e-01
-8.980969999999999231e+00,3.266120000000000134e-01
-8.970969999999999445e+00,3.279889999999999750e-01
-8.960969999999999658e+00,3.293679999999999941e-01
-8.950969999999999871e+00,3.307490000000000152e-01
-8.940970000000000084e+00,3.321319999999999828e-01
-8.930970000000000297e+00,3.335159999999999791e-01
-8.920970000000000510e+00,3.349030000000000062e-01
-8.910970000000000724e+00,3.362910000000000066e-01
-8.900969999999999160e+00,3.376810000000000089e-01
-8.890969999999999374e+00,3.390719999999999845e-01
-8.880969999999999587e+00,3.404650000000000176e-01
-8.870969999999999800e+00,3.418590000000000240e-01
-8.860970000000000013e+00,3.432549999999999768e-01
-8.850970000000000226e+00,3.446529999999999871e-01
-8.840970000000000439e+00,3.460520000000000262e-01
-8.830970000000000653e+00,3.474519999999999831e-01
-8.820970000000000866e+00,3.488539999999999974e-01
-8.810969999999999303e+00,3.502560000000000118e-01
-8.800969999999999516e+00,3.516599999999999726e-01
-8.790969999999999729e+00,3.530659999999999910e-01
-8.780969999999999942e+00,3.544720000000000093e-01
-8.770970000000000155e+00,3.558790000000000009e-01
-8.760970000000000368e+00,3.572879999999999945e-01
-8.750970000000000582e+00,3.586969999999999881e-01
-8.740970000000000795e+00,3.601079999999999837e-01
-8.730969999999999231e+00,3.615189999999999793e-01
-8.720969999999999445e+00,3.629310000000000036e-01
-8.710969999999999658e+00,3.643440000000000012e-01
-8.700969999999999871e+00,3.657580000000000275e-01
-8.690970000000000084e+00,3.671719999999999984e-01
-8.680970000000000297e+00,3.685869999999999980e-01
-8.670970000000000510e+00,3.700030000000000263e-01
-8.660970000000000724e+00,3.714189999999999992e-01
-8.650969999999999160e+00,3.728360000000000007e-01
-8.640969999999999374e+00,3.742530000000000023e-01
-8.630969999999999587e+00,3.756700000000000039e-01
-8.620969999999999800e+00,3.770879999999999788e-01
-8.610970000000000013e+00,3.785060000000000091e-01
-8.600970000000000226e+00,3.799239999999999839e-01
-8.590970000000000439e+00,3.813429999999999875e-01
-8.580970000000000653e+00,3.827619999999999911e-01
-8.570970000000000866e+00,3.841800000000000215e-01
-8.560969999999999303e+00,3.855990000000000251e-01
-8.550969999999999516e+00,3.870179999999999731e-01
-8.540969999999999729e+00,3.884360000000000035e-01
-8.530969999999999942e+00,3.898550000000000071e-01
-8.520970000000000155e+00,3.912729999999999819e-01
-8.510970000000000368e+00,3.926910000000000123e-01
-8.500970000000000582e+00,3.941089999999999871e-01
-8.490970000000000795e+00,3.955259999999999887e-01
-8.480969999999999231e+00,3.969429999999999903e-01
-8.470969999999999445e+00,3.983599999999999919e-01
-8.460969999999999658e+00,3.997760000000000202e-01
-8.450969999999999871e+00,4.011910000000000198e-01
-8.440970000000000084e+00,4.026060000000000194e-01
-8.430970000000000297e+00,4.040199999999999902e-01
-8.420970000000000510e+00,4.054329999999999878e-01
-8.410970000000000724e+00,4.068459999999999854e-01
-8.400969999999999160e+00,4.082580000000000098e-01
-8.390969999999999374e+00,4.096679999999999766e-01
-8.380969999999999587e+00,4.110779999999999990e-01
-8.370969999999999800e+00,4.124869999999999925e-01
-8.360970000000000013e+00,4.138950000000000129e-01
-8.350970000000000226e+00,4.153009999999999757e-01
-8.340970000000000439e+00,4.167069999999999941e-01
-8.330970000000000653e+00,4.181110000000000104e-01
-8.320970000000000866e+00,4.195139999999999980e-01
-8.310969999999999303e+00,4.209149999999999836e-01
-8.300969999999999516e+00,4.223149999999999959e-01
-8.290969999999999729e+00,4.237139999999999795e-01
-8.280969999999999942e+00,4.251110000000000166e-01
-8.270970000000000155e+00,4.265059999999999962e-01
-8.260970000000000368e+00,4.279000000000000026e-01
-8.250970000000000582e+00,4.292920000000000069e-01
-8.240970000000000795e+00,4.306820000000000093e-01
-8.230969999999999231e+00,4.320709999999999829e-01
-8.220969999999999445e+00,4.334569999999999812e-01
-8.210969999999999658e+00,4.348420000000000063e-01
-8.200969999999999871e+00,4.362240000000000006e-01
-8.190970000000000084e+00,4.376050000000000217e-01
-8.180970000000000297e+00,4.389830000000000121e-01
-8.170970000000000510e+00,4.403590000000000004e-01
-8.160970000000000724e+00,4.417329999999999868e-01
-8.150969999999999160e+00,4.431050000000000266e-01
-8.140969999999999374e+00,4.444739999999999802e-01
-8.130969999999999587e+00,4.458409999999999873e-01
-8.120969999999999800e+00,4.472059999999999924e-01
-8.110970000000000013e+00,4.485669999999999935e-01
-8.100970000000000226e+00,4.499270000000000214e-01
-8.090970000000000439e+00,4.512829999999999897e-01
-8.080970000000000653e+00,4.526370000000000116e-01
-8.070970000000000866e+00,4.539880000000000027e-01
-8.060969999999999303e+00,4.553360000000000185e-01
-8.050969999999999516e+00,4.566819999999999768e-01
-8.040969999999999729e+00,4.580239999999999867e-01
-8.030969999999999942e+00,4.593639999999999946e-01
-8.020970000000000155e+00,4.606999999999999984e-01
-8.010970000000000368e+00,4.620330000000000270e-01
-8.000970000000000582e+00,4.633630000000000249e-01
-7.990969999999999906e+00,4.646899999999999920e-01
-7.980970000000000120e+00,4.660130000000000106e-01
-7.970970000000000333e+00,4.673329999999999984e-01
-7.960969999999999658e+00,4.686489999999999823e-01
-7.950969999999999871e+00,4.699619999999999909e-01
-7.940970000000000084e+00,4.712720000000000242e-01
-7.930970000000000297e+00,4.725779999999999981e-01
-7.920969999999999622e+00,4.738800000000000234e-01
-7.910969999999999835e+00,4.751779999999999893e-01
-7.900970000000000049e+00,4.764729999999999799e-01
-7.890970000000000262e+00,4.777640000000000220e-01
-7.880969999999999587e+00,4.790499999999999758e-01
-7.870969999999999800e+00,4.803330000000000100e-01
-7.860970000000000013e+00,4.816119999999999846e-01
-7.850970000000000226e+00,4.828870000000000107e-01
-7.840970000000000439e+00,4.841570000000000040e-01
-7.830969999999999764e+00,4.854240000000000221e-01
-7.820969999999999978e+00,4.866860000000000075e-01
-7.810970000000000191e+00,4.879439999999999888e-01
-7.800970000000000404e+00,4.891969999999999930e-01
-7.790969999999999729e+00,4.904459999999999931e-01
-7.780969999999999942e+00,4.916909999999999892e-01
-7.770970000000000155e+00,4.929299999999999793e-01
-7.760970000000000368e+00,4.941659999999999942e-01
-7.750969999999999693e+00,4.953969999999999763e-01
-7.740969999999999906e+00,4.966229999999999811e-01
-7.730970000000000120e+00,4.978440000000000087e-01
-7.720970000000000333e+00,4.990609999999999769e-01
-7.710969999999999658e+00,5.002720000000000500e-01
-7.700969999999999871e+00,5.014790000000000081e-01
-7.690970000000000084e+00,5.026810000000000445e-01
-7.680970000000000297e+00,5.038780000000000481e-01
-7.670969999999999622e+00,5.050710000000000477e-01
-7.660969999999999835e+00,5.062579999999999858e-01
-7.650970000000000049e+00,5.074400000000000022e-01
-7.640970000000000262e+00,5.086180000000000145e-01
-7.630969999999999587e+00,5.097899999999999654e-01
-7.620969999999999800e+00,5.109580000000000233e-01
-7.610970000000000013e+00,5.121200000000000196e-01
-7.600970000000000226e+00,5.132780000000000120e-01
-7.590970000000000439e+00,5.144309999999999716e-01
-7.580969999999999764e+00,5.155800000000000383e-01
-7.570969999999999978e+00,5.167239999999999611e-01
-7.560970000000000191e+00,5.178629999999999622e-01
-7.550970000000000404e+00,5.189979999999999594e-01
-7.540969999999999729e+00,5.201289999999999525e-01
-7.530969999999999942e+00,5.212569999999999704e-01
-7.520970000000000155e+00,5.223799999999999555e-01
-7.510970000000000368e+00,5.234999999999999654e-01
-7.500969999999999693e+00,5.246180000000000287e-01
-7.490969999999999906e+00,5.257330000000000059e-01
-7.480970000000000120e+00,5.268460000000000365e-01
-7.470970000000000333e+00,5.279570000000000096e-01
-7.460969999999999658e+00,5.290679999999999827e-01
-7.450969999999999871e+00,5.301780000000000381e-01
-7.440970000000000084e+00,5.312890000000000112e-01
-7.430970000000000297e+00,5.324020000000000419e-01
-7.420969999999999622e+00,5.335180000000000478e-01
-7.410969999999999835e+00,5.346379999999999466e-01
-7.400970000000000049e+00,5.357640000000000180e-01
-7.390970000000000262e+00,5.368960000000000399e-01
-7.380969999999999587e+00,5.380369999999999875e-01
-7.370969999999999800e+00,5.391899999999999471e-01
-7.360970000000000013e+00,5.403550000000000297e-01
-7.350970000000000226e+00,5.415349999999999886e-01
-7.340970000000000439e+00,5.427349999999999675e-01
-7.330969999999999764e+00,5.439549999999999663e-01
-7.320969999999999978e+00,5.452010000000000467e-01
-7.310970000000000191e+00,5.464759999999999618e-01
-7.300970000000000404e+00,5.477830000000000199e-01
-7.290969999999999729e+00,5.491289999999999782e-01
-7.280969999999999942e+00,5.505189999999999806e-01
-7.270970000000000155e+00,5.519570000000000309e-01
-7.260970000000000368e+00,5.534510000000000263e-01
-7.250969999999999693e+00,5.550079999999999458e-01
-7.240969999999999906e+00,5.566360000000000197e-01
-7.230970000000000120e+00,5.583430000000000337e-01
-7.220970000000000333e+00,5.601390000000000535e-01
-7.210969999999999658e+00,5.620340000000000336e-01
-7.200969999999999871e+00,5.640399999999999858e-01
-7.190970000000000084e+00,5.661680000000000046e-01
-7.180970000000000297e+00,5.684329999999999661e-01
-7.170969999999999622e+00,5.708490000000000508e-01
-7.160969999999999835e+00,5.734320000000000528e-01
-7.150970000000000049e+00,5.762000000000000455e-01
-7.140970000000000262e+00,5.791699999999999626e-01
-7.130969999999999587e+00,5.823639999999999928e-01
-7.120969999999999800e+00,5.858029999999999626e-01
-7.110970000000000013e+00,5.895110000000000072e-01
-7.100970000000000226e+00,5.935129999999999573e-01
-7.090970000000000439e+00,5.978360000000000340e-01
-7.080969999999999764e+00,6.025089999999999613e-01
-7.070969999999999978e+00,6.075639999999999930e-01
-7.060970000000000191e+00,6.130339999999999678e-01
-7.050970000000000404e+00,6.189540000000000042e-01
-7.040969999999999729e+00,6.253619999999999735e-01
-7.030969999999999942e+00,6.322990000000000554e-01
-7.020970000000000155e+00,6.398049999999999571e-01
-7.010970000000000368e+00,6.479270000000000307e-01
-7.000969999999999693e+00,6.567119999999999624e-01
-6.990969999999999906e+00,6.662099999999999689e-01
-6.980970000000000120e+00,6.764729999999999910e-01
-6.970970000000000333e+00,6.875559999999999450e-01
-6.960969999999999658e+00,6.995170000000000554e-01
-6.950969999999999871e+00,7.124169999999999670e-01
-6.940970000000000084e+00,7.263159999999999616e-01
-6.930970000000000297e+00,7.412819999999999965e-01
-6.920969999999999622e+00,7.573809999999999709e-01
-6.910969999999999835e+00,7.746830000000000105e-01
-6.900970000000000049e+00,7.932599999999999651e-01
-6.890970000000000262e+00,8.131869999999999932e-01
-6.880969999999999587e+00,8.345390000000000308e-01
-6.870969999999999800e+00,8.573929999999999607e-01
-6.860970000000000013e+00,8.818289999999999740e-01
-6.850970000000000226e+00,9.079270000000000396e-01
-6.840970000000000439e+00,9.357689999999999619e-01
-6.830969999999999764e+00,9.654359999999999609e-01
-6.820969999999999978e+00,9.970109999999999806e-01
-6.810970000000000191e+00,1.030580000000000052e+00
-6.800970000000000404e+00,1.066210000000000102e+00
-6.790969999999999729e+00,1.104000000000000092e+00
-6.780969999999999942e+00,1.144030000000000102e+00
-6.770970000000000155e+00,1.186360000000000081e+00
-6.760970000000000368e+00,1.231079999999999952e+00
-6.750969999999999693e+00,1.278259999999999952e+00
-6.740969999999999906e+00,1.327970000000000095e+00
-6.730970000000000120e+00,1.380279999999999951e+00
-6.720970000000000333e+00,1.435249999999999915e+00
-6.710969999999999658e+00,1.492930000000000090e+00
-6.700969999999999871e+00,1.553369999999999918e+00
-6.690970000000000084e+00,1.616630000000000011e+00
-6.680970000000000297e+00,1.682730000000000059e+00
-6.670969999999999622e+00,1.751719999999999944e+00
-6.660969999999999835e+00,1.823600000000000110e+00
-6.650970000000000049e+00,1.898400000000000087e+00
-6.640970000000000262e+00,1.976120000000000099e+00
-6.630969999999999587e+00,2.056760000000000144e+00
-6.620969999999999800e+00,2.140289999999999804e+00
-6.610970000000000013e+00,2.226690000000000058e+00
-6.600970000000000226e+00,2.315929999999999822e+00
-6.590970000000000439e+00,2.407950000000000035e+00
-6.580969999999999764e+00,2.502689999999999859e+00
-6.570969999999999978e+00,2.600080000000000169e+00
-6.560970000000000191e+00,2.700019999999999865e+00
-6.550970000000000404e+00,2.802420000000000133e+00
-6.540969999999999729e+00,2.907160000000000188e+00
-6.530969999999999942e+00,3.014110000000000067e+00
-6.520970000000000155e+00,3.123130000000000184e+00
-6.510970000000000368e+00,3.234059999999999935e+00
-6.500969999999999693e+00,3.346740000000000048e+00
-6.490969999999999906e+00,3.460980000000000167e+00
-6.480970000000000120e+00,3.576589999999999936e+00
-6.470970000000000333e+00,3.693360000000000198e+00
-6.460969999999999658e+00,3.811059999999999892e+00
-6.450969999999999871e+00,3.929460000000000175e+00
-6.440970000000000084e+00,4.048329999999999984e+00
-6.430970000000000297e+00,4.167399999999999771e+00
-6.420969999999999622e+00,4.286410000000000053e+00
-6.410969999999999835e+00,4.405100000000000016e+00
-6.400970000000000049e+00,4.523170000000000357e+00
-6.390970000000000262e+00,4.640349999999999753e+00
-6.380969999999999587e+00,4.756339999999999790e+00
-6.370969999999999800e+00,4.870840000000000281e+00
-6.360970000000000013e+00,4.983550000000000146e+00
-6.350970000000000226e+00,5.094179999999999708e+00
-6.340970000000000439e+00,5.202410000000000423e+00
-6.330969999999999764e+00,5.307940000000000325e+00
-6.320969999999999978e+00,5.410470000000000113e+00
-6.310970000000000191e+00,5.509719999999999729e+00
-6.300970000000000404e+00,5.605369999999999742e+00
-6.290969999999999729e+00,5.697160000000000224e+00
-6.280969999999999942e+00,5.784790000000000099e+00
-6.270970000000000155e+00,5.868000000000000327e+00
-6.260970000000000368e+00,5.946530000000000094e+00
-6.250969999999999693e+00,6.020139999999999603e+00
-6.240969999999999906e+00,6.088589999999999947e+00
-6.230970000000000120e+00,6.151659999999999684e+00
-6.220970000000000333e+00,6.209139999999999660e+00
-6.210969999999999658e+00,1.488139999999999930e+01
-6.200969999999999871e+00,1.294430000000000121e+02
-6.190970000000000084e+00,5.854210000000000491e+02
-6.180970000000000297e+00,2.647610000000000241e+02
-6.170969999999999622e+00,4.702499999999999858e+01
-6.160969999999999835e+00,1.906750000000000114e+02
-6.150970000000000049e+00,4.313790000000000191e+01
-6.140970000000000262e+00,7.032530000000000392e+00
-6.130969999999999587e+00,6.980690000000000062e+00
-6.120969999999999800e+00,6.446060000000000123e+00
-6.110970000000000013e+00,6.433060000000000223e+00
-6.100970000000000226e+00,6.414509999999999934e+00
-6.090970000000000439e+00,6.389509999999999579e+00
-6.080969999999999764e+00,6.358130000000000059e+00
-6.070969999999999978e+00,6.320490000000000386e+00
-6.060970000000000191e+00,6.276709999999999567e+00
-6.050970000000000404e+00,6.226919999999999789e+00
-6.040969999999999729e+00,6.171310000000000073e+00
-6.030969999999999942e+00,6.110030000000000072e+00
-6.020970000000000155e+00,6.043300000000000338e+00
-6.010970000000000368e+00,5.971330000000000027e+00
-6.000969999999999693e+00,5.894350000000000200e+00
-5.990969999999999906e+00,5.812590000000000146e+00
-5.980970000000000120e+00,5.726309999999999789e+00
-5.970970000000000333e+00,5.635790000000000077e+00
-5.960969999999999658e+00,5.541280000000000427e+00
-5.950969999999999871e+00,5.443089999999999762e+00
-5.940970000000000084e+00,5.341490000000000293e+00
-5.930970000000000297e+00,5.236780000000000435e+00
-5.920969999999999622e+00,5.129260000000000375e+00
-5.910969999999999835e+00,5.019239999999999924e+00
-5.900970000000000049e+00,4.907020000000000159e+00
-5.890970000000000262e+00,4.792900000000000382e+00
-5.880969999999999587e+00,4.677179999999999893e+00
-5.870969999999999800e+00,4.560150000000000148e+00
-5.860970000000000013e+00,4.442129999999999690e+00
-5.850970000000000226e+00,4.323389999999999844e+00
-5.840970000000000439e+00,4.204220000000000290e+00
-5.830969999999999764e+00,4.084889999999999688e+00
-5.820969999999999978e+00,3.965669999999999806e+00
-5.810970000000000191e+00,3.846820000000000128e+00
-5.800970000000000404e+00,3.728590000000000071e+00
-5.790969999999999729e+00,3.611200000000000188e+00
-5.780969999999999942e+00,3.494899999999999896e+00
-5.770970000000000155e+00,3.379890000000000061e+00
-5.760970000000000368e+00,3.266379999999999839e+00
-5.750969999999999693e+00,3.154539999999999900e+00
-5.740969999999999906e+00,3.044560000000000155e+00
-5.730970000000000120e+00,2.936589999999999812e+00
-5.720970000000000333e+00,2.830789999999999917e+00
-5.710969999999999658e+00,2.727289999999999992e+00
-5.700969999999999871e+00,2.626209999999999933e+00
-5.690970000000000084e+00,2.527660000000000018e+00
-5.680970000000000297e+00,2.431719999999999882e+00
-5.670969999999999622e+00,2.338490000000000180e+00
-5.660969999999999835e+00,2.248029999999999973e+00
-5.650970000000000049e+00,2.160390000000000033e+00
-5.640970000000000262e+00,2.075619999999999798e+00
-5.630969999999999587e+00,1.993759999999999977e+00
-5.620969999999999800e+00,1.914819999999999967e+00
-5.610970000000000013e+00,1.838810000000000056e+00
-5.600970000000000226e+00,1.765740000000000087e+00
-5.590970000000000439e+00,1.695599999999999996e+00
-5.580969999999999764e+00,1.628370000000000095e+00
-5.570969999999999978e+00,1.564030000000000031e+00
-5.560970000000000191e+00,1.502539999999999987e+00
-5.550970000000000404e+00,1.443869999999999987e+00
-5.540969999999999729e+00,1.387979999999999992e+00
-5.530969999999999942e+00,1.334799999999999986e+00
-5.520970000000000155e+00,1.284289999999999932e+00
-5.510970000000000368e+00,1.236390000000000100e+00
-5.500969999999999693e+00,1.191040000000000099e+00
-5.490969999999999906e+00,1.148169999999999913e+00
-5.480970000000000120e+00,1.107720000000000038e+00
-5.470970000000000333e+00,1.069609999999999950e+00
-5.460969999999999658e+00,1.033770000000000078e+00
-5.450969999999999871e+00,1.000150000000000095e+00
-5.440970000000000084e+00,9.686580000000000190e-01
-5.430970000000000297e+00,9.392359999999999598e-01
-5.420969999999999622e+00,9.118119999999999559e-01
-5.410969999999999835e+00,8.863210000000000255e-01
-5.400970000000000049e+00,8.626970000000000471e-01
-5.390970000000000262e+00,8.408780000000000143e-01
-5.380969999999999587e+00,8.208050000000000068e-01
-5.370969999999999800e+00,8.024210000000000509e-01
-5.360970000000000013e+00,7.856739999999999835e-01
-5.350970000000000226e+00,7.705149999999999499e-01
-5.340970000000000439e+00,7.568979999999999597e-01
-5.330969999999999764e+00,7.447840000000000016e-01
-5.320969999999999978e+00,7.341370000000000395e-01
-5.310970000000000191e+00,7.249269999999999881e-01
-5.300970000000000404e+00,7.171260000000000412e-01
-5.290969999999999729e+00,7.107170000000000432e-01
-5.280969999999999942e+00,7.056829999999999492e-01
-5.270970000000000155e+00,7.020159999999999734e-01
-5.260970000000000368e+00,6.997120000000000006e-01
-5.250969999999999693e+00,6.987759999999999527e-01
-5.240969999999999906e+00,6.992169999999999774e-01
-5.230970000000000120e+00,7.010490000000000332e-01
-5.220970000000000333e+00,7.042939999999999756e-01
-5.210969999999999658e+00,7.089820000000000011e-01
-5.200969999999999871e+00,7.151469999999999771e-01
-5.190970000000000084e+00,7.228310000000000013e-01
-5.180970000000000297e+00,7.320820000000000105e-01
-5.170969999999999622e+00,7.429559999999999498e-01
-5.160969999999999835e+00,7.555150000000000476e-01
-5.150970000000000049e+00,7.698270000000000390e-01
-5.140970000000000262e+00,7.859690000000000287e-01
-5.130969999999999587e+00,8.040239999999999609e-01
-5.120969999999999800e+00,8.240819999999999812e-01
-5.110970000000000013e+00,8.462389999999999635e-01
-5.100970000000000226e+00,8.706009999999999582e-01
-5.090970000000000439e+00,8.972769999999999913e-01
-5.080969999999999764e+00,9.263879999999999892e-01
-5.070969999999999978e+00,9.580579999999999652e-01
-5.060970000000000191e+00,9.924199999999999688e-01
-5.050970000000000404e+00,1.029609999999999914e+00
-5.040969999999999729e+00,1.069790000000000019e+00
-5.030969999999999942e+00,1.113099999999999978e+00
-5.020970000000000155e+00,1.159710000000000019e+00
-5.010970000000000368e+00,1.209780000000000078e+00
-5.000969999999999693e+00,1.263500000000000068e+00
-4.990969999999999906e+00,1.321050000000000058e+00
-4.980970000000000120e+00,1.382619999999999960e+00
-4.970970000000000333e+00,1.448420000000000041e+00
-4.960969999999999658e+00,1.518650000000000055e+00
-4.950969999999999871e+00,1.593520000000000048e+00
-4.940970000000000084e+00,1.673280000000000101e+00
-4.930970000000000297e+00,1.758140000000000036e+00
-4.920969999999999622e+00,1.848340000000000094e+00
-4.910969999999999835e+00,1.944150000000000045e+00
-4.900970000000000049e+00,2.045819999999999972e+00
-4.890970000000000262e+00,2.153610000000000024e+00
-4.880969999999999587e+00,2.267799999999999816e+00
-4.870969999999999800e+00,2.388659999999999783e+00
-4.860970000000000013e+00,2.516500000000000181e+00
-4.850970000000000226e+00,2.651609999999999800e+00
-4.840970000000000439e+00,2.794280000000000097e+00
-4.830969999999999764e+00,2.944840000000000124e+00
-4.820969999999999978e+00,3.103580000000000005e+00
-4.810970000000000191e+00,3.270840000000000192e+00
-4.800970000000000404e+00,3.446930000000000049e+00
-4.790969999999999729e+00,3.632169999999999899e+00
-4.780969999999999942e+00,3.826880000000000059e+00
-4.770970000000000155e+00,4.031380000000000408e+00
-4.760970000000000368e+00,4.245980000000000310e+00
-4.750969999999999693e+00,4.470970000000000333e+00
-4.740969999999999906e+00,4.706660000000000288e+00
-4.730970000000000120e+00,4.953310000000000102e+00
-4.720970000000000333e+00,5.211190000000000211e+00
-4.710969999999999658e+00,5.480520000000000280e+00
-4.700969999999999871e+00,5.761510000000000353e+00
-4.690970000000000084e+00,6.054330000000000211e+00
-4.680970000000000297e+00,6.359130000000000393e+00
-4.670969999999999622e+00,6.676000000000000156e+00
-4.660969999999999835e+00,7.004970000000000141e+00
-4.650970000000000049e+00,7.346049999999999969e+00
-4.640970000000000262e+00,7.699169999999999625e+00
-4.630969999999999587e+00,8.064180000000000348e+00
-4.620969999999999800e+00,8.440899999999999181e+00
-4.610970000000000013e+00,8.829040000000000887e+00
-4.600970000000000226e+00,9.228229999999999933e+00
-4.590970000000000439e+00,9.638030000000000541e+00
-4.580969999999999764e+00,1.005790000000000006e+01
-4.570969999999999978e+00,1.048719999999999963e+01
-4.560970000000000191e+00,1.092520000000000024e+01
-4.550970000000000404e+00,1.137100000000000044e+01
-4.540969999999999729e+00,1.182380000000000031e+01
-4.530969999999999942e+00,1.228240000000000087e+01
-4.520970000000000155e+00,1.274569999999999936e+01
-4.510970000000000368e+00,1.321250000000000036e+01
-4.500969999999999693e+00,1.368140000000000001e+01
-4.490969999999999906e+00,1.415090000000000003e+01
-4.480970000000000120e+00,1.461950000000000038e+01
-4.470970000000000333e+00,1.508559999999999945e+01
-4.460969999999999658e+00,1.554749999999999943e+01
-4.450969999999999871e+00,1.600329999999999941e+01
-4.440970000000000084e+00,1.645129999999999981e+01
-4.430970000000000297e+00,1.688950000000000173e+01
-4.420969999999999622e+00,1.731599999999999895e+01
-4.410969999999999835e+00,1.772889999999999944e+01
-4.400970000000000049e+00,1.812620000000000076e+01
-4.390970000000000262e+00,1.850600000000000023e+01
-4.380969999999999587e+00,1.886639999999999873e+01
-4.370969999999999800e+00,1.920540000000000092e+01
-4.360970000000000013e+00,1.952120000000000033e+01
-4.350970000000000226e+00,1.981220000000000070e+01
-4.340970000000000439e+00,2.007659999999999911e+01
-4.330969999999999764e+00,2.046679999999999922e+01
-4.320969999999999978e+00,1.868230000000000075e+02
-4.310970000000000191e+00,1.134710000000000036e+03
-4.300970000000000404e+00,9.513540000000000418e+02
-4.290969999999999729e+00,1.530069999999999936e+03
-4.280969999999999942e+00,6.581499999999999773e+02
-4.270970000000000155e+00,1.354369999999999891e+03
-4.260970000000000368e+00,5.280900000000000318e+02
-4.250969999999999693e+00,6.212890000000000157e+01
-4.240969999999999906e+00,2.599879999999999924e+01
-4.230970000000000120e+00,2.090180000000000149e+01
-4.220970000000000333e+00,2.075619999999999976e+01
-4.210969999999999658e+00,2.058950000000000102e+01
-4.200969999999999871e+00,2.038939999999999841e+01
-4.190970000000000084e+00,2.015670000000000073e+01
-4.180970000000000297e+00,1.989270000000000138e+01
-4.170969999999999622e+00,1.959860000000000113e+01
-4.160969999999999835e+00,1.927580000000000027e+01
-4.150970000000000049e+00,1.892589999999999861e+01
-4.140970000000000262e+00,1.855059999999999931e+01
-4.130969999999999587e+00,1.815180000000000149e+01
-4.120969999999999800e+00,1.773130000000000095e+01
-4.110970000000000013e+00,1.729119999999999990e+01
-4.100970000000000226e+00,1.683360000000000056e+01
-4.090970000000000439e+00,1.636049999999999827e+01
-4.080969999999999764e+00,1.587410000000000032e+01
-4.070969999999999978e+00,1.537650000000000006e+01
-4.060970000000000191e+00,1.486999999999999922e+01
-4.050970000000000404e+00,1.435660000000000025e+01
-4.040969999999999729e+00,1.383840000000000003e+01
-4.030969999999999942e+00,1.331739999999999924e+01
-4.020970000000000155e+00,1.279560000000000031e+01
-4.010970000000000368e+00,1.227500000000000036e+01
-4.000969999999999693e+00,1.175719999999999921e+01
-3.990969999999999906e+00,1.124399999999999977e+01
-3.980970000000000120e+00,1.073700000000000010e+01
-3.970969999999999889e+00,1.023760000000000048e+01
-3.960970000000000102e+00,9.747189999999999799e+00
-3.950969999999999871e+00,9.267039999999999722e+00
-3.940970000000000084e+00,8.798220000000000596e+00
-3.930969999999999853e+00,8.341710000000000846e+00
-3.920970000000000066e+00,7.898349999999999760e+00
-3.910969999999999835e+00,7.468869999999999898e+00
-3.900970000000000049e+00,7.053880000000000372e+00
-3.890969999999999818e+00,6.653850000000000264e+00
-3.880970000000000031e+00,6.269160000000000288e+00
-3.870969999999999800e+00,5.900059999999999860e+00
-3.860970000000000013e+00,5.546710000000000029e+00
-3.850969999999999782e+00,5.209179999999999922e+00
-3.840969999999999995e+00,4.887439999999999785e+00
-3.830970000000000208e+00,4.581369999999999720e+00
-3.820969999999999978e+00,4.290809999999999569e+00
-3.810970000000000191e+00,4.015489999999999782e+00
-3.800969999999999960e+00,3.755100000000000104e+00
-3.790970000000000173e+00,3.509290000000000020e+00
-3.780969999999999942e+00,3.277649999999999952e+00
-3.770970000000000155e+00,3.059740000000000126e+00
-3.760969999999999924e+00,2.855080000000000062e+00
-3.750970000000000137e+00,2.663180000000000103e+00
-3.740969999999999906e+00,2.483509999999999884e+00
-3.730970000000000120e+00,2.315549999999999997e+00
-3.720969999999999889e+00,2.158760000000000012e+00
-3.710970000000000102e+00,2.012599999999999945e+00
-3.700969999999999871e+00,1.876530000000000031e+00
-3.690970000000000084e+00,1.750000000000000000e+00
-3.680969999999999853e+00,1.632500000000000062e+00
-3.670970000000000066e+00,1.523509999999999920e+00
-3.660969999999999835e+00,1.422520000000000007e+00
-3.650970000000000049e+00,1.329039999999999999e+00
-3.640969999999999818e+00,1.242599999999999927e+00
-3.630970000000000031e+00,1.162740000000000107e+00
-3.620969999999999800e+00,1.089029999999999943e+00
-3.610970000000000013e+00,1.021050000000000013e+00
-3.600969999999999782e+00,9.584040000000000337e-01
-3.590969999999999995e+00,9.007169999999999899e-01
-3.580970000000000208e+00,8.476310000000000233e-01
-3.570969999999999978e+00,7.988110000000000488e-01
-3.560970000000000191e+00,7.539390000000000258e-01
-3.550969999999999960e+00,7.127189999999999914e-01
-3.540970000000000173e+00,6.748709999999999987e-01
-3.530969999999999942e+00,6.401339999999999808e-01
-3.520970000000000155e+00,6.082659999999999734e-01
-3.510969999999999924e+00,5.790389999999999704e-01
-3.500970000000000137e+00,5.522420000000000107e-01
-3.490969999999999906e+00,5.276779999999999804e-01
-3.480970000000000120e+00,5.051670000000000327e-01
-3.470969999999999889e+00,4.845380000000000242e-01
-3.460970000000000102e+00,4.656370000000000231e-01
-3.450969999999999871e+00,4.483179999999999943e-01
-3.440970000000000084e+00,4.324489999999999723e-01
-3.430969999999999853e+00,4.179059999999999997e-01
-3.420970000000000066e+00,4.045759999999999912e-01
-3.410969999999999835e+00,3.923550000000000093e-01
-3.400970000000000049e+00,3.811459999999999848e-01
-3.390969999999999818e+00,3.708620000000000250e-01
-3.380970000000000031e+00,3.614209999999999923e-01
-3.370969999999999800e+00,3.527489999999999792e-01
-3.360970000000000013e+00,3.447760000000000269e-01
-3.350969999999999782e+00,3.374420000000000197e-01
-3.340969999999999995e+00,3.306870000000000087e-01
-3.330970000000000208e+00,3.244600000000000262e-01
-3.320969999999999978e+00,3.187110000000000221e-01
-3.310970000000000191e+00,3.133980000000000099e-01
-3.300969999999999960e+00,3.084790000000000032e-01
-3.290970000000000173e+00,3.039180000000000215e-01
-3.280969999999999942e+00,2.996809999999999752e-01
-3.270970000000000155e+00,2.957370000000000276e-01
-3.260969999999999924e+00,2.920590000000000130e-01
-3.250970000000000137e+00,2.886210000000000164e-01
-3.240969999999999906e+00,2.853999999999999870e-01
-3.230970000000000120e+00,2.823740000000000139e-01
-3.220969999999999889e+00,2.795250000000000234e-01
-3.210970000000000102e+00,2.768349999999999977e-01
-3.200969999999999871e+00,2.742879999999999763e-01
-3.190970000000000084e+00,2.718700000000000006e-01
-3.180969999999999853e+00,2.695679999999999743e-01
-3.170970000000000066e+00,2.673690000000000233e-01
-3.160969999999999835e+00,2.652649999999999730e-01
-3.150970000000000049e+00,2.632450000000000068e-01
-3.140969999999999818e+00,2.612999999999999767e-01
-3.130970000000000031e+00,2.594219999999999859e-01
-3.120969999999999800e+00,2.576049999999999729e-01
-3.110970000000000013e+00,2.558429999999999871e-01
-3.100969999999999782e+00,2.541289999999999938e-01
-3.090969999999999995e+00,2.524589999999999890e-01
-3.080970000000000208e+00,2.508270000000000222e-01
-3.070969999999999978e+00,2.492310000000000081e-01
-3.060970000000000191e+00,2.476659999999999973e-01
-3.050969999999999960e+00,2.461299999999999877e-01
-3.040970000000000173e+00,2.446180000000000021e-01
-3.030969999999999942e+00,2.431300000000000128e-01
-3.020970000000000155e+00,2.416619999999999879e-01
-3.010969999999999924e+00,2.402120000000000088e-01
-3.000970000000000137e+00,2.387789999999999913e-01
-2.990969999999999906e+00,2.373609999999999887e-01
-2.980970000000000120e+00,2.359559999999999991e-01
-2.970969999999999889e+00,2.345639999999999947e-01
-2.960970000000000102e+00,2.331840000000000024e-01
-2.950969999999999871e+00,2.318139999999999923e-01
-2.940970000000000084e+00,2.304529999999999912e-01
-2.930969999999999853e+00,2.291009999999999991e-01
-2.920970000000000066e+00,2.277579999999999882e-01
-2.910969999999999835e+00,2.264220000000000121e-01
-2.900970000000000049e+00,2.250929999999999875e-01
-2.890969999999999818e+00,2.237709999999999977e-01
-2.880970000000000031e+00,2.224550000000000138e-01
-2.870969999999999800e+00,2.211450000000000082e-01
-2.860970000000000013e+00,2.198410000000000086e-01
-2.850969999999999782e+00,2.185419999999999863e-01
-2.840969999999999995e+00,2.172489999999999977e-01
-2.830970000000000208e+00,2.159609999999999863e-01
-2.820969999999999978e+00,2.146780000000000077e-01
-2.810970000000000191e+00,2.134000000000000064e-01
-2.800969999999999960e+00,2.121270000000000100e-01
-2.790970000000000173e+00,2.108579999999999899e-01
-2.780969999999999942e+00,2.095940000000000025e-01
-2.770970000000000155e+00,2.083339999999999914e-01
-2.760969999999999924e+00,2.070799999999999863e-01
-2.750970000000000137e+00,2.058290000000000119e-01
-2.740969999999999906e+00,2.045829999999999871e-01
-2.730970000000000120e+00,2.033419999999999950e-01
-2.720969999999999889e+00,2.021050000000000069e-01
-2.710970000000000102e+00,2.008729999999999960e-01
-2.700969999999999871e+00,1.996449999999999891e-01
-2.690970000000000084e+00,1.984209999999999863e-01
-2.680969999999999853e+00,1.972029999999999894e-01
-2.670970000000000066e+00,1.959889999999999965e-01
-2.660969999999999835e+00,1.947790000000000077e-01
-2.650970000000000049e+00,1.935749999999999971e-01
-2.640969999999999818e+00,1.923749999999999905e-01
-2.630970000000000031e+00,1.911809999999999898e-01
-2.620969999999999800e+00,1.899909999999999932e-01
-2.610970000000000013e+00,1.888070000000000026e-01
-2.600969999999999782e+00,1.876289999999999902e-01
-2.590969999999999995e+00,1.864560000000000106e-01
-2.580970000000000208e+00,1.852890000000000092e-01
-2.570969999999999978e+00,1.841279999999999861e-01
-2.560970000000000191e+00,1.829739999999999978e-01
-2.550969999999999960e+00,1.818269999999999886e-01
-2.540970000000000173e+00,1.806869999999999865e-01
-2.530969999999999942e+00,1.795539999999999914e-01
-2.520970000000000155e+00,1.784300000000000053e-01
-2.510969999999999924e+00,1.773150000000000004e-01
-2.500970000000000137e+00,1.762100000000000055e-01
-2.490969999999999906e+00,1.751139999999999919e-01
-2.480970000000000120e+00,1.740309999999999913e-01
-2.470969999999999889e+00,1.729590000000000016e-01
-2.460970000000000102e+00,1.719009999999999982e-01
-2.450969999999999871e+00,1.708580000000000099e-01
-2.440970000000000084e+00,1.698310000000000097e-01
-2.430969999999999853e+00,1.688230000000000008e-01
-2.420970000000000066e+00,1.678340000000000110e-01
-2.410969999999999835e+00,1.668669999999999876e-01
-2.400970000000000049e+00,1.659239999999999882e-01
-2.390969999999999818e+00,1.650089999999999890e-01
-2.380970000000000031e+00,1.641229999999999911e-01
-2.370969999999999800e+00,1.632699999999999985e-01
-2.360970000000000013e+00,1.624549999999999883e-01
-2.350969999999999782e+00,1.616799999999999904e-01
-2.340969999999999995e+00,1.609510000000000107e-01
-2.330970000000000208e+00,1.602719999999999978e-01
-2.320969999999999978e+00,1.596490000000000131e-01
-2.310970000000000191e+00,1.590870000000000062e-01
-2.300969999999999960e+00,1.585940000000000127e-01
-2.290970000000000173e+00,1.581760000000000110e-01
-2.280969999999999942e+00,1.578420000000000101e-01
-2.270970000000000155e+00,1.575999999999999901e-01
-2.260969999999999924e+00,1.574589999999999879e-01
-2.250970000000000137e+00,1.574299999999999866e-01
-2.240969999999999906e+00,1.575229999999999964e-01
-2.230970000000000120e+00,1.577500000000000013e-01
-2.220969999999999889e+00,1.581249999999999878e-01
-2.210970000000000102e+00,1.586599999999999955e-01
-2.200969999999999871e+00,1.593700000000000117e-01
-2.190970000000000084e+00,1.602709999999999968e-01
-2.180969999999999853e+00,1.613809999999999967e-01
-2.170970000000000066e+00,1.627159999999999995e-01
-2.160969999999999835e+00,1.642949999999999966e-01
-2.150970000000000049e+00,1.661390000000000089e-01
-2.140969999999999818e+00,1.682690000000000019e-01
-2.130970000000000031e+00,1.707069999999999976e-01
-2.120969999999999800e+00,1.734759999999999913e-01
-2.110970000000000013e+00,1.765990000000000060e-01
-2.100969999999999782e+00,1.801039999999999863e-01
-2.090969999999999995e+00,1.840150000000000119e-01
-2.080970000000000208e+00,1.883599999999999997e-01
-2.070969999999999978e+00,1.931670000000000054e-01
-2.060970000000000191e+00,1.984640000000000015e-01
-2.050969999999999960e+00,2.042799999999999894e-01
-2.040970000000000173e+00,2.106459999999999999e-01
-2.030969999999999942e+00,2.175910000000000066e-01
-2.020970000000000155e+00,2.251450000000000118e-01
-2.010969999999999924e+00,2.333389999999999909e-01
-2.000970000000000137e+00,2.422030000000000016e-01
-1.990969999999999906e+00,2.517659999999999898e-01
-1.980969999999999898e+00,2.620580000000000132e-01
-1.970970000000000111e+00,2.731060000000000154e-01
-1.960970000000000102e+00,2.849380000000000246e-01
-1.950970000000000093e+00,2.975800000000000112e-01
-1.940970000000000084e+00,3.110550000000000259e-01
-1.930970000000000075e+00,3.253869999999999818e-01
-1.920970000000000066e+00,3.405949999999999811e-01
-1.910970000000000057e+00,3.566969999999999863e-01
-1.900970000000000049e+00,3.737070000000000114e-01
-1.890970000000000040e+00,3.916370000000000129e-01
-1.880970000000000031e+00,4.104960000000000275e-01
-1.870970000000000022e+00,4.302869999999999751e-01
-1.860970000000000013e+00,4.510129999999999972e-01
-1.850970000000000004e+00,4.726679999999999771e-01
-1.840969999999999995e+00,4.952440000000000175e-01
-1.830969999999999986e+00,5.187289999999999957e-01
-1.820969999999999978e+00,5.431049999999999489e-01
-1.810969999999999969e+00,5.683479999999999643e-01
-1.800969999999999960e+00,5.944310000000000427e-01
-1.790969999999999951e+00,6.213210000000000122e-01
-1.780969999999999942e+00,6.489810000000000301e-01
-1.770969999999999933e+00,6.773730000000000029e-01
-1.760969999999999924e+00,7.064559999999999729e-01
-1.750969999999999915e+00,7.361929999999999863e-01
-1.740969999999999906e+00,7.665579999999999616e-01
-1.730969999999999898e+00,7.975470000000000059e-01
-1.720970000000000111e+00,8.291950000000000154e-01
-1.710970000000000102e+00,8.616059999999999830e-01
-1.700970000000000093e+00,8.949960000000000138e-01
-1.690970000000000084e+00,9.297630000000000061e-01
-1.680970000000000075e+00,9.665850000000000275e-01
-1.670970000000000066e+00,1.006569999999999965e+00
-1.660970000000000057e+00,1.051439999999999930e+00
-1.650970000000000049e+00,1.103839999999999932e+00
-1.640970000000000040e+00,1.167710000000000026e+00
-1.630970000000000031e+00,1.248739999999999961e+00
-1.620970000000000022e+00,1.354999999999999982e+00
-1.610970000000000013e+00,1.497689999999999966e+00
-1.600970000000000004e+00,1.691969999999999974e+00
-1.590969999999999995e+00,1.957880000000000065e+00
-1.580969999999999986e+00,2.321309999999999985e+00
-1.570969999999999978e+00,2.814849999999999852e+00
-1.560969999999999969e+00,3.478429999999999911e+00
-1.550969999999999960e+00,4.359580000000000233e+00
-1.540969999999999951e+00,5.513139999999999930e+00
-1.530969999999999942e+00,7.000070000000000014e+00
-1.520969999999999933e+00,8.885429999999999495e+00
-1.510969999999999924e+00,1.123520000000000074e+01
-1.500969999999999915e+00,1.411170000000000080e+01
-1.490969999999999906e+00,1.756840000000000046e+01
-1.480969999999999898e+00,2.164369999999999905e+01
-1.470970000000000111e+00,2.635350000000000037e+01
-1.460970000000000102e+00,3.168560000000000088e+01
-1.450970000000000093e+00,3.759309999999999974e+01
-1.440970000000000084e+00,4.400719999999999743e+01
-1.430970000000000075e+00,5.141539999999999822e+01
-1.420970000000000066e+00,6.808950000000000102e+01
-1.410970000000000057e+00,1.302019999999999982e+02
-1.400970000000000049e+00,2.388129999999999882e+02
-1.390970000000000040e+00,2.583430000000000177e+02
-1.380970000000000031e+00,2.701240000000000236e+02
-1.370970000000000022e+00,5.862259999999999991e+02
-1.360970000000000013e+00,7.104249999999999545e+02
-1.350970000000000004e+00,3.298870000000000005e+02
-1.340969999999999995e+00,1.214710000000000036e+02
-1.330969999999999986e+00,9.461190000000000566e+01
-1.320969999999999978e+00,9.165179999999999438e+01
-1.310969999999999969e+00,8.830209999999999582e+01
-1.300969999999999960e+00,8.380119999999999436e+01
-1.290969999999999951e+00,7.833259999999999934e+01
-1.280969999999999942e+00,7.212139999999999418e+01
-1.270969999999999933e+00,6.540909999999999513e+01
-1.260969999999999924e+00,5.843789999999999907e+01
-1.250969999999999915e+00,5.143739999999999668e+01
-1.240969999999999906e+00,4.461189999999999856e+01
-1.230969999999999898e+00,3.813269999999999982e+01
-1.220970000000000111e+00,3.213250000000000028e+01
-1.210970000000000102e+00,2.670380000000000109e+01
-1.200970000000000093e+00,2.190099999999999980e+01
-1.190970000000000084e+00,1.774360000000000070e+01
-1.180970000000000075e+00,1.422259999999999991e+01
-1.170970000000000066e+00,1.130729999999999968e+01
-1.160970000000000057e+00,8.951719999999999899e+00
-1.150970000000000049e+00,7.101840000000000153e+00
-1.140970000000000040e+00,5.701100000000000279e+00
-1.130970000000000031e+00,4.695199999999999818e+00
-1.120970000000000022e+00,4.035630000000000273e+00
-1.110970000000000013e+00,3.681869999999999976e+00
-1.100970000000000004e+00,3.602590000000000181e+00
-1.090969999999999995e+00,3.775729999999999809e+00
-1.080969999999999986e+00,4.187820000000000320e+00
-1.070969999999999978e+00,4.832620000000000360e+00
-1.060969999999999969e+00,5.709240000000000315e+00
-1.050969999999999960e+00,6.819989999999999775e+00
-1.040969999999999951e+00,8.167939999999999756e+00
-1.030969999999999942e+00,9.754400000000000404e+00
-1.020969999999999933e+00,1.157659999999999911e+01
-1.010969999999999924e+00,1.362519999999999953e+01
-1.000969999999999915e+00,1.588279999999999959e+01
-9.909660000000000135e-01,1.832219999999999871e+01
-9.809660000000000046e-01,2.090569999999999951e+01
-9.709659999999999958e-01,2.358520000000000039e+01
-9.609659999999999869e-01,2.630310000000000059e+01
-9.509659999999999780e-01,2.899500000000000099e+01
-9.409659999999999691e-01,3.159550000000000125e+01
-9.309659999999999602e-01,3.405030000000000001e+01
-9.209659999999999513e-01,3.634320000000000306e+01
-9.109660000000000535e-01,3.855199999999999960e+01
-9.009660000000000446e-01,4.094870000000000232e+01
-8.909660000000000357e-01,4.415400000000000347e+01
-8.809660000000000268e-01,4.931649999999999778e+01
-8.709660000000000180e-01,5.821849999999999881e+01
-8.609660000000000091e-01,7.313150000000000261e+01
-8.509660000000000002e-01,9.623130000000000450e+01
-8.409659999999999913e-01,1.285320000000000107e+02
-8.309659999999999824e-01,1.686270000000000095e+02
-8.209659999999999735e-01,2.118940000000000055e+02
-8.109659999999999647e-01,2.508990000000000009e+02
-8.009659999999999558e-01,2.773229999999999791e+02
-7.909659999999999469e-01,2.848820000000000050e+02
-7.809660000000000490e-01,2.719920000000000186e+02
-7.709660000000000402e-01,2.428750000000000000e+02
-7.609660000000000313e-01,2.065550000000000068e+02
-7.509660000000000224e-01,1.742779999999999916e+02
-7.409660000000000135e-01,1.564979999999999905e+02
-7.309660000000000046e-01,1.604050000000000011e+02
-7.209659999999999958e-01,1.883940000000000055e+02
-7.109659999999999869e-01,2.374089999999999918e+02
-7.009659999999999780e-01,2.991739999999999782e+02
-6.909659999999999691e-01,3.615679999999999836e+02
-6.809659999999999602e-01,4.114119999999999777e+02
-6.709659999999999513e-01,4.383559999999999945e+02
-6.609660000000000535e-01,4.387359999999999900e+02
-6.509660000000000446e-01,4.178700000000000045e+02
-6.409660000000000357e-01,3.894540000000000077e+02
-6.309660000000000268e-01,3.716009999999999991e+02
-6.209660000000000180e-01,3.802450000000000045e+02
-6.109660000000000091e-01,4.219309999999999832e+02
-6.009660000000000002e-01,4.890640000000000214e+02
-5.909659999999999913e-01,5.606960000000000264e+02
-5.809659999999999824e-01,6.098890000000000100e+02
-5.709659999999999735e-01,6.149900000000000091e+02
-5.609659999999999647e-01,5.690950000000000273e+02
-5.509659999999999558e-01,4.824069999999999823e+02
-5.409659999999999469e-01,3.764390000000000214e+02
-5.309660000000000490e-01,2.740090000000000146e+02
-5.209660000000000402e-01,1.908880000000000052e+02
-5.109660000000000313e-01,1.327659999999999911e+02
-5.009660000000000224e-01,9.725329999999999586e+01
-4.909660000000000135e-01,7.809029999999999916e+01
-4.809660000000000046e-01,6.879070000000000107e+01
-4.709659999999999958e-01,6.449729999999999563e+01
-4.609659999999999869e-01,6.227559999999999718e+01
-4.509659999999999780e-01,6.063940000000000197e+01
-4.409660000000000246e-01,5.895289999999999964e+01
-4.309660000000000157e-01,5.699629999999999797e+01
-4.209660000000000069e-01,5.472509999999999764e+01
-4.109659999999999980e-01,5.216080000000000183e+01
-4.009659999999999891e-01,4.934810000000000230e+01
-3.909659999999999802e-01,4.633979999999999677e+01
-3.809660000000000268e-01,4.319100000000000250e+01
-3.709660000000000180e-01,3.995680000000000121e+01
-3.609660000000000091e-01,3.668990000000000151e+01
-3.509660000000000002e-01,3.343999999999999773e+01
-3.409659999999999913e-01,3.025209999999999866e+01
-3.309659999999999824e-01,2.716590000000000060e+01
-3.209659999999999735e-01,2.421509999999999962e+01
-3.109660000000000202e-01,2.142719999999999914e+01
-3.009660000000000113e-01,1.882329999999999970e+01
-2.909660000000000024e-01,1.641870000000000118e+01
-2.809659999999999935e-01,1.422269999999999968e+01
-2.709659999999999846e-01,1.223959999999999937e+01
-2.609659999999999758e-01,1.046950000000000003e+01
-2.509660000000000224e-01,8.908680000000000376e+00
-2.409660000000000135e-01,7.550679999999999836e+00
-2.309660000000000046e-01,6.387129999999999974e+00
-2.209659999999999958e-01,5.408479999999999954e+00
-2.109659999999999869e-01,4.604809999999999626e+00
-2.009660000000000057e-01,3.966419999999999835e+00
-1.909659999999999969e-01,3.484449999999999825e+00
-1.809659999999999880e-01,3.151339999999999808e+00
-1.709660000000000069e-01,2.961129999999999818e+00
-1.609659999999999980e-01,2.909689999999999888e+00
-1.509659999999999891e-01,2.994810000000000194e+00
-1.409660000000000080e-01,3.216159999999999908e+00
-1.309659999999999991e-01,3.575130000000000141e+00
-1.209660000000000041e-01,4.074539999999999829e+00
-1.109659999999999952e-01,4.718259999999999899e+00
-1.009660000000000002e-01,5.510710000000000441e+00
-9.096590000000000231e-02,6.456299999999999706e+00
-8.096589999999999343e-02,7.558769999999999989e+00
-7.096589999999999843e-02,8.820539999999999381e+00
-6.096590000000000342e-02,1.024200000000000088e+01
-5.096590000000000148e-02,1.182070000000000043e+01
-4.096589999999999954e-02,1.355090000000000039e+01
-3.096590000000000106e-02,1.542300000000000004e+01
-2.096589999999999912e-02,1.742289999999999850e+01
-1.096590000000000065e-02,1.953200000000000003e+01
-9.659059999999999912e-04,2.172700000000000031e+01
9.034089999999999829e-03,2.398039999999999949e+01
1.903410000000000171e-02,2.626139999999999830e+01
2.903410000000000019e-02,2.853979999999999961e+01
3.903410000000000213e-02,3.079299999999999926e+01
4.903409999999999713e-02,3.302600000000000335e+01
5.903409999999999908e-02,3.531289999999999907e+01
6.903410000000000102e-02,3.788089999999999691e+01
7.903409999999999602e-02,4.125560000000000116e+01
8.903410000000000490e-02,4.647970000000000113e+01
9.903409999999999991e-02,5.536860000000000070e+01
1.090340000000000059e-01,7.069540000000000646e+01
1.190340000000000009e-01,9.610229999999999961e+01
1.290340000000000098e-01,1.354939999999999998e+02
1.390339999999999909e-01,1.917719999999999914e+02
1.490339999999999998e-01,2.650749999999999886e+02
1.590340000000000087e-01,3.511139999999999759e+02
1.690339999999999898e-01,4.405219999999999914e+02
1.790339999999999987e-01,5.200109999999999673e+02
1.890340000000000076e-01,5.754759999999999991e+02
1.990339999999999887e-01,5.961789999999999736e+02
2.090339999999999976e-01,5.783799999999999955e+02
2.190340000000000065e-01,5.268210000000000264e+02
2.290339999999999876e-01,4.533639999999999759e+02
2.390339999999999965e-01,3.734010000000000105e+02
2.490340000000000054e-01,3.015950000000000273e+02
2.590339999999999865e-01,2.485720000000000027e+02
2.690339999999999954e-01,2.194850000000000136e+02
2.790340000000000042e-01,2.143590000000000089e+02
2.890340000000000131e-01,2.295099999999999909e+02
2.990340000000000220e-01,2.591820000000000164e+02
3.090339999999999754e-01,2.968709999999999809e+02
3.190339999999999843e-01,3.361990000000000123e+02
3.290339999999999931e-01,3.714830000000000041e+02
3.390340000000000020e-01,3.981560000000000059e+02
3.490340000000000109e-01,4.131539999999999964e+02
3.590340000000000198e-01,4.152239999999999895e+02
3.690339999999999732e-01,4.050640000000000214e+02
3.790339999999999820e-01,3.852099999999999795e+02
3.890339999999999909e-01,3.596390000000000100e+02
3.990339999999999998e-01,3.331340000000000146e+02
4.090340000000000087e-01,3.105260000000000105e+02
4.190340000000000176e-01,2.959409999999999741e+02
4.290340000000000265e-01,2.921820000000000164e+02
4.390339999999999798e-01,3.003380000000000223e+02
4.490339999999999887e-01,3.196610000000000014e+02
4.590339999999999976e-01,3.477069999999999936e+02
4.690340000000000065e-01,3.807200000000000273e+02
4.790340000000000154e-01,4.141789999999999736e+02
4.890340000000000242e-01,4.434470000000000027e+02
4.990339999999999776e-01,4.644130000000000109e+02
5.090339999999999865e-01,4.740640000000000214e+02
5.190339999999999954e-01,4.708659999999999854e+02
5.290340000000000042e-01,4.549370000000000118e+02
5.390340000000000131e-01,4.279590000000000032e+02
5.490340000000000220e-01,3.928709999999999809e+02
5.590340000000000309e-01,3.533969999999999914e+02
5.690340000000000398e-01,3.134959999999999809e+02
5.790340000000000487e-01,2.768360000000000127e+02
5.890339999999999465e-01,2.463580000000000041e+02
5.990339999999999554e-01,2.239950000000000045e+02
6.090339999999999643e-01,2.105560000000000116e+02
6.190339999999999732e-01,2.057640000000000100e+02
6.290339999999999820e-01,2.084159999999999968e+02
6.390339999999999909e-01,2.166250000000000000e+02
6.490339999999999998e-01,2.281040000000000134e+02
6.590340000000000087e-01,2.404480000000000075e+02
6.690340000000000176e-01,2.514039999999999964e+02
6.790340000000000265e-01,2.590910000000000082e+02
6.890340000000000353e-01,2.621739999999999782e+02
6.990340000000000442e-01,2.599639999999999986e+02
7.090340000000000531e-01,2.524610000000000127e+02
7.190339999999999510e-01,2.403259999999999934e+02
7.290339999999999598e-01,2.247880000000000109e+02
7.390339999999999687e-01,2.075149999999999864e+02
7.490339999999999776e-01,1.904379999999999882e+02
7.590339999999999865e-01,1.755720000000000027e+02
7.690339999999999954e-01,1.648230000000000075e+02
7.790340000000000042e-01,1.598129999999999882e+02
7.890340000000000131e-01,1.617189999999999941e+02
7.990340000000000220e-01,1.711409999999999911e+02
8.090340000000000309e-01,1.880099999999999909e+02
8.190340000000000398e-01,2.115430000000000064e+02
8.290340000000000487e-01,2.402599999999999909e+02
8.390339999999999465e-01,2.720790000000000077e+02
8.490339999999999554e-01,3.044780000000000086e+02
8.590339999999999643e-01,3.347389999999999759e+02
8.690339999999999732e-01,3.602280000000000086e+02
8.790339999999999820e-01,3.786940000000000168e+02
8.890339999999999909e-01,3.885299999999999727e+02
8.990339999999999998e-01,3.889710000000000036e+02
9.090340000000000087e-01,3.801669999999999732e+02
9.190340000000000176e-01,3.631449999999999818e+02
9.290340000000000265e-01,3.396480000000000246e+02
9.390340000000000353e-01,3.118799999999999955e+02
9.490340000000000442e-01,2.822130000000000223e+02
9.590340000000000531e-01,2.528880000000000052e+02
9.690339999999999510e-01,2.257719999999999914e+02
9.790339999999999598e-01,2.021879999999999882e+02
9.890339999999999687e-01,1.828420000000000130e+02
9.990339999999999776e-01,1.678460000000000036e+02
1.009030000000000094e+00,1.568079999999999927e+02
1.019030000000000102e+00,1.489730000000000132e+02
1.029029999999999889e+00,1.433899999999999864e+02
1.039029999999999898e+00,1.390600000000000023e+02
1.049029999999999907e+00,1.350720000000000027e+02
1.059029999999999916e+00,1.306959999999999980e+02
1.069029999999999925e+00,1.254419999999999931e+02
1.079029999999999934e+00,1.190750000000000028e+02
1.089029999999999943e+00,1.116069999999999993e+02
1.099029999999999951e+00,1.032609999999999957e+02
1.109029999999999960e+00,9.442619999999999436e+01
1.119029999999999969e+00,8.560280000000000200e+01
1.129029999999999978e+00,7.735299999999999443e+01
1.139029999999999987e+00,7.025369999999999493e+01
1.149029999999999996e+00,6.485850000000000648e+01
1.159030000000000005e+00,6.166590000000000060e+01
1.169030000000000014e+00,6.109599999999999653e+01
1.179030000000000022e+00,6.346970000000000312e+01
1.189030000000000031e+00,6.899219999999999686e+01
1.199030000000000040e+00,7.773579999999999757e+01
1.209030000000000049e+00,8.962529999999999575e+01
1.219030000000000058e+00,1.044240000000000066e+02
1.229030000000000067e+00,1.217279999999999944e+02
1.239030000000000076e+00,1.409610000000000127e+02
1.249030000000000085e+00,1.613959999999999866e+02
1.259030000000000094e+00,1.821759999999999877e+02
1.269030000000000102e+00,2.023679999999999950e+02
1.279029999999999889e+00,2.210240000000000009e+02
1.289029999999999898e+00,2.372649999999999864e+02
1.299029999999999907e+00,2.503729999999999905e+02
1.309029999999999916e+00,2.598879999999999768e+02
1.319029999999999925e+00,2.657029999999999745e+02
1.329029999999999934e+00,2.681379999999999768e+02
1.339029999999999943e+00,2.679929999999999950e+02
1.349029999999999951e+00,2.665559999999999832e+02
1.359029999999999960e+00,2.655579999999999927e+02
1.369029999999999969e+00,2.670620000000000118e+02
1.379029999999999978e+00,2.732730000000000246e+02
1.389029999999999987e+00,2.862789999999999964e+02
1.399029999999999996e+00,3.077440000000000282e+02
1.409030000000000005e+00,3.385659999999999741e+02
1.419030000000000014e+00,3.785899999999999750e+02
1.429030000000000022e+00,4.263969999999999914e+02
1.439030000000000031e+00,4.792629999999999768e+02
1.449030000000000040e+00,5.333210000000000264e+02
1.459030000000000049e+00,5.839320000000000164e+02
1.469030000000000058e+00,6.262400000000000091e+02
1.479030000000000067e+00,6.558360000000000127e+02
1.489030000000000076e+00,6.694020000000000437e+02
1.499030000000000085e+00,6.652450000000000045e+02
1.509030000000000094e+00,6.435839999999999463e+02
1.519030000000000102e+00,6.065570000000000164e+02
1.529029999999999889e+00,5.579360000000000355e+02
1.539029999999999898e+00,5.025969999999999800e+02
1.549029999999999907e+00,4.458509999999999991e+02
1.559029999999999916e+00,3.927549999999999955e+02
1.569029999999999925e+00,3.475000000000000000e+02
1.579029999999999934e+00,3.129689999999999941e+02
1.589029999999999943e+00,2.905000000000000000e+02
1.599029999999999951e+00,2.798709999999999809e+02
1.609029999999999960e+00,2.794769999999999754e+02
1.619029999999999969e+00,2.866580000000000155e+02
1.629029999999999978e+00,2.981209999999999809e+02
1.639029999999999987e+00,3.104030000000000200e+02
1.649029999999999996e+00,3.203179999999999836e+02
1.659030000000000005e+00,3.253360000000000127e+02
1.669030000000000014e+00,3.238489999999999895e+02
1.679030000000000022e+00,3.152980000000000018e+02
1.689030000000000031e+00,3.001580000000000155e+02
1.699030000000000040e+00,2.797760000000000105e+02
1.709030000000000049e+00,2.561179999999999950e+02
1.719030000000000058e+00,2.314399999999999977e+02
1.729030000000000067e+00,2.079710000000000036e+02
1.739030000000000076e+00,1.876220000000000141e+02
1.749030000000000085e+00,1.717769999999999868e+02
1.759030000000000094e+00,1.611790000000000020e+02
1.769030000000000102e+00,1.559099999999999966e+02
1.779029999999999889e+00,1.554540000000000077e+02
1.789029999999999898e+00,1.588189999999999884e+02
1.799029999999999907e+00,1.646999999999999886e+02
1.809029999999999916e+00,1.716519999999999868e+02
1.819029999999999925e+00,1.782609999999999957e+02
1.829029999999999934e+00,1.832849999999999966e+02
1.839029999999999943e+00,1.857789999999999964e+02
1.849029999999999951e+00,1.851680000000000064e+02
1.859029999999999960e+00,1.812930000000000064e+02
1.869029999999999969e+00,1.744089999999999918e+02
1.879029999999999978e+00,1.651579999999999870e+02
1.889029999999999987e+00,1.545049999999999955e+02
1.899029999999999996e+00,1.436599999999999966e+02
1.909030000000000005e+00,1.339819999999999993e+02
1.919030000000000014e+00,1.268760000000000048e+02
1.929030000000000022e+00,1.236869999999999976e+02
1.939030000000000031e+00,1.255939999999999941e+02
1.949030000000000040e+00,1.335070000000000050e+02
1.959030000000000049e+00,1.479650000000000034e+02
1.969030000000000058e+00,1.690509999999999877e+02
1.979030000000000067e+00,1.963220000000000027e+02
1.989030000000000076e+00,2.287760000000000105e+02
1.999030000000000085e+00,2.648679999999999950e+02
2.009030000000000094e+00,3.025799999999999841e+02
2.019029999999999880e+00,3.395590000000000259e+02
2.029030000000000111e+00,3.733109999999999786e+02
2.039029999999999898e+00,4.014440000000000168e+02
2.049030000000000129e+00,4.219169999999999732e+02
2.059029999999999916e+00,4.332819999999999823e+02
2.069030000000000147e+00,4.348609999999999900e+02
2.079029999999999934e+00,4.268439999999999941e+02
2.089030000000000165e+00,4.102830000000000155e+02
2.099029999999999951e+00,3.869750000000000227e+02
2.109030000000000182e+00,3.592540000000000191e+02
2.119029999999999969e+00,3.297139999999999986e+02
2.129030000000000200e+00,3.009010000000000105e+02
2.139029999999999987e+00,2.750199999999999818e+02
2.149030000000000218e+00,2.536920000000000073e+02
2.159030000000000005e+00,2.377899999999999920e+02
2.169029999999999792e+00,2.273820000000000050e+02
2.179030000000000022e+00,2.217810000000000059e+02
2.189029999999999809e+00,2.196959999999999980e+02
2.199030000000000040e+00,2.194509999999999934e+02
2.209029999999999827e+00,2.192549999999999955e+02
2.219030000000000058e+00,2.174679999999999893e+02
2.229029999999999845e+00,2.128249999999999886e+02
2.239030000000000076e+00,2.045960000000000036e+02
2.249029999999999863e+00,1.926490000000000009e+02
2.259030000000000094e+00,1.774290000000000020e+02
2.269029999999999880e+00,1.598429999999999893e+02
2.279030000000000111e+00,1.411049999999999898e+02
2.289029999999999898e+00,1.225409999999999968e+02
2.299030000000000129e+00,1.054120000000000061e+02
2.309029999999999916e+00,9.076770000000000493e+01
2.319030000000000147e+00,7.933710000000000662e+01
2.329029999999999934e+00,7.148329999999999984e+01
2.339030000000000165e+00,6.719780000000000086e+01
2.349029999999999951e+00,6.613760000000000616e+01
2.359030000000000182e+00,6.769020000000000437e+01
2.369029999999999969e+00,7.105780000000000030e+01
2.379030000000000200e+00,7.535150000000000148e+01
2.389029999999999987e+00,7.968819999999999482e+01
2.399030000000000218e+00,8.328180000000000405e+01
2.409030000000000005e+00,8.552249999999999375e+01
2.419029999999999792e+00,8.603700000000000614e+01
2.429030000000000022e+00,8.472159999999999513e+01
2.439029999999999809e+00,8.174530000000000030e+01
2.449030000000000040e+00,7.752219999999999800e+01
2.459029999999999827e+00,7.265420000000000300e+01
2.469030000000000058e+00,6.785179999999999723e+01
2.479029999999999845e+00,6.384159999999999968e+01
2.489030000000000076e+00,6.127009999999999934e+01
2.499029999999999863e+00,6.061590000000000344e+01
2.509030000000000094e+00,6.211910000000000309e+01
2.519029999999999880e+00,6.573900000000000432e+01
2.529030000000000111e+00,7.114490000000000691e+01
2.539029999999999898e+00,7.774620000000000175e+01
2.549030000000000129e+00,8.475889999999999702e+01
2.559029999999999916e+00,9.130440000000000111e+01
2.569030000000000147e+00,9.652830000000000155e+01
2.579029999999999934e+00,9.972270000000000323e+01
2.589030000000000165e+00,1.004350000000000023e+02
2.599029999999999951e+00,9.854779999999999518e+01
2.609030000000000182e+00,9.431380000000000052e+01
2.619029999999999969e+00,8.835009999999999764e+01
2.629030000000000200e+00,8.158400000000000318e+01
2.639029999999999987e+00,7.516270000000000095e+01
2.649030000000000218e+00,7.033119999999999550e+01
2.659030000000000005e+00,6.828820000000000334e+01
2.669029999999999792e+00,7.002649999999999864e+01
2.679030000000000022e+00,7.617090000000000316e+01
2.689029999999999809e+00,8.683329999999999416e+01
2.699030000000000040e+00,1.015109999999999957e+02
2.709029999999999827e+00,1.190649999999999977e+02
2.719030000000000058e+00,1.378040000000000020e+02
2.729029999999999845e+00,1.556829999999999927e+02
2.739030000000000076e+00,1.706049999999999898e+02
2.749029999999999863e+00,1.807659999999999911e+02
2.759030000000000094e+00,1.849759999999999991e+02
2.769029999999999880e+00,1.828720000000000141e+02
2.779030000000000111e+00,1.749749999999999943e+02
2.789029999999999898e+00,1.625620000000000118e+02
2.799030000000000129e+00,1.473979999999999961e+02
2.809029999999999916e+00,1.313849999999999909e+02
2.819030000000000147e+00,1.162229999999999990e+02
2.829029999999999934e+00,1.031449999999999960e+02
2.839030000000000165e+00,9.278990000000000293e+01
2.849029999999999951e+00,8.520220000000000482e+01
2.859030000000000182e+00,7.995019999999999527e+01
2.869029999999999969e+00,7.630540000000000589e+01
2.879030000000000200e+00,7.343890000000000384e+01
2.889029999999999987e+00,7.059220000000000539e+01
2.899030000000000218e+00,6.719740000000000180e+01
2.909030000000000005e+00,6.293650000000000233e+01
2.919029999999999792e+00,5.774680000000000035e+01
2.929030000000000022e+00,5.178549999999999898e+01
2.939029999999999809e+00,4.537049999999999983e+01
2.949030000000000040e+00,3.891640000000000299e+01
2.959029999999999827e+00,3.287630000000000052e+01
2.969030000000000058e+00,2.769900000000000162e+01
2.979029999999999845e+00,2.380349999999999966e+01
2.989030000000000076e+00,2.156439999999999912e+01
2.999029999999999863e+00,2.130300000000000082e+01
3.009030000000000094e+00,2.327349999999999852e+01
3.019029999999999880e+00,2.763690000000000069e+01
3.029030000000000111e+00,3.442159999999999798e+01
3.039029999999999898e+00,4.347469999999999857e+01
3.049030000000000129e+00,5.441779999999999973e+01
3.059029999999999916e+00,6.662460000000000093e+01
3.069030000000000147e+00,7.923909999999999343e+01
3.079029999999999934e+00,9.125149999999999295e+01
3.089030000000000165e+00,1.016410000000000053e+02
3.099029999999999951e+00,1.095900000000000034e+02
3.109030000000000182e+00,1.147530000000000001e+02
3.119029999999999969e+00,1.175580000000000069e+02
3.129030000000000200e+00,1.194200000000000017e+02
3.139029999999999987e+00,1.227159999999999940e+02
3.149030000000000218e+00,1.302829999999999870e+02
3.159030000000000005e+00,1.443569999999999993e+02
3.169029999999999792e+00,1.651709999999999923e+02
3.179030000000000022e+00,1.899110000000000014e+02
3.189029999999999809e+00,2.128739999999999952e+02
3.199030000000000040e+00,2.272760000000000105e+02
3.209029999999999827e+00,2.281930000000000121e+02
3.219030000000000058e+00,2.152110000000000127e+02
3.229029999999999845e+00,1.932510000000000048e+02
3.239030000000000076e+00,1.709960000000000093e+02
3.249029999999999863e+00,1.576150000000000091e+02
3.259030000000000094e+00,1.593259999999999934e+02
3.269029999999999880e+00,1.771839999999999975e+02
3.279030000000000111e+00,2.067709999999999866e+02
3.289029999999999898e+00,2.396709999999999923e+02
3.299030000000000129e+00,2.661460000000000150e+02
3.309029999999999916e+00,2.781399999999999864e+02
3.319030000000000147e+00,2.716820000000000164e+02
3.329029999999999934e+00,2.479290000000000020e+02
3.339030000000000165e+00,2.126040000000000134e+02
3.349029999999999951e+00,1.742669999999999959e+02
3.359030000000000182e+00,1.422019999999999982e+02
3.369029999999999969e+00,1.244849999999999994e+02
3.379030000000000200e+00,1.262300000000000040e+02
3.389029999999999987e+00,1.477829999999999870e+02
3.399030000000000218e+00,1.833170000000000073e+02
3.409030000000000005e+00,2.212359999999999900e+02
3.419029999999999792e+00,2.476069999999999993e+02
3.429030000000000022e+00,2.518689999999999998e+02
3.439029999999999809e+00,2.316599999999999966e+02
3.449030000000000040e+00,1.935159999999999911e+02
3.459029999999999827e+00,1.489180000000000064e+02
3.469030000000000058e+00,1.085409999999999968e+02
3.479029999999999845e+00,7.833199999999999363e+01
3.489030000000000076e+00,5.905449999999999733e+01
3.499029999999999863e+00,4.826670000000000016e+01
3.509030000000000094e+00,4.270640000000000214e+01
3.519029999999999880e+00,3.975439999999999685e+01
3.529030000000000111e+00,3.782300000000000040e+01
3.539029999999999898e+00,3.614070000000000249e+01
3.549030000000000129e+00,3.440789999999999793e+01
3.559029999999999916e+00,3.254290000000000305e+01
3.569030000000000147e+00,3.054820000000000135e+01
3.579029999999999934e+00,2.845329999999999870e+01
3.589030000000000165e+00,2.629479999999999862e+01
3.599029999999999951e+00,2.410970000000000013e+01
3.609030000000000182e+00,2.193299999999999983e+01
3.619029999999999969e+00,1.979639999999999844e+01
3.629030000000000200e+00,1.772810000000000130e+01
3.639029999999999987e+00,1.575150000000000006e+01
3.649030000000000218e+00,1.388560000000000016e+01
3.659030000000000005e+00,1.214499999999999957e+01
3.669029999999999792e+00,1.053950000000000031e+01
3.679030000000000022e+00,9.074749999999999872e+00
3.689029999999999809e+00,7.752640000000000420e+00
3.699030000000000040e+00,6.571670000000000122e+00
3.709029999999999827e+00,5.527510000000000367e+00
3.719030000000000058e+00,4.613629999999999676e+00
3.729029999999999845e+00,3.821759999999999824e+00
3.739030000000000076e+00,3.142500000000000071e+00
3.749029999999999863e+00,2.565749999999999975e+00
3.759030000000000094e+00,2.081189999999999873e+00
3.769029999999999880e+00,1.678579999999999961e+00
3.779030000000000111e+00,1.348109999999999919e+00
3.789029999999999898e+00,1.080580000000000096e+00
3.799030000000000129e+00,8.675960000000000338e-01
3.809029999999999916e+00,7.016569999999999752e-01
3.819030000000000147e+00,5.762070000000000247e-01
3.829029999999999934e+00,4.856429999999999914e-01
3.839030000000000165e+00,4.252870000000000261e-01
3.849029999999999951e+00,3.913269999999999804e-01
3.859030000000000182e+00,3.807349999999999901e-01
3.869029999999999969e+00,3.911760000000000237e-01
3.879030000000000200e+00,4.208930000000000171e-01
3.889029999999999987e+00,4.685969999999999858e-01
3.899030000000000218e+00,5.333440000000000403e-01
3.909030000000000005e+00,6.144190000000000484e-01
3.919029999999999792e+00,7.112180000000000168e-01
3.929030000000000022e+00,8.231359999999999788e-01
3.939029999999999809e+00,9.494660000000000322e-01
3.949030000000000040e+00,1.089310000000000000e+00
3.959029999999999827e+00,1.241489999999999982e+00
3.969030000000000058e+00,1.404500000000000082e+00
3.979029999999999845e+00,1.576489999999999947e+00
3.989030000000000076e+00,1.755179999999999962e+00
3.999029999999999863e+00,1.937950000000000061e+00
4.009030000000000094e+00,2.121809999999999974e+00
4.019029999999999880e+00,2.303500000000000103e+00
4.029029999999999667e+00,2.479519999999999946e+00
4.039030000000000342e+00,2.646300000000000097e+00
4.049030000000000129e+00,2.800219999999999931e+00
4.059029999999999916e+00,2.937819999999999876e+00
4.069029999999999703e+00,3.055930000000000035e+00
4.079030000000000378e+00,3.154650000000000176e+00
4.089030000000000165e+00,3.309079999999999799e+00
4.099029999999999951e+00,4.576959999999999695e+00
4.109029999999999738e+00,1.409709999999999930e+01
4.119030000000000413e+00,5.203059999999999974e+01
4.129030000000000200e+00,1.236230000000000047e+02
4.139029999999999987e+00,1.679639999999999986e+02
4.149029999999999774e+00,1.379629999999999939e+02
4.159029999999999561e+00,1.010690000000000026e+02
4.169030000000000236e+00,1.228790000000000049e+02
4.179030000000000022e+00,1.754209999999999923e+02
4.189029999999999809e+00,1.977589999999999861e+02
4.199029999999999596e+00,1.661800000000000068e+02
4.209030000000000271e+00,1.112330000000000041e+02
4.219030000000000058e+00,7.887500000000000000e+01
4.229029999999999845e+00,8.433870000000000289e+01
4.239029999999999632e+00,1.059399999999999977e+02
4.249030000000000307e+00,1.127740000000000009e+02
4.259030000000000094e+00,9.555500000000000682e+01
4.269029999999999880e+00,7.071139999999999759e+01
4.279029999999999667e+00,5.655019999999999669e+01
4.289030000000000342e+00,5.433100000000000307e+01
4.299030000000000129e+00,5.344590000000000174e+01
4.309029999999999916e+00,4.611240000000000094e+01
4.319029999999999703e+00,3.367649999999999721e+01
4.329030000000000378e+00,2.281850000000000023e+01
4.339030000000000165e+00,1.917549999999999955e+01
4.349029999999999951e+00,2.394450000000000145e+01
4.359029999999999738e+00,3.372760000000000247e+01
4.369030000000000413e+00,4.236760000000000304e+01
4.379030000000000200e+00,4.454399999999999693e+01
4.389029999999999987e+00,3.956490000000000151e+01
4.399029999999999774e+00,3.182410000000000139e+01
4.409029999999999561e+00,2.670860000000000056e+01
4.419030000000000236e+00,2.568189999999999884e+01
4.429030000000000022e+00,2.556190000000000140e+01
4.439029999999999809e+00,2.261980000000000146e+01
4.449029999999999596e+00,1.701839999999999975e+01
4.459030000000000271e+00,1.407409999999999961e+01
4.469030000000000058e+00,2.307310000000000016e+01
4.479029999999999845e+00,5.061690000000000111e+01
4.489029999999999632e+00,8.535169999999999391e+01
4.499030000000000307e+00,9.804749999999999943e+01
4.509030000000000094e+00,7.957229999999999848e+01
4.519029999999999880e+00,6.946540000000000248e+01
4.529029999999999667e+00,7.480500000000000682e+01
4.539030000000000342e+00,6.807460000000000377e+01
4.549030000000000129e+00,6.580559999999999832e+01
4.559029999999999916e+00,4.313089999999999691e+01
4.569029999999999703e+00,1.551030000000000086e+01
4.579030000000000378e+00,3.368710000000000093e+00
4.589030000000000165e+00,9.828599999999999559e-01
4.599029999999999951e+00,8.176799999999999624e-01
4.609029999999999738e+00,8.115750000000000464e-01
4.619030000000000413e+00,7.416449999999999987e-01
4.629030000000000200e+00,6.471329999999999583e-01
4.639029999999999987e+00,5.953199999999999603e-01
4.649029999999999774e+00,6.398289999999999811e-01
4.659029999999999561e+00,8.021300000000000097e-01
4.669030000000000236e+00,1.068189999999999973e+00
4.679030000000000022e+00,1.394500000000000073e+00
4.689029999999999809e+00,1.718380000000000019e+00
4.699029999999999596e+00,1.971710000000000074e+00
5.0,0.0


==> figs/SiOSi5_fixed_dos_shifts.dat <==
x
-6.883763257299999339e+01
-6.880429924000000597e+01
-2.057096590600000141e+01
-6.130965906200000148e+00
-4.870965906200000362e+00
-4.690965906199999758e+00
-4.510965906200000042e+00
-4.330965906200000326e+00
-4.150965906199999722e+00
-3.970965906200000006e+00
-3.790965906199999846e+00
-1.608207285500000028e+00
-1.545448664800000094e+00
-1.482690044099999938e+00
-1.419931423500000012e+00
-1.357172802800000078e+00
-1.294414182099999922e+00
-1.231655561399999987e+00
-1.168896940700000053e+00
-1.106138319999999897e+00
-1.043379699299999963e+00
-9.806210786300000315e-01
-9.178624579399999872e-01
-8.551038372500000539e-01
-7.923452165600000097e-01
-7.295865958699999654e-01
-6.668279751800000321e-01
-6.040693544899999878e-01
-5.413107338000000546e-01
-4.785521131100000103e-01
-4.157934924200000215e-01
-3.530348717299999772e-01
-2.902762510399999885e-01
-2.275176303499999997e-01
-1.647590096600000109e-01
-1.020003889699999944e-01
-3.924176828200000300e-02
2.351685240799999965e-02
8.627547309699999667e-02
1.490340937899999885e-01
2.117927144800000050e-01
2.745513351700000215e-01
3.373099558600000103e-01
4.000685765499999991e-01
4.628271972399999878e-01
5.255858179200000313e-01
5.883444386099999646e-01
6.511030593000000088e-01
7.138616799900000531e-01
7.766203006799999864e-01
8.393789213700000307e-01
9.021375420599999639e-01
9.648961627500000082e-01
1.027654783400000049e+00
1.090413404099999983e+00
1.153172024799999917e+00
1.215930645500000074e+00
1.278689266200000008e+00
1.341447886899999942e+00
1.404206507600000098e+00
1.466965128300000032e+00
1.529723748999999966e+00
1.592482369599999892e+00
1.655240990300000048e+00
1.717999610999999982e+00
1.780758231699999916e+00
1.843516852400000072e+00
1.906275473100000006e+00
1.969034093799999940e+00
2.031792714499999875e+00
2.094551335199999809e+00
2.157309955900000187e+00
2.220068576500000113e+00
2.282827197200000047e+00
2.345585817899999981e+00
2.408344438599999915e+00
2.471103059299999849e+00
2.533861679999999783e+00
2.596620300700000161e+00
2.659378921400000095e+00
2.722137542100000029e+00
2.784896162799999964e+00
2.847654783399999889e+00
2.910413404099999823e+00
2.973172024800000202e+00
3.035930645500000136e+00
3.098689266200000070e+00
3.161447886900000004e+00
3.224206507599999938e+00
3.286965128299999872e+00
3.349723748999999806e+00
3.412482369600000176e+00
3.475240990300000110e+00
3.537999611000000044e+00
3.600758231699999978e+00
3.663516852399999912e+00
3.726275473099999846e+00
4.159034093799999887e+00
4.369034093799999852e+00
4.684034093800000242e+00


==> figs/SiOSi5_fixed_fermi_cluster_conv.dat <==
x,y1,y2,y3,y4
-8.924990841500000105e-01,-4.966728567238841485e+00,-8.517547432506901828e+00,-1.282160535598390538e+01,-1.310341545783978390e+01
-8.853611475499999495e-01,-4.495580024779831874e+00,-9.388903751394501285e+00,-1.305708932286772850e+01,-1.305637529895182958e+01
-8.791175091899999794e-01,-4.942995761763244289e+00,-1.052104926630384441e+01,-1.314275268646766115e+01,-1.314163015801335987e+01
-8.750493672800000455e-01,-5.219296889771393388e+00,-1.142291137532466649e+01,-1.316070946811187525e+01,-1.316531402565951581e+01
-8.666553824299999542e-01,-6.235008442008999729e+00,-1.315179319085244458e+01,-1.315226290785359353e+01,-1.315200502958533235e+01
-8.644745080700000361e-01,-6.588484151314564663e+00,-1.311919699002748452e+01,-1.311844670381723432e+01,-1.312111137654760640e+01
-8.536200507400000248e-01,-9.774813097468301848e+00,-1.319751045786563814e+01,-1.319301744872764104e+01,-1.320148586721665218e+01
-8.412923992099999859e-01,-6.045631113254436251e+00,-1.053690289522733181e+01,-1.321756179917072593e+01,-1.321346521254035267e+01
-8.346712768899999801e-01,-5.268767844244464094e+00,-9.309532969354190612e+00,-1.311586355026500428e+01,-1.318645180132928196e+01
-8.224959511999999640e-01,-4.209540536541578781e+00,-7.998107412834692731e+00,-1.179090568014674645e+01,-1.312934180564262654e+01
-8.184746046599999936e-01,-4.547975209791069950e+00,-8.634015153728167746e+00,-1.267930694749326292e+01,-1.321494670112159575e+01
-8.158408883200000128e-01,-4.581301926186160500e+00,-8.815493111554927097e+00,-1.294099984135278980e+01,-1.315210822145276204e+01
-8.152742711999999559e-01,-4.818248389965357426e+00,-9.160071569633062794e+00,-1.317539178861140492e+01,-1.322273419610700884e+01
-7.979716484900000184e-01,-7.258021281443653550e+00,-1.318141794922641985e+01,-1.318601004410526123e+01,-1.318471164061617174e+01
-7.898800630500000253e-01,-8.615042479606236370e+00,-1.315128570404690933e+01,-1.315150000290593901e+01,-1.315170180497097441e+01
-7.874620217000000144e-01,-7.413813407421758761e+00,-1.318750345211463681e+01,-1.319302382112983096e+01,-1.319671474341890516e+01
-7.841432414400000273e-01,-6.562999382776457225e+00,-1.228838181320123368e+01,-1.318517173423085609e+01,-1.318589434521256365e+01
-7.827298426400000064e-01,-6.266278211248033081e+00,-1.178185484796321703e+01,-1.321706684823853806e+01,-1.321721167867358204e+01
-7.727860827400000465e-01,-5.032772172079902795e+00,-9.319485380585005529e+00,-1.321048263056119332e+01,-1.324294223608721843e+01
-7.726568539000000513e-01,-5.092350395469134483e+00,-9.454226540371585941e+00,-1.316479770658385995e+01,-1.317558429533604247e+01
-7.648781909199999784e-01,-4.391857981820306733e+00,-8.236543543971489356e+00,-1.208921872867771796e+01,-1.324602798665769043e+01
-7.547176104199999624e-01,-4.253623091545842172e+00,-7.551181952460443547e+00,-1.074702076903193948e+01,-1.322205213976000060e+01
-7.536870439699999702e-01,-4.348047325488019865e+00,-7.696740513986720877e+00,-1.094633855208399886e+01,-1.323402216921578045e+01
-7.396310670100000317e-01,-5.519724277477584984e+00,-9.933223747315498287e+00,-1.326038808398077329e+01,-1.326243688423685541e+01
-7.352482130599999888e-01,-6.775352128631490167e+00,-1.182813985131219958e+01,-1.319424838569534764e+01,-1.319226575186364592e+01
-7.340471536799999530e-01,-7.230164633544713837e+00,-1.247573143415376151e+01,-1.319891604075133529e+01,-1.319824541104604521e+01
-7.339739234600000106e-01,-7.204417022476532040e+00,-1.244204175494098763e+01,-1.329048067450871606e+01,-1.327887644880202878e+01
-7.275886941800000507e-01,-8.389115895345668150e+00,-1.333360241823872272e+01,-1.333357734177291931e+01,-1.333288933399398246e+01
-7.250659496700000428e-01,-7.137798929173337470e+00,-1.320291079015453839e+01,-1.320141429692999857e+01,-1.320333721452808895e+01
-7.239265499300000517e-01,-6.658578537534313391e+00,-1.326899979053482248e+01,-1.326798310083045784e+01,-1.326839167712797263e+01
-7.226327967100000249e-01,-6.331965026023605780e+00,-1.323139034956853521e+01,-1.324027422382972929e+01,-1.324392522537488226e+01
-7.167306496799999982e-01,-5.264779780187687663e+00,-1.080291380186301886e+01,-1.327914117924329673e+01,-1.328398233729415701e+01
-7.135944585800000350e-01,-4.992335131951313620e+00,-9.879447500110558167e+00,-1.328822051264519466e+01,-1.328824581057694054e+01
-7.133838984600000543e-01,-4.936355410858728199e+00,-9.759044701142212119e+00,-1.319584774181533682e+01,-1.320011701501381474e+01
-7.060103546099999461e-01,-4.170788436665623600e+00,-8.129003036321098108e+00,-1.206468882034014101e+01,-1.314186891401472401e+01
-7.006440734700000172e-01,-3.958405872182358731e+00,-7.556538773752746074e+00,-1.108969868868443776e+01,-1.324581333469248712e+01
-6.960337766299999895e-01,-2.301460190215828927e+00,-6.922923320644589928e+00,-1.011365720351623665e+01,-1.304612887458084280e+01
-6.716801574399999808e-01,-5.269931346717786624e+00,-9.753552031075120254e+00,-1.262204972252956914e+01,-1.342053514931725822e+01
-6.673083807399999845e-01,-9.805788087299523781e+00,-1.339096232188026647e+01,-1.337750567976432414e+01,-1.338957388210828725e+01
-6.632846144599999771e-01,-6.573466822834554968e+00,-1.170334310010444412e+01,-1.338541570312343332e+01,-1.339170861919896360e+01
-6.598371763600000550e-01,-5.258711377871675197e+00,-1.106613917152428961e+01,-1.332301619253206404e+01,-1.338395855873032048e+01
-6.536913786000000393e-01,-4.620976840933008312e+00,-1.273150460112720239e+01,-1.335238691553785806e+01,-1.335210944420881951e+01
-6.526978718999999485e-01,-4.565952872684666097e+00,-1.335348170001789825e+01,-1.335312037021081544e+01,-1.335240923964434501e+01
-6.501893277400000448e-01,-3.968451527153326275e+00,-1.167263307920573645e+01,-1.339708016979805727e+01,-1.339641014742487712e+01
-6.478587127699999559e-01,-3.766871079781364706e+00,-9.994127882799672236e+00,-1.344556323549807253e+01,-1.344394364985680745e+01
-6.418479624899999791e-01,-3.372100905245218438e+00,-8.273563133190831920e+00,-1.247520579390893047e+01,-1.337213844294671894e+01
-6.404460482399999544e-01,-3.397026242306577792e+00,-7.924812401993472477e+00,-1.186286318908040194e+01,-1.338490149250175243e+01
-6.401897298199999975e-01,-2.963530622990294017e+00,-7.836527035354897919e+00,-1.180195744571388339e+01,-1.341727164233785352e+01
-6.381622479499999834e-01,-2.646289123369664154e+00,-7.724272054410010746e+00,-1.142051181117341230e+01,-1.335627409438158253e+01
-6.352256847999999678e-01,-1.562629277136755590e+00,-5.636788052110436986e+00,-1.048125198589876028e+01,-1.343523062560443826e+01
-6.333361016799999854e-01,-2.389372093553016274e+00,-6.288020299486918319e+00,-1.116083709609273455e+01,-1.336117002312589896e+01
-6.322385664799999860e-01,-1.976639664189506762e+00,-6.766292106830028352e+00,-1.143013152372141938e+01,-1.332106256833377955e+01
-6.309356942499999565e-01,-1.878718366237436932e+00,-7.334310744524522363e+00,-1.196710322844558227e+01,-1.347413558733255279e+01
-6.289179677399999724e-01,-3.011897613298855525e+00,-7.855792383613108498e+00,-1.297083290516765430e+01,-1.334441666375118274e+01
-6.275514437600000495e-01,-3.039115822315911597e+00,-8.355447629530013742e+00,-1.338953044800365610e+01,-1.342427598214727169e+01
-6.274043185300000047e-01,-3.093206754380449564e+00,-7.898805176151816987e+00,-1.332661538930665301e+01,-1.338186397448489373e+01
-6.229156351300000338e-01,-3.494895923020177708e+00,-1.077511919804110363e+01,-1.333696034640866301e+01,-1.333104672363274545e+01
-6.201292690699999888e-01,-3.694211171551766260e+00,-1.278960562935946399e+01,-1.332611444504279774e+01,-1.333080567440036823e+01
-6.163765557300000530e-01,-4.549463499445516312e+00,-9.744268590308355016e+00,-1.343311613307655783e+01,-1.344301451002004200e+01
-6.155266974699999949e-01,-4.703798244504993953e+00,-9.878490549862528169e+00,-1.326371133875741570e+01,-1.326419539953030657e+01
-6.138566392900000057e-01,-4.920791771748697307e+00,-8.923966264223640366e+00,-1.337274764765238011e+01,-1.336946942336208721e+01
-6.110788705099999829e-01,-5.427452289030846089e+00,-9.064251399248663077e+00,-1.333350415237659092e+01,-1.333113990599133913e+01
-6.104787946699999912e-01,-5.382752982135695419e+00,-9.683662898062218360e+00,-1.342466920988419865e+01,-1.342330588231068411e+01
-6.101294470900000544e-01,-5.566958651146102000e+00,-9.066481217042699825e+00,-1.344777862132316137e+01,-1.345919218021102459e+01
-6.095283640599999941e-01,-5.979494197547087886e+00,-9.934723642451848136e+00,-1.333972900828902475e+01,-1.336548311360065711e+01
-6.081776308899999872e-01,-6.325599182586385538e+00,-1.042194627796805229e+01,-1.332216501663272723e+01,-1.332844416856647030e+01
-6.028626269800000381e-01,-8.368096052730020773e+00,-1.265764643893339958e+01,-1.344260416384086732e+01,-1.345464096679398658e+01
-6.005448012099999788e-01,-6.427915920962437468e+00,-1.120549478442297087e+01,-1.337268726270428765e+01,-1.337750070391756907e+01
-6.002672204100000242e-01,-5.897793272694604738e+00,-1.188637563029801569e+01,-1.339934298010186176e+01,-1.340097644598114712e+01
-5.991613076499999746e-01,-6.174369425645783060e+00,-1.210304455245956845e+01,-1.340894006419211948e+01,-1.340856393475099395e+01
-5.975901592300000287e-01,-5.088859538141484506e+00,-1.255543813367197892e+01,-1.326976627107946349e+01,-1.327161325031245376e+01
-5.932129928699999555e-01,-3.416218153649272615e+00,-1.133046711200983303e+01,-1.341225606339489040e+01,-1.340807718140417926e+01
-5.931192675999999997e-01,-3.853459186295407513e+00,-1.088210699320887720e+01,-1.340998896905016480e+01,-1.341174642189552912e+01
-5.921843945200000459e-01,-3.906844741468835203e+00,-1.022820827915679942e+01,-1.332659836144450516e+01,-1.333324163942242180e+01
-5.896236089399999880e-01,-3.804018388769559778e+00,-9.330545275235433422e+00,-1.340603431671398127e+01,-1.341154291641936425e+01
-5.892231925699999984e-01,-3.545441812408715698e+00,-9.066857533984046924e+00,-1.337385064093935405e+01,-1.341673443564431523e+01
-5.855912294799999751e-01,-2.735136912693912237e+00,-8.708516279840440077e+00,-1.337911525432324744e+01,-1.336030996451195918e+01
-5.837861535899999677e-01,-3.075651715739292413e+00,-9.368349437952677050e+00,-1.347206733646533117e+01,-1.347034945589356525e+01
-5.810529282899999926e-01,-2.925465866611328014e+00,-1.014180687676993919e+01,-1.341319720149576078e+01,-1.340968983527285729e+01
-5.792994233799999559e-01,-3.004143482462597436e+00,-1.321184276251546663e+01,-1.341675365417109056e+01,-1.341386018123750290e+01
-5.792119030300000304e-01,-2.724701472955619153e+00,-1.343859146909987246e+01,-1.345735883156704560e+01,-1.345643711098945694e+01
-5.776833197799999819e-01,-2.742935759227371761e+00,-1.114600215133651062e+01,-1.338288032030646058e+01,-1.338344046414960076e+01
-5.765592929399999678e-01,-2.526792537032033881e+00,-1.022852443499285258e+01,-1.347715506443225486e+01,-1.347545981110354596e+01
-5.758255861100000095e-01,-2.409027013037992493e+00,-9.601817060473546661e+00,-1.339168620708231394e+01,-1.339085523538379974e+01
-5.715796124099999931e-01,-3.480034223976874674e+00,-7.785142601487348379e+00,-1.275422228500997690e+01,-1.334206634216865162e+01
-5.685033808999999660e-01,-3.669676948350685031e+00,-7.823486406379636549e+00,-1.179091298844464042e+01,-1.346618306228052475e+01
-5.669815114299999737e-01,-3.719163277351873909e+00,-7.849161755358072590e+00,-1.206457318433556480e+01,-1.339706519438316867e+01
-5.646302606299999916e-01,-3.844177249422890963e+00,-8.366519498117044762e+00,-1.332293121123101542e+01,-1.335539891351378472e+01
-5.637914437100000065e-01,-3.917231302245706814e+00,-8.827946260558578118e+00,-1.339182908721736354e+01,-1.339490999217782274e+01
-5.625309114200000016e-01,-4.232833366302395817e+00,-9.481427800832587849e+00,-1.339187859936512304e+01,-1.339058533275761853e+01
-5.600326020000000460e-01,-4.232499309819421462e+00,-1.307373189324555796e+01,-1.331166417964344717e+01,-1.331419023641118216e+01
-5.585060964500000447e-01,-4.349972234733074927e+00,-1.112326181047132856e+01,-1.340396462297248448e+01,-1.340858363311833656e+01
-5.545362623199999730e-01,-4.898464905892955912e+00,-9.094885723505957031e+00,-1.337040700386198466e+01,-1.337126004244631083e+01
-5.541524633700000146e-01,-4.893628598833304366e+00,-8.816897505474475594e+00,-1.337768651883802029e+01,-1.337189134234579591e+01
-5.513973033000000301e-01,-5.093480878993324801e+00,-8.357276507668451870e+00,-1.330042047372677239e+01,-1.333850943343639983e+01
-5.508774199899999502e-01,-5.270775685901269547e+00,-7.574674246976492498e+00,-1.307010106802403726e+01,-1.334320020888856817e+01
-5.485500840200000505e-01,-5.786307549307795561e+00,-1.018442600548377186e+01,-1.340004855538839301e+01,-1.341368055377713020e+01
-5.462259859500000481e-01,-6.377451013026762539e+00,-1.167735845219916335e+01,-1.339081853326294791e+01,-1.339378203820149693e+01
-5.444694276899999519e-01,-7.245898131806079334e+00,-1.282222452700213111e+01,-1.332355353672141973e+01,-1.332027455053628273e+01
-5.431196094100000371e-01,-8.157010991442728454e+00,-1.335690231785961934e+01,-1.336544085086005573e+01,-1.337335700376783265e+01
-5.408086614199999476e-01,-1.036962398078751058e+01,-1.338238587522285883e+01,-1.337578989770139337e+01,-1.338551251244074436e+01
-5.380376201600000075e-01,-7.337640198648456291e+00,-1.343791542816637552e+01,-1.343952253385858064e+01,-1.343403090776583930e+01
-5.372241752699999928e-01,-6.747047995245408103e+00,-1.334242713305573247e+01,-1.342767292508500176e+01,-1.341214316791113070e+01
-5.350984207300000239e-01,-6.184458995306878926e+00,-1.181389966828982452e+01,-1.345640927355516681e+01,-1.346346925087179969e+01
-5.331437344299999603e-01,-5.502416918868649809e+00,-1.049285505973506893e+01,-1.342110840283234374e+01,-1.341816416549711377e+01
-5.318085129799999811e-01,-5.391820022166902149e+00,-1.006734288263475285e+01,-1.337902384070804374e+01,-1.338204482380316840e+01
-5.306900661500000282e-01,-5.295596078768775250e+00,-1.008490629608462719e+01,-1.340043174903937029e+01,-1.339886955891401321e+01
-5.291495873499999503e-01,-4.783189837253433829e+00,-9.929914557503867201e+00,-1.336067964106645611e+01,-1.337366862968789505e+01
-5.286629426500000228e-01,-4.869063205700159713e+00,-9.989902551486737892e+00,-1.343536571325551776e+01,-1.342467060143455093e+01
-5.259522551399999912e-01,-4.333437692296179478e+00,-1.043158580073636088e+01,-1.336336771986015748e+01,-1.335536086718112792e+01
-5.228590333399999457e-01,-4.379726779904900447e+00,-1.263822085984041621e+01,-1.343251886379583482e+01,-1.341945787684149849e+01
-5.219413819299999480e-01,-4.490308565831495180e+00,-1.340457131608528840e+01,-1.340479379427609707e+01,-1.340533957177669855e+01
-5.216565681599999449e-01,-4.117398573826227093e+00,-1.336184810078027496e+01,-1.336283062581588510e+01,-1.337372955163572819e+01
-5.185370901400000454e-01,-3.699995288728159526e+00,-1.035462601527721205e+01,-1.331733541175376523e+01,-1.331729293608450959e+01
-5.161278630300000225e-01,-3.460068439299345044e+00,-9.050260288332138359e+00,-1.344557791434449179e+01,-1.344459919729952802e+01
-5.157967211099999671e-01,-3.564187463761663288e+00,-9.040999915372408324e+00,-1.336300064092442952e+01,-1.336359377381297264e+01
-5.150091454999999874e-01,-3.434318078615129277e+00,-8.867945609856795031e+00,-1.332277931094676049e+01,-1.331961725015478848e+01
-5.131035415500000418e-01,-3.536808277557647262e+00,-8.447955391813646742e+00,-1.307881459880290720e+01,-1.339257550733431934e+01
-5.100849247300000000e-01,-3.233294614020336688e+00,-8.196807082565301883e+00,-1.298487057106398979e+01,-1.341394204149225011e+01
-5.093238034799999481e-01,-4.078937209776259287e+00,-8.404788958159617351e+00,-1.323081883843578233e+01,-1.334722964927120614e+01
-5.001110152900000161e-01,-4.559480490043176459e+00,-1.254503699259620753e+01,-1.331040670885028909e+01,-1.331616678758180328e+01
-4.982097536799999782e-01,-4.639590317490212001e+00,-9.375287954007317737e+00,-1.331312218164669936e+01,-1.331434409356949899e+01
-4.970077664800000017e-01,-4.933008823795777431e+00,-9.596401420668447813e+00,-1.330364541815392876e+01,-1.330259078625184799e+01
-4.965841668800000108e-01,-4.872391260213595920e+00,-8.760054735711083396e+00,-1.337858593080253655e+01,-1.337937944983485572e+01
-4.938637249500000270e-01,-5.163020594390533624e+00,-7.635710657628526299e+00,-1.290212371981141537e+01,-1.330094268440221938e+01
-4.881286253900000149e-01,-5.930626121821370056e+00,-6.409040439585617754e+00,-1.066213212554564826e+01,-1.336747563951174023e+01
-4.880510901899999809e-01,-5.984349578916910772e+00,-6.621041224004432735e+00,-1.095431568006947565e+01,-1.338286474049346886e+01
-4.876250930500000136e-01,-6.218041505567334148e+00,-6.956479186112235702e+00,-1.122546938742043920e+01,-1.325707948610349440e+01
-4.847493245799999739e-01,-6.799833548172235176e+00,-6.099696531758582729e+00,-9.956620611309871194e+00,-1.336352338545992247e+01
-4.702225274999999871e-01,-6.135461289762299764e+00,-1.340132394414657746e+01,-1.353885049576451749e+01,-1.353810980243662243e+01
-4.691482927799999758e-01,-5.935447297169685221e+00,-1.341436224506503017e+01,-1.341628915010168122e+01,-1.341813445916056224e+01
-4.689752571599999920e-01,-5.946600011566525623e+00,-1.342739600972204705e+01,-1.342710378388185433e+01,-1.342350104098465025e+01
-4.681919594899999759e-01,-5.691710166882654853e+00,-1.333581972512791225e+01,-1.333464634321583731e+01,-1.333439762299108011e+01
-4.679457723700000127e-01,-5.931027470139698110e+00,-1.337229130342472772e+01,-1.336176020808636977e+01,-1.337158102441215135e+01
-4.617264463699999877e-01,-5.017352826017835277e+00,-1.116043155341899507e+01,-1.333562482011620709e+01,-1.333651085551944782e+01
-4.615568170000000081e-01,-5.034213495710671893e+00,-1.105541395275977479e+01,-1.322698859949449179e+01,-1.322831602078090363e+01
-4.562936808399999933e-01,-4.533135092482996953e+00,-9.873290959191416860e+00,-1.342922827304695765e+01,-1.342896325190646145e+01
-4.561652440300000277e-01,-4.362845780392778927e+00,-9.212162218772393274e+00,-1.329632169028182709e+01,-1.330518121709396517e+01
-4.537191854800000090e-01,-4.237099440119662219e+00,-8.662098766953437945e+00,-1.301000802185951066e+01,-1.337085588914268719e+01
-4.533378616500000069e-01,-4.254515859591169402e+00,-8.738073499580185199e+00,-1.307824385460806482e+01,-1.333749560250404897e+01
-4.456547643500000100e-01,-4.395712220673849480e+00,-7.565833520491296760e+00,-1.125944582633214708e+01,-1.355455595777554656e+01


==> figs/SiOSi5_fixed_fermi_cluster_conv_nokmeans.dat <==
x,y1,y2,y3,y4,y5
-8.924990841500000105e-01,-4.966728567238841485e+00,-9.680614139484589487e+00,-1.310031447366334056e+01,-1.310338581567577343e+01,-1.310065887366009107e+01
-8.853611475499999495e-01,-4.495580024779831874e+00,-8.567351482511844196e+00,-1.261643632402370230e+01,-1.305802441290481752e+01,-1.305604909412143755e+01
-8.791175091899999794e-01,-4.942995761763244289e+00,-9.430213843005258667e+00,-1.313111928736228329e+01,-1.313699778448334499e+01,-1.314023469197170080e+01
-8.750493672800000455e-01,-5.219296889771393388e+00,-1.001914762557075456e+01,-1.316742920578000131e+01,-1.316329366014317515e+01,-1.316749185206785988e+01
-8.666553824299999542e-01,-6.235008442008999729e+00,-1.197697589488024050e+01,-1.315364402837985658e+01,-1.315372557473537185e+01,-1.314943056377775576e+01
-8.644745080700000361e-01,-6.588484151314564663e+00,-1.267860524541939427e+01,-1.311362051153342456e+01,-1.311976567371492841e+01,-1.312138647498086108e+01
-8.536200507400000248e-01,-9.774813097468301848e+00,-1.319666332457347302e+01,-1.318350419312039001e+01,-1.319420031244238700e+01,-1.319597103648318814e+01
-8.412923992099999859e-01,-6.045631113254436251e+00,-1.147907335495873760e+01,-1.321426875957451230e+01,-1.321391412047458580e+01,-1.320639305235825844e+01
-8.346712768899999801e-01,-5.268767844244464094e+00,-9.985821985312609783e+00,-1.317862400096504949e+01,-1.318109745997011650e+01,-1.317778967879018381e+01
-8.224959511999999640e-01,-4.209540536541578781e+00,-7.907848291485354508e+00,-1.161072850353248320e+01,-1.313221298091115585e+01,-1.312958459634147879e+01
-8.184746046599999936e-01,-4.547975209791069950e+00,-8.531106568294555714e+00,-1.248511168876729549e+01,-1.321580470492369130e+01,-1.321176228607532721e+01
-8.158408883200000128e-01,-4.581301926186160500e+00,-8.701545085331401808e+00,-1.277507951850372159e+01,-1.315084230262955423e+01,-1.315366668993705801e+01
-8.152742711999999559e-01,-4.818248389965357426e+00,-9.043998616027366211e+00,-1.310631049795879299e+01,-1.322264077767552415e+01,-1.322325180140011014e+01
-7.979716484900000184e-01,-7.258021281443653550e+00,-1.317487205732120259e+01,-1.318302564373145458e+01,-1.318119781942103685e+01,-1.318544526661861127e+01
-7.898800630500000253e-01,-8.615042479606236370e+00,-1.315082462025537602e+01,-1.314874153256562650e+01,-1.315182806880017630e+01,-1.315121060691123134e+01
-7.874620217000000144e-01,-7.413813407421758761e+00,-1.319705734681643250e+01,-1.319778922762452567e+01,-1.319898381513919716e+01,-1.319827240088221032e+01
-7.841432414400000273e-01,-6.562999382776457225e+00,-1.253987147847609762e+01,-1.318753231310799912e+01,-1.318527730170166201e+01,-1.318734104723216660e+01
-7.827298426400000064e-01,-6.266278211248033081e+00,-1.200374519948824137e+01,-1.321626385800091263e+01,-1.321836271077230585e+01,-1.321374484112998005e+01
-7.727860827400000465e-01,-5.032772172079902795e+00,-9.427566173646633629e+00,-1.322748507524246087e+01,-1.323996283907342431e+01,-1.323788028589684984e+01
-7.726568539000000513e-01,-5.092350395469134483e+00,-9.561961086973486346e+00,-1.317064522094559997e+01,-1.317525548126639734e+01,-1.317469704051795176e+01
-7.648781909199999784e-01,-4.391857981820306733e+00,-8.312172268426499144e+00,-1.223905571831157957e+01,-1.324433410985008486e+01,-1.324049165781764259e+01
-7.547176104199999624e-01,-4.253623091545842172e+00,-7.900749248771412603e+00,-1.144180495723221647e+01,-1.322312104214578632e+01,-1.322004151620357248e+01
-7.536870439699999702e-01,-4.348047325488019865e+00,-8.058921596014201327e+00,-1.166674370704330777e+01,-1.323373823623682277e+01,-1.323149684284746819e+01
-7.396310670100000317e-01,-5.519724277477584984e+00,-1.067828845535876070e+01,-1.325863772464428259e+01,-1.326037953742987341e+01,-1.325976810331852818e+01
-7.352482130599999888e-01,-6.775352128631490167e+00,-1.288496929844609440e+01,-1.319291846065926599e+01,-1.319266880703229283e+01,-1.319197471910865893e+01
-7.340471536799999530e-01,-7.230164633544713837e+00,-1.318290236630523715e+01,-1.319701886139467462e+01,-1.319322989759725751e+01,-1.319592343070199014e+01
-7.339739234600000106e-01,-7.204417022476532040e+00,-1.326811637221766915e+01,-1.329144934106314224e+01,-1.329061851515542614e+01,-1.328929381282426547e+01
-7.275886941800000507e-01,-8.389115895345668150e+00,-1.332136986541224921e+01,-1.333129120497759423e+01,-1.332423367243348444e+01,-1.332864238185881867e+01
-7.250659496700000428e-01,-7.137798929173337470e+00,-1.317018483988954358e+01,-1.320338888101718844e+01,-1.320258284628549639e+01,-1.320394278120474674e+01
-7.239265499300000517e-01,-6.658578537534313391e+00,-1.290181570199000127e+01,-1.326583863015459741e+01,-1.326572176705662542e+01,-1.326266707470287898e+01
-7.226327967100000249e-01,-6.331965026023605780e+00,-1.215980149240811237e+01,-1.324595526442689497e+01,-1.324596193097707619e+01,-1.324476793773029826e+01
-7.167306496799999982e-01,-5.264779780187687663e+00,-1.004490331203836107e+01,-1.328606861731263500e+01,-1.328615112272191112e+01,-1.328560875080655101e+01
-7.135944585800000350e-01,-4.992335131951313620e+00,-9.308593792161422797e+00,-1.323995385699514138e+01,-1.328563933002583397e+01,-1.328604078693201629e+01
-7.133838984600000543e-01,-4.936355410858728199e+00,-9.201425349612179616e+00,-1.313611273252812417e+01,-1.320144516437447457e+01,-1.320208057227928933e+01
-7.060103546099999461e-01,-4.170788436665623600e+00,-7.794206945810907783e+00,-1.138162247533154314e+01,-1.314343871887317050e+01,-1.314399029504484240e+01
-7.006440734700000172e-01,-3.958405872182358731e+00,-7.289364367862648741e+00,-1.055335895325721474e+01,-1.325460661363700687e+01,-1.325320349968882105e+01
-6.960337766299999895e-01,-2.301460190215828927e+00,-6.016671993694666654e+00,-8.927384566333781635e+00,-1.304555884735686178e+01,-1.304368391361601098e+01
-6.716801574399999808e-01,-5.269931346717786624e+00,-1.221216283436916505e+01,-1.341321624607418705e+01,-1.341710777116592368e+01,-1.341781480233477808e+01
-6.673083807399999845e-01,-9.805788087299523781e+00,-1.337925045517584088e+01,-1.313492471510081927e+01,-1.337925398671940513e+01,-1.338581323321770711e+01
-6.632846144599999771e-01,-6.573466822834554968e+00,-1.327598359603143585e+01,-1.337500396798928826e+01,-1.339033895577833810e+01,-1.339179243024411292e+01
-6.598371763600000550e-01,-5.258711377871675197e+00,-1.085458370104542425e+01,-1.338242463780091640e+01,-1.338188275538152361e+01,-1.337810187156676278e+01
-6.536913786000000393e-01,-4.620976840933008312e+00,-9.008510559129611295e+00,-1.304653418813977872e+01,-1.334503039595751339e+01,-1.334929668746125841e+01
-6.526978718999999485e-01,-4.565952872684666097e+00,-8.532871907584947735e+00,-1.255526267604236423e+01,-1.334924256500710804e+01,-1.334778583072127311e+01
-6.501893277400000448e-01,-3.968451527153326275e+00,-7.691847582066406730e+00,-1.168392366414625627e+01,-1.339179262043554175e+01,-1.339352087543378111e+01
-6.478587127699999559e-01,-3.766871079781364706e+00,-7.371193142900516193e+00,-1.091993971335335267e+01,-1.343717637694856926e+01,-1.343393585445443250e+01
-6.418479624899999791e-01,-3.372100905245218438e+00,-6.089070023990541536e+00,-9.759655166345421407e+00,-1.336519520604633904e+01,-1.337224737173431244e+01
-6.404460482399999544e-01,-3.397026242306577792e+00,-6.455996341898998736e+00,-9.464428689868846334e+00,-1.336243741615415281e+01,-1.338031710472768054e+01
-6.401897298199999975e-01,-2.963530622990294017e+00,-5.703368235271228492e+00,-9.183471225186570663e+00,-1.322918518123682219e+01,-1.341441263695296726e+01
-6.381622479499999834e-01,-2.646289123369664154e+00,-5.756716376502668098e+00,-9.231459609702882929e+00,-1.323202398091006238e+01,-1.335341143342718695e+01
-6.352256847999999678e-01,-1.562629277136755590e+00,-4.670482692124640955e+00,-7.772695179126332121e+00,-1.259787554218161887e+01,-1.346100424409269714e+01
-6.333361016799999854e-01,-2.389372093553016274e+00,-5.001185785931014927e+00,-8.215258940465906434e+00,-1.317922092549439483e+01,-1.337153625054174277e+01
-6.322385664799999860e-01,-1.976639664189506762e+00,-4.965401412032308670e+00,-8.386656329418485711e+00,-1.331590031430433285e+01,-1.333095038895943318e+01
-6.309356942499999565e-01,-1.878718366237436932e+00,-5.806215173609177604e+00,-8.647572001391630181e+00,-1.347196612184382403e+01,-1.347991009938944273e+01
-6.289179677399999724e-01,-3.011897613298855525e+00,-6.381305502380082650e+00,-9.324496018958717158e+00,-1.334899757058731318e+01,-1.334978096027540850e+01
-6.275514437600000495e-01,-3.039115822315911597e+00,-6.193594695593670707e+00,-9.417422711903912003e+00,-1.342805977970146536e+01,-1.342971466832289984e+01
-6.274043185300000047e-01,-3.093206754380449564e+00,-6.133595447513048526e+00,-9.243082719189450458e+00,-1.339270678399932635e+01,-1.339314264271911448e+01
-6.229156351300000338e-01,-3.494895923020177708e+00,-7.132662462531271785e+00,-1.041178537823354411e+01,-1.334206449867773614e+01,-1.334108009533903072e+01
-6.201292690699999888e-01,-3.694211171551766260e+00,-7.469532307917263303e+00,-1.117832845957976851e+01,-1.333387562739402377e+01,-1.333337092097647592e+01
-6.163765557300000530e-01,-4.549463499445516312e+00,-8.785008981435916908e+00,-1.295864251571761905e+01,-1.344447875025683459e+01,-1.344427155257732487e+01
-6.155266974699999949e-01,-4.703798244504993953e+00,-9.089635395415404773e+00,-1.318073541282461569e+01,-1.326850304852148810e+01,-1.326716729223782565e+01
-6.138566392900000057e-01,-4.920791771748697307e+00,-9.445886856800868259e+00,-1.333541350601499786e+01,-1.337707452131047781e+01,-1.337596609725615338e+01
-6.110788705099999829e-01,-5.427452289030846089e+00,-1.052560579768615945e+01,-1.333728663012289672e+01,-1.333800026838697583e+01,-1.333714709626470807e+01
-6.104787946699999912e-01,-5.382752982135695419e+00,-1.075745419752353627e+01,-1.343795426371763568e+01,-1.343468994928565152e+01,-1.343633372941886961e+01
-6.101294470900000544e-01,-5.566958651146102000e+00,-1.099085496556472918e+01,-1.346244551077635698e+01,-1.346086116862426429e+01,-1.346280186526397848e+01
-6.095283640599999941e-01,-5.979494197547087886e+00,-1.164425778426943836e+01,-1.337258892711191116e+01,-1.337189321501975314e+01,-1.337147819689218409e+01
-6.081776308899999872e-01,-6.325599182586385538e+00,-1.253720781191855771e+01,-1.333077825787525761e+01,-1.333113561965120830e+01,-1.333154121225628330e+01
-6.028626269800000381e-01,-8.368096052730020773e+00,-1.345874014298243360e+01,-1.345217062956773013e+01,-1.345979209938461096e+01,-1.345496187239758079e+01
-6.005448012099999788e-01,-6.427915920962437468e+00,-1.275265472062565308e+01,-1.338064520954582015e+01,-1.338044429650943101e+01,-1.338016145956094860e+01
-6.002672204100000242e-01,-5.897793272694604738e+00,-1.240606143670835060e+01,-1.340478476405506036e+01,-1.340420350842847341e+01,-1.340284117841109968e+01
-5.991613076499999746e-01,-6.174369425645783060e+00,-1.189444550589650085e+01,-1.341382217687018219e+01,-1.341414902603283110e+01,-1.341297253287270230e+01
-5.975901592300000287e-01,-5.088859538141484506e+00,-1.089240072264787429e+01,-1.327416477949569007e+01,-1.327471767752350829e+01,-1.327563476733690528e+01
-5.932129928699999555e-01,-3.416218153649272615e+00,-9.127119684021499424e+00,-1.323520510782278947e+01,-1.341311660415174067e+01,-1.341638981317271018e+01
-5.931192675999999997e-01,-3.853459186295407513e+00,-8.972927276896315973e+00,-1.281264609779196206e+01,-1.341669516308946264e+01,-1.341517548162795492e+01
-5.921843945200000459e-01,-3.906844741468835203e+00,-8.866388857923373834e+00,-1.288084909987894555e+01,-1.334031253126015848e+01,-1.334044394845025217e+01
-5.896236089399999880e-01,-3.804018388769559778e+00,-8.081636943526204320e+00,-1.170751868443780985e+01,-1.341418488967948441e+01,-1.341367576431770026e+01
-5.892231925699999984e-01,-3.545441812408715698e+00,-7.777474948798150933e+00,-1.147978075786783769e+01,-1.341395150031599570e+01,-1.342365514371559954e+01
-5.855912294799999751e-01,-2.735136912693912237e+00,-6.629897935059935854e+00,-9.773037092408291215e+00,-1.338739592545013934e+01,-1.338896910661661543e+01
-5.837861535899999677e-01,-3.075651715739292413e+00,-7.074790023276388062e+00,-9.608120724790683909e+00,-1.347389954430415315e+01,-1.347269480122261776e+01
-5.810529282899999926e-01,-2.925465866611328014e+00,-6.315090774825557141e+00,-8.236917808648689387e+00,-1.307512232378721073e+01,-1.341452718928643506e+01
-5.792994233799999559e-01,-3.004143482462597436e+00,-6.102361073092796850e+00,-7.672332564265283317e+00,-1.303979944840755856e+01,-1.341351669588057582e+01
-5.792119030300000304e-01,-2.724701472955619153e+00,-6.128715028841573265e+00,-9.068323651430613808e+00,-1.335246764469234826e+01,-1.345772807596132381e+01
-5.776833197799999819e-01,-2.742935759227371761e+00,-5.429435720438911872e+00,-6.965923770722926456e+00,-1.281142428210731232e+01,-1.338264931532819269e+01
-5.765592929399999678e-01,-2.526792537032033881e+00,-5.096322126822816934e+00,-7.250924139957596104e+00,-1.265195672411335970e+01,-1.347398980648403644e+01
-5.758255861100000095e-01,-2.409027013037992493e+00,-4.877544307147872793e+00,-7.314910904688432858e+00,-1.275650812053515715e+01,-1.339187257045954382e+01
-5.715796124099999931e-01,-3.480034223976874674e+00,-5.860695568924743526e+00,-8.085664761664627775e+00,-1.262563372565598918e+01,-1.333733765406629423e+01
-5.685033808999999660e-01,-3.669676948350685031e+00,-6.606927531834031697e+00,-9.149208812984783279e+00,-1.344367304617413339e+01,-1.346075584691315363e+01
-5.669815114299999737e-01,-3.719163277351873909e+00,-6.352982771699821285e+00,-8.940725204873707810e+00,-1.338508773891735082e+01,-1.338252443205711195e+01
-5.646302606299999916e-01,-3.844177249422890963e+00,-6.571350100843225128e+00,-9.235758136440857413e+00,-1.333294888254697064e+01,-1.334013660499597620e+01
-5.637914437100000065e-01,-3.917231302245706814e+00,-6.710728988291592145e+00,-9.498796103117353340e+00,-1.338830612961895739e+01,-1.338566638977420808e+01
-5.625309114200000016e-01,-4.232833366302395817e+00,-7.107086524085167945e+00,-9.934043255219966895e+00,-1.338967802443936428e+01,-1.339046758247718039e+01
-5.600326020000000460e-01,-4.232499309819421462e+00,-7.492292117740013246e+00,-1.061481962972813875e+01,-1.330949569731551030e+01,-1.330024314220542259e+01
-5.585060964500000447e-01,-4.349972234733074927e+00,-7.578374754252470424e+00,-1.076665335066289408e+01,-1.341482601317266621e+01,-1.340966970856085005e+01
-5.545362623199999730e-01,-4.898464905892955912e+00,-8.847698860541884258e+00,-1.251664219050235438e+01,-1.336928519649894831e+01,-1.336475107754684721e+01
-5.541524633700000146e-01,-4.893628598833304366e+00,-8.738592998344131502e+00,-1.248463669456773317e+01,-1.338426520740540049e+01,-1.338331346216163631e+01
-5.513973033000000301e-01,-5.093480878993324801e+00,-9.543067840005026170e+00,-1.330662286356904644e+01,-1.333591071233436054e+01,-1.332525041503784458e+01
-5.508774199899999502e-01,-5.270775685901269547e+00,-9.462883643440122228e+00,-1.330415544245459714e+01,-1.333976064083484836e+01,-1.334556683658436604e+01
-5.485500840200000505e-01,-5.786307549307795561e+00,-1.047442859013570882e+01,-1.340511325312706958e+01,-1.340015224961626217e+01,-1.340759681247113377e+01
-5.462259859500000481e-01,-6.377451013026762539e+00,-1.210349583296714293e+01,-1.339076489622893718e+01,-1.338645506270952090e+01,-1.338719993704724232e+01
-5.444694276899999519e-01,-7.245898131806079334e+00,-1.323128272188600185e+01,-1.332149600894648245e+01,-1.332498816913664186e+01,-1.332155841867113999e+01
-5.431196094100000371e-01,-8.157010991442728454e+00,-1.337225550079825886e+01,-1.336922362195837799e+01,-1.337714036143950835e+01,-1.337614151741377633e+01
-5.408086614199999476e-01,-1.036962398078751058e+01,-1.338122368741633217e+01,-1.336828080684258069e+01,-1.338407807142021966e+01,-1.337255494186127791e+01
-5.380376201600000075e-01,-7.337640198648456291e+00,-1.332503849506665539e+01,-1.343817128691595997e+01,-1.342514825600899542e+01,-1.343398111744015289e+01
-5.372241752699999928e-01,-6.747047995245408103e+00,-1.279592156451148632e+01,-1.343597676079214764e+01,-1.343188315357303075e+01,-1.342673195600723268e+01
-5.350984207300000239e-01,-6.184458995306878926e+00,-1.132223313578281143e+01,-1.346402916560287721e+01,-1.346341669898489890e+01,-1.345492787159422932e+01
-5.331437344299999603e-01,-5.502416918868649809e+00,-1.012200401487997148e+01,-1.342180979415319975e+01,-1.341912603520695235e+01,-1.340878626694367171e+01
-5.318085129799999811e-01,-5.391820022166902149e+00,-9.745859979452543342e+00,-1.336646529393187599e+01,-1.337992606166101339e+01,-1.338032825204612664e+01
-5.306900661500000282e-01,-5.295596078768775250e+00,-9.475874253775128153e+00,-1.330742447423415875e+01,-1.340496721744045239e+01,-1.340469478093051947e+01
-5.291495873499999503e-01,-4.783189837253433829e+00,-8.771473158179173168e+00,-1.261452809491506422e+01,-1.336926133425530772e+01,-1.336864963359263392e+01
-5.286629426500000228e-01,-4.869063205700159713e+00,-8.640001636951422981e+00,-1.240338813019044295e+01,-1.344852896398226960e+01,-1.344251265293999431e+01
-5.259522551399999912e-01,-4.333437692296179478e+00,-7.915506306956034521e+00,-1.136287627888843232e+01,-1.336405600274773064e+01,-1.335918296895896695e+01
-5.228590333399999457e-01,-4.379726779904900447e+00,-7.610842019114311796e+00,-1.069941014704185633e+01,-1.344666636578669561e+01,-1.344512505514754963e+01
-5.219413819299999480e-01,-4.490308565831495180e+00,-7.832426976625675330e+00,-1.091679636172760937e+01,-1.339198001875914912e+01,-1.339998839976315992e+01
-5.216565681599999449e-01,-4.117398573826227093e+00,-7.150622391030799996e+00,-1.011479495534149287e+01,-1.337180179259516777e+01,-1.335433087507871441e+01
-5.185370901400000454e-01,-3.699995288728159526e+00,-6.573286385833926992e+00,-9.386698679012354773e+00,-1.332284397283904731e+01,-1.332289512542972254e+01
-5.161278630300000225e-01,-3.460068439299345044e+00,-6.061716268993129653e+00,-8.614110817753543259e+00,-1.340645992508358475e+01,-1.344482935815091018e+01
-5.157967211099999671e-01,-3.564187463761663288e+00,-6.121861106832648503e+00,-8.663310615420352079e+00,-1.333989958802070497e+01,-1.336691570783556138e+01
-5.150091454999999874e-01,-3.434318078615129277e+00,-6.126180002836285610e+00,-8.632703331761710785e+00,-1.330206526784027865e+01,-1.334063622606283062e+01
-5.131035415500000418e-01,-3.536808277557647262e+00,-6.031932653532789068e+00,-8.382857040909282631e+00,-1.307222464741029633e+01,-1.339361179951353620e+01
-5.100849247300000000e-01,-3.233294614020336688e+00,-5.501779427078235862e+00,-7.742211425743795949e+00,-1.232327156342047125e+01,-1.341327273956094324e+01
-5.093238034799999481e-01,-4.078937209776259287e+00,-7.230445173919038737e+00,-1.029336715087995735e+01,-1.334642738060608025e+01,-1.334193562465204330e+01
-5.001110152900000161e-01,-4.559480490043176459e+00,-8.460040769981297615e+00,-1.222396826811418613e+01,-1.330874347213198483e+01,-1.330687707051523638e+01
-4.982097536799999782e-01,-4.639590317490212001e+00,-8.284195707757399774e+00,-1.196444375360903400e+01,-1.331624765532610155e+01,-1.331017795415750804e+01
-4.970077664800000017e-01,-4.933008823795777431e+00,-9.204804071676976562e+00,-1.315632159390557376e+01,-1.330315679333106793e+01,-1.330027986973532705e+01
-4.965841668800000108e-01,-4.872391260213595920e+00,-8.862510172647667162e+00,-1.272195090333764256e+01,-1.337938157123461025e+01,-1.338049306766729885e+01
-4.938637249500000270e-01,-5.163020594390533624e+00,-9.316091481542670749e+00,-1.320238955270343162e+01,-1.329844267028699711e+01,-1.329679287972661150e+01
-4.881286253900000149e-01,-5.930626121821370056e+00,-1.096360839774434481e+01,-1.336583037281608632e+01,-1.336313995085918371e+01,-1.336432772841197192e+01
-4.880510901899999809e-01,-5.984349578916910772e+00,-1.112311533630082572e+01,-1.335521119695320991e+01,-1.337827337700248087e+01,-1.337533362139401483e+01
-4.876250930500000136e-01,-6.218041505567334148e+00,-1.163954374869128117e+01,-1.325743972590451136e+01,-1.325839589462135848e+01,-1.325768498382107552e+01
-4.847493245799999739e-01,-6.799833548172235176e+00,-1.264842865718922837e+01,-1.335424872349260994e+01,-1.335637211696028714e+01,-1.335234222118725711e+01
-4.702225274999999871e-01,-6.135461289762299764e+00,-1.145846186152533619e+01,-1.353974583599848813e+01,-1.354321031573364031e+01,-1.352549246859739007e+01
-4.691482927799999758e-01,-5.935447297169685221e+00,-1.135055261649481295e+01,-1.341171518192111911e+01,-1.341516753562133601e+01,-1.341419315682705182e+01
-4.689752571599999920e-01,-5.946600011566525623e+00,-1.110848198377945195e+01,-1.341477062720456459e+01,-1.341399928557227383e+01,-1.342198473308898343e+01
-4.681919594899999759e-01,-5.691710166882654853e+00,-1.065735616627848437e+01,-1.333400758370350125e+01,-1.333468674594432279e+01,-1.333306242537248387e+01
-4.679457723700000127e-01,-5.931027470139698110e+00,-1.100467607515368940e+01,-1.337331740455598705e+01,-1.337331333146513934e+01,-1.336958228809330862e+01
-4.617264463699999877e-01,-5.017352826017835277e+00,-9.228086731047447699e+00,-1.316920963641327091e+01,-1.332455940028179242e+01,-1.333354410108364085e+01
-4.615568170000000081e-01,-5.034213495710671893e+00,-9.145383027803653420e+00,-1.300726548349745038e+01,-1.322615016523371345e+01,-1.322564258597555487e+01
-4.562936808399999933e-01,-4.533135092482996953e+00,-8.605743757640759384e+00,-1.229969152570401114e+01,-1.342674780405766199e+01,-1.342562923215124648e+01
-4.561652440300000277e-01,-4.362845780392778927e+00,-7.933641030483898682e+00,-1.142873514613972574e+01,-1.330544838114092165e+01,-1.330349958487965090e+01
-4.537191854800000090e-01,-4.237099440119662219e+00,-7.536152065299503988e+00,-1.081213700778632969e+01,-1.336774168340430435e+01,-1.337065162960255016e+01
-4.533378616500000069e-01,-4.254515859591169402e+00,-7.639262748184153295e+00,-1.095683535823614463e+01,-1.333583597856585712e+01,-1.333671369437621301e+01
-4.456547643500000100e-01,-4.395712220673849480e+00,-8.145032164574603328e+00,-1.176398085638137125e+01,-1.355393844049620000e+01,-1.355542019709963775e+01


==> figs/SiOSi5_fixed_fermi_cluster_dos.dat <==
x,y
-9.000000000000000222e-01,4.120937490587468233e+01
-8.994894894894894799e-01,4.135023385898875858e+01
-8.989789789789790486e-01,4.149342317676131842e+01
-8.984684684684685063e-01,4.163906748498570209e+01
-8.979579579579579640e-01,4.178729530845732398e+01
-8.974474474474474217e-01,4.193823913163296879e+01
-8.969369369369369904e-01,4.209203545772052735e+01
-8.964264264264264481e-01,4.224882486604404619e+01
-8.959159159159159058e-01,4.240875206752424731e+01
-8.954054054054054745e-01,4.257196595811020501e+01
-8.948948948948949322e-01,4.273861966999361783e+01
-8.943843843843843899e-01,4.290887062043223210e+01
-8.938738738738738476e-01,4.308288055800463923e+01
-8.933633633633634163e-01,4.326081560611606847e+01
-8.928528528528528740e-01,4.344284630356779786e+01
-8.923423423423423317e-01,4.362914764200161954e+01
-8.918318318318319005e-01,4.381989910002609889e+01
-8.913213213213213582e-01,4.401528467382746612e+01
-8.908108108108108159e-01,4.421549290406552046e+01
-8.903003003003002735e-01,4.442071689885054298e+01
-8.897897897897898423e-01,4.463115435259638986e+01
-8.892792792792793000e-01,4.484700756053996429e+01
-8.887687687687687577e-01,4.506848342871678170e+01
-8.882582582582583264e-01,4.529579347917898247e+01
-8.877477477477477841e-01,4.552915385024143546e+01
-8.872372372372372418e-01,4.576878529153920283e+01
-8.867267267267266995e-01,4.601491315367971424e+01
-8.862162162162162682e-01,4.626776737226954594e+01
-8.857057057057057259e-01,4.652758244610061666e+01
-8.851951951951951836e-01,4.679459740927279654e+01
-8.846846846846847523e-01,4.706905579703884968e+01
-8.841741741741742100e-01,4.735120560515166943e+01
-8.836636636636636677e-01,4.764129924249795067e+01
-8.831531531531531254e-01,4.793959347680566907e+01
-8.826426426426426941e-01,4.824634937320914929e+01
-8.821321321321321518e-01,4.856183222546766132e+01
-8.816216216216216095e-01,4.888631147962389889e+01
-8.811111111111111782e-01,4.922006064990641505e+01
-8.806006006006006359e-01,4.956335722667117949e+01
-8.800900900900900936e-01,4.991648257619200990e+01
-8.795795795795795513e-01,5.027972183210972190e+01
-8.790690690690691200e-01,5.065336377835530612e+01
-8.785585585585585777e-01,5.103770072337349717e+01
-8.780480480480480354e-01,5.143302836547299961e+01
-8.775375375375376041e-01,5.183964564914450079e+01
-8.770270270270270618e-01,5.225785461218926997e+01
-8.765165165165165195e-01,5.268796022351526886e+01
-8.760060060060059772e-01,5.313027021146189810e+01
-8.754954954954955459e-01,5.358509488252902031e+01
-8.749849849849850036e-01,5.405274693039409328e+01
-8.744744744744744613e-01,5.453354123511085305e+01
-8.739639639639640301e-01,5.502779465239883905e+01
-8.734534534534534878e-01,5.553582579294325683e+01
-8.729429429429429455e-01,5.605795479163344908e+01
-8.724324324324324031e-01,5.659450306669261721e+01
-8.719219219219219719e-01,5.714579306865311281e+01
-8.714114114114114296e-01,5.771214801915482440e+01
-8.709009009009008873e-01,5.829389163955664088e+01
-8.703903903903904560e-01,5.889134786936721611e+01
-8.698798798798799137e-01,5.950484057451842546e+01
-8.693693693693693714e-01,6.013469324551793704e+01
-8.688588588588588291e-01,6.078122868554396518e+01
-8.683483483483483978e-01,6.144476868855294782e+01
-8.678378378378378555e-01,6.212563370749693803e+01
-8.673273273273273132e-01,6.282414251276092187e+01
-8.668168168168168819e-01,6.354061184095686343e+01
-8.663063063063063396e-01,6.427535603422496990e+01
-8.657957957957957973e-01,6.502868667021353133e+01
-8.652852852852852550e-01,6.580091218293503630e+01
-8.647747747747748237e-01,6.659233747471047593e+01
-8.642642642642642814e-01,6.740326351943986083e+01
-8.637537537537537391e-01,6.823398695745605380e+01
-8.632432432432433078e-01,6.908479968224186507e+01
-8.627327327327327655e-01,6.995598841931480649e+01
-8.622222222222222232e-01,7.084783429759973217e+01
-8.617117117117116809e-01,7.176061241364078569e+01
-8.612012012012012496e-01,7.269459138901963513e+01
-8.606906906906907073e-01,7.365003292137370750e+01
-8.601801801801801650e-01,7.462719132942586953e+01
-8.596696696696697337e-01,7.562631309246799560e+01
-8.591591591591591914e-01,7.664763638475417906e+01
-8.586486486486486491e-01,7.769139060528614493e+01
-8.581381381381381068e-01,7.875779590349793580e+01
-8.576276276276276755e-01,7.984706270136112494e+01
-8.571171171171171332e-01,8.095939121246527748e+01
-8.566066066066065909e-01,8.209497095863341087e+01
-8.560960960960961597e-01,8.325398028467064648e+01
-8.555855855855856174e-01,8.443658587185338149e+01
-8.550750750750750750e-01,8.564294225078582201e+01
-8.545645645645645327e-01,8.687319131427901198e+01
-8.540540540540541015e-01,8.812746183091574892e+01
-8.535435435435435592e-01,8.940586895999187789e+01
-8.530330330330330169e-01,9.070851376853167380e+01
-8.525225225225225856e-01,9.203548275110374277e+01
-8.520120120120120433e-01,9.338684735316913077e+01
-8.515015015015015010e-01,9.476266349871215766e+01
-8.509909909909909587e-01,9.616297112291847782e+01
-8.504804804804805274e-01,9.758779371068077069e+01
-8.499699699699699851e-01,9.903713784171540624e+01
-8.494594594594594428e-01,1.005109927430909238e+02
-8.489489489489490115e-01,1.020093298499813699e+02
-8.484384384384384692e-01,1.035321023754562049e+02
-8.479279279279279269e-01,1.050792448901316050e+02
-8.474174174174173846e-01,1.066506729125182318e+02
-8.469069069069069533e-01,1.082462825108898841e+02
-8.463963963963964110e-01,1.098659499175219594e+02
-8.458858858858858687e-01,1.115095311561245381e+02
-8.453753753753754374e-01,1.131768616833212917e+02
-8.448648648648648951e-01,1.148677560450026220e+02
-8.443543543543543528e-01,1.165820075483886740e+02
-8.438438438438438105e-01,1.183193879506358996e+02
-8.433333333333333792e-01,1.200796471648006900e+02
-8.428228228228228369e-01,1.218625129839888785e+02
-8.423123123123122946e-01,1.236676908244791662e+02
-8.418018018018018633e-01,1.254948634886301306e+02
-8.412912912912913210e-01,1.273436909483472448e+02
-8.407807807807807787e-01,1.292138101498690048e+02
-8.402702702702702364e-01,1.311048348406355046e+02
-8.397597597597598051e-01,1.330163554189618367e+02
-8.392492492492492628e-01,1.349479388072365964e+02
-8.387387387387387205e-01,1.368991283493254514e+02
-8.382282282282282893e-01,1.388694437328624645e+02
-8.377177177177177470e-01,1.408583809370634583e+02
-8.372072072072072046e-01,1.428654122066745629e+02
-8.366966966966966623e-01,1.448899860526557291e+02
-8.361861861861862311e-01,1.469315272801485150e+02
-8.356756756756756888e-01,1.489894370442596596e+02
-8.351651651651651465e-01,1.510630929341499780e+02
-8.346546546546547152e-01,1.531518490858960888e+02
-8.341441441441441729e-01,1.552550363245426013e+02
-8.336336336336336306e-01,1.573719623357283410e+02
-8.331231231231230883e-01,1.595019118672423986e+02
-8.326126126126126570e-01,1.616441469608085981e+02
-8.321021021021021147e-01,1.637979072143698147e+02
-8.315915915915915724e-01,1.659624100750873765e+02
-8.310810810810811411e-01,1.681368511632394700e+02
-8.305705705705705988e-01,1.703204046271542609e+02
-8.300600600600600565e-01,1.725122235292540154e+02
-8.295495495495495142e-01,1.747114402632615509e+02
-8.290390390390390829e-01,1.769171670025543222e+02
-8.285285285285285406e-01,1.791284961796154676e+02
-8.280180180180179983e-01,1.813445009964647170e+02
-8.275075075075075670e-01,1.835642359659245813e+02
-8.269969969969970247e-01,1.857867374835102510e+02
-8.264864864864864824e-01,1.880110244296798783e+02
-8.259759759759759401e-01,1.902360988021456194e+02
-8.254654654654655088e-01,1.924609463778744214e+02
-8.249549549549549665e-01,1.946845374043755328e+02
-8.244444444444444242e-01,1.969058273197969982e+02
-8.239339339339339929e-01,1.991237575013270202e+02
-8.234234234234234506e-01,2.013372560413289705e+02
-8.229129129129129083e-01,2.035452385505790573e+02
-8.224024024024023660e-01,2.057466089879562503e+02
-8.218918918918919347e-01,2.079402605158424535e+02
-8.213813813813813924e-01,2.101250763804835060e+02
-8.208708708708708501e-01,2.122999308164689864e+02
-8.203603603603604189e-01,2.144636899744811842e+02
-8.198498498498498765e-01,2.166152128713875129e+02
-8.193393393393393342e-01,2.187533523617184983e+02
-8.188288288288287919e-01,2.208769561295229948e+02
-8.183183183183183607e-01,2.229848676995512733e+02
-8.178078078078078184e-01,2.250759274666692420e+02
-8.172972972972972761e-01,2.271489737423783311e+02
-8.167867867867868448e-01,2.292028438172501978e+02
-8.162762762762763025e-01,2.312363750380892498e+02
-8.157657657657657602e-01,2.332484058985488673e+02
-8.152552552552552179e-01,2.352377771419389489e+02
-8.147447447447447866e-01,2.372033328749003545e+02
-8.142342342342342443e-01,2.391439216906089200e+02
-8.137237237237237020e-01,2.410583978001257890e+02
-8.132132132132132707e-01,2.429456221705033272e+02
-8.127027027027027284e-01,2.448044636682322732e+02
-8.121921921921921861e-01,2.466338002065585897e+02
-8.116816816816816438e-01,2.484325198952421943e+02
-8.111711711711712125e-01,2.501995221912488319e+02
-8.106606606606606702e-01,2.519337190489040381e+02
-8.101501501501501279e-01,2.536340360679819526e+02
-8.096396396396396966e-01,2.552994136382385477e+02
-8.091291291291291543e-01,2.569288080788520006e+02
-8.086186186186186120e-01,2.585211927712461488e+02
-8.081081081081080697e-01,2.600755592837902554e+02
-8.075975975975976384e-01,2.615909184868264674e+02
-8.070870870870870961e-01,2.630663016565280259e+02
-8.065765765765765538e-01,2.645007615660648526e+02
-8.060660660660661225e-01,2.658933735625751638e+02
-8.055555555555555802e-01,2.672432366284650129e+02
-8.050450450450450379e-01,2.685494744255457817e+02
-8.045345345345344956e-01,2.698112363205706288e+02
-8.040240240240240643e-01,2.710276983907276076e+02
-8.035135135135135220e-01,2.721980644076720637e+02
-8.030030030030029797e-01,2.733215667987325901e+02
-8.024924924924925485e-01,2.743974675839107249e+02
-8.019819819819820061e-01,2.754250592873704591e+02
-8.014714714714714638e-01,2.764036658221087919e+02
-8.009609609609609215e-01,2.773326433465643959e+02
-8.004504504504504903e-01,2.782113810919431103e+02
-7.999399399399399480e-01,2.790393021590792273e+02
-7.994294294294294057e-01,2.798158642837083221e+02
-7.989189189189189744e-01,2.805405605690542075e+02
-7.984084084084084321e-01,2.812129201846925071e+02
-7.978978978978978898e-01,2.818325090307030791e+02
-7.973873873873873475e-01,2.823989303661550707e+02
-7.968768768768769162e-01,2.829118254010538749e+02
-7.963663663663663739e-01,2.833708738508983060e+02
-7.958558558558558316e-01,2.837757944530765712e+02
-7.953453453453454003e-01,2.841263454443792966e+02
-7.948348348348348580e-01,2.844223249989616988e+02
-7.943243243243243157e-01,2.846635716261473590e+02
-7.938138138138137734e-01,2.848499645275355192e+02
-7.933033033033033421e-01,2.849814239129280509e+02
-7.927927927927927998e-01,2.850579112746482338e+02
-7.922822822822822575e-01,2.850794296199009636e+02
-7.917717717717718262e-01,2.850460236608764149e+02
-7.912612612612612839e-01,2.849577799623638157e+02
-7.907507507507507416e-01,2.848148270467130487e+02
-7.902402402402401993e-01,2.846173354560411326e+02
-7.897297297297297680e-01,2.843655177716338471e+02
-7.892192192192192257e-01,2.840596285905867830e+02
-7.887087087087086834e-01,2.836999644597531187e+02
-7.881981981981982521e-01,2.832868637671680858e+02
-7.876876876876877098e-01,2.828207065911508948e+02
-7.871771771771771675e-01,2.823019145073700429e+02
-7.866666666666666252e-01,2.817309503542039693e+02
-7.861561561561561939e-01,2.811083179567958155e+02
-7.856456456456456516e-01,2.804345618102592539e+02
-7.851351351351351093e-01,2.797102667225519781e+02
-7.846246246246246780e-01,2.789360574175860847e+02
-7.841141141141141357e-01,2.781125980991964752e+02
-7.836036036036035934e-01,2.772405919766650300e+02
-7.830930930930930511e-01,2.763207807525079716e+02
-7.825825825825826199e-01,2.753539440733285915e+02
-7.820720720720720776e-01,2.743408989445566704e+02
-7.815615615615615352e-01,2.732824991099552676e+02
-7.810510510510511040e-01,2.721796343968158567e+02
-7.805405405405405617e-01,2.710332300278030289e+02
-7.800300300300300194e-01,2.698442459004579632e+02
-7.795195195195194771e-01,2.686136758354020344e+02
-7.790090090090090458e-01,2.673425467943119429e+02
-7.784984984984985035e-01,2.660319180687868084e+02
-7.779879879879879612e-01,2.646828804412451746e+02
-7.774774774774775299e-01,2.632965553190150558e+02
-7.769669669669669876e-01,2.618740938428273353e+02
-7.764564564564564453e-01,2.604166759709178791e+02
-7.759459459459459030e-01,2.589255095399905144e+02
-7.754354354354354717e-01,2.574018293042826144e+02
-7.749249249249249294e-01,2.558468959540223580e+02
-7.744144144144144981e-01,2.542619951145611310e+02
-7.739039039039039558e-01,2.526484363274645375e+02
-7.733933933933934135e-01,2.510075520148833732e+02
-7.728828828828828712e-01,2.493406964284972958e+02
-7.723723723723723289e-01,2.476492445843599057e+02
-7.718618618618618976e-01,2.459345911849362949e+02
-7.713513513513513553e-01,2.441981495296601281e+02
-7.708408408408409240e-01,2.424413504152975634e+02
-7.703303303303303817e-01,2.406656410274237317e+02
-7.698198198198198394e-01,2.388724838242974897e+02
-7.693093093093092971e-01,2.370633554143961987e+02
-7.687987987987987548e-01,2.352397454288817187e+02
-7.682882882882883235e-01,2.334031553902322855e+02
-7.677777777777777812e-01,2.315550975782589092e+02
-7.672672672672673500e-01,2.296970938947247873e+02
-7.667567567567568076e-01,2.278306747277180193e+02
-7.662462462462462653e-01,2.259573778169572620e+02
-7.657357357357357230e-01,2.240787471211408501e+02
-7.652252252252251807e-01,2.221963316884428536e+02
-7.647147147147147495e-01,2.203116845312241026e+02
-7.642042042042042072e-01,2.184263615059889503e+02
-7.636936936936937759e-01,2.165419201996007814e+02
-7.631831831831832336e-01,2.146599188227139052e+02
-7.626726726726726913e-01,2.127819151113677663e+02
-7.621621621621621490e-01,2.109094652376204237e+02
-7.616516516516516067e-01,2.090441227301078868e+02
-7.611411411411411754e-01,2.071874374053224130e+02
-7.606306306306306331e-01,2.053409543104102966e+02
-7.601201201201202018e-01,2.035062126782247844e+02
-7.596096096096096595e-01,2.016847448953299988e+02
-7.590990990990991172e-01,1.998780754836319602e+02
-7.585885885885885749e-01,1.980877200962366373e+02
-7.580780780780780326e-01,1.963151845281317094e+02
-7.575675675675676013e-01,1.945619637422207973e+02
-7.570570570570570590e-01,1.928295409112087668e+02
-7.565465465465466277e-01,1.911193864757986773e+02
-7.560360360360360854e-01,1.894329572196060099e+02
-7.555255255255255431e-01,1.877716953611825090e+02
-7.550150150150150008e-01,1.861370276634653180e+02
-7.545045045045044585e-01,1.845303645609706109e+02
-7.539939939939940272e-01,1.829530993049722269e+02
-7.534834834834834849e-01,1.814066071268983649e+02
-7.529729729729730536e-01,1.798922444201340056e+02
-7.524624624624625113e-01,1.784113479403673921e+02
-7.519519519519519690e-01,1.769652340246114477e+02
-7.514414414414414267e-01,1.755551978289715009e+02
-7.509309309309308844e-01,1.741825125852208487e+02
-7.504204204204204531e-01,1.728484288761947028e+02
-7.499099099099099108e-01,1.715541739300066695e+02
-7.493993993993994795e-01,1.703009509330420030e+02
-7.488888888888889372e-01,1.690899383616716136e+02
-7.483783783783783949e-01,1.679222893326035830e+02
-7.478678678678678526e-01,1.667991309717555453e+02
-7.473573573573573103e-01,1.657215638015283901e+02
-7.468468468468468791e-01,1.646906611463245440e+02
-7.463363363363363367e-01,1.637074685561526053e+02
-7.458258258258259055e-01,1.627730032481273099e+02
-7.453153153153153632e-01,1.618882535656780419e+02
-7.448048048048048209e-01,1.610541784552507920e+02
-7.442942942942942786e-01,1.602717069602897766e+02
-7.437837837837837363e-01,1.595417377322700645e+02
-7.432732732732733050e-01,1.588651385585483524e+02
-7.427627627627627627e-01,1.582427459067922939e+02
-7.422522522522523314e-01,1.576753644857493839e+02
-7.417417417417417891e-01,1.571637668221116542e+02
-7.412312312312312468e-01,1.567086928532339982e+02
-7.407207207207207045e-01,1.563108495354651666e+02
-7.402102102102101622e-01,1.559709104678602500e+02
-7.396996996996997309e-01,1.556895155310379835e+02
-7.391891891891891886e-01,1.554672705409634830e+02
-7.386786786786787573e-01,1.553047469174455841e+02
-7.381681681681682150e-01,1.552024813671324637e+02
-7.376576576576576727e-01,1.551609755808318880e+02
-7.371471471471471304e-01,1.551806959449558292e+02
-7.366366366366365881e-01,1.552620732669431050e+02
-7.361261261261261568e-01,1.554055025144986644e+02
-7.356156156156156145e-01,1.556113425685203424e+02
-7.351051051051051832e-01,1.558799159895993114e+02
-7.345945945945946409e-01,1.562115087979989312e+02
-7.340840840840840986e-01,1.566063702670319628e+02
-7.335735735735735563e-01,1.570647127297833379e+02
-7.330630630630630140e-01,1.575867113991430131e+02
-7.325525525525525827e-01,1.581725042011370590e+02
-7.320420420420420404e-01,1.588221916215667022e+02
-7.315315315315316091e-01,1.595358365659839137e+02
-7.310210210210210668e-01,1.603134642330683164e+02
-7.305105105105105245e-01,1.611550620014733113e+02
-7.299999999999999822e-01,1.620605793302546829e+02
-7.294894894894894399e-01,1.630299276730001168e+02
-7.289789789789790087e-01,1.640629804058163188e+02
-7.284684684684684663e-01,1.651595727693410254e+02
-7.279579579579580351e-01,1.663195018249807333e+02
-7.274474474474474928e-01,1.675425264255919728e+02
-7.269369369369369505e-01,1.688283672008458609e+02
-7.264264264264264082e-01,1.701767065575436106e+02
-7.259159159159158659e-01,1.715871886951648833e+02
-7.254054054054054346e-01,1.730594196369505084e+02
-7.248948948948948923e-01,1.745929672768521925e+02
-7.243843843843844610e-01,1.761873614426820325e+02
-7.238738738738739187e-01,1.778420939758314319e+02
-7.233633633633633764e-01,1.795566188279306061e+02
-7.228528528528528341e-01,1.813303521748392484e+02
-7.223423423423422918e-01,1.831626725483844496e+02
-7.218318318318318605e-01,1.850529209862506832e+02
-7.213213213213213182e-01,1.870004012004654328e+02
-7.208108108108108869e-01,1.890043797649085491e+02
-7.203003003003003446e-01,1.910640863223025008e+02
-7.197897897897898023e-01,1.931787138111328375e+02
-7.192792792792792600e-01,1.953474187129637585e+02
-7.187687687687687177e-01,1.975693213206030521e+02
-7.182582582582582864e-01,1.998435060275932074e+02
-7.177477477477477441e-01,2.021690216394843276e+02
-7.172372372372373128e-01,2.045448817073519479e+02
-7.167267267267267705e-01,2.069700648840218946e+02
-7.162162162162162282e-01,2.094435153034550865e+02
-7.157057057057056859e-01,2.119641429837345186e+02
-7.151951951951951436e-01,2.145308242540905610e+02
-7.146846846846847123e-01,2.171424022063910684e+02
-7.141741741741741700e-01,2.197976871715075617e+02
-7.136636636636637387e-01,2.224954572209499304e+02
-7.131531531531531964e-01,2.252344586941473779e+02
-7.126426426426426541e-01,2.280134067517439860e+02
-7.121321321321321118e-01,2.308309859552352634e+02
-7.116216216216215695e-01,2.336858508732709936e+02
-7.111111111111111382e-01,2.365766267149076612e+02
-7.106006006006005959e-01,2.395019099900861193e+02
-7.100900900900901647e-01,2.424602691975522646e+02
-7.095795795795796224e-01,2.454502455404568479e+02
-7.090690690690690801e-01,2.484703536697735160e+02
-7.085585585585585378e-01,2.515190824557082294e+02
-7.080480480480479955e-01,2.545948957871934510e+02
-7.075375375375375642e-01,2.576962333995370500e+02
-7.070270270270270219e-01,2.608215117302676163e+02
-7.065165165165165906e-01,2.639691248031620034e+02
-7.060060060060060483e-01,2.671374451404214483e+02
-7.054954954954955060e-01,2.703248247028970468e+02
-7.049849849849849637e-01,2.735295958582472053e+02
-7.044744744744744214e-01,2.767500723768467878e+02
-7.039639639639639901e-01,2.799845504552383204e+02
-7.034534534534534478e-01,2.832313097668573505e+02
-7.029429429429430165e-01,2.864886145397233008e+02
-7.024324324324324742e-01,2.897547146607566901e+02
-7.019219219219219319e-01,2.930278468062937804e+02
-7.014114114114113896e-01,2.963062355983819884e+02
-7.009009009009008473e-01,2.995880947863288384e+02
-7.003903903903904160e-01,3.028716284529858740e+02
-6.998798798798798737e-01,3.061550322451540751e+02
-6.993693693693694424e-01,3.094364946274756107e+02
-6.988588588588589001e-01,3.127141981591353783e+02
-6.983483483483483578e-01,3.159863207926056248e+02
-6.978378378378378155e-01,3.192510371936785418e+02
-6.973273273273272732e-01,3.225065200819326492e+02
-6.968168168168168419e-01,3.257509415907629204e+02
-6.963063063063062996e-01,3.289824746460423626e+02
-6.957957957957958683e-01,3.321992943624481427e+02
-6.952852852852853260e-01,3.353995794564336279e+02
-6.947747747747747837e-01,3.385815136747778524e+02
-6.942642642642642414e-01,3.417432872376282376e+02
-6.937537537537536991e-01,3.448830982948641690e+02
-6.932432432432432678e-01,3.479991543946175057e+02
-6.927327327327327255e-01,3.510896739627140732e+02
-6.922222222222222943e-01,3.541528877917668297e+02
-6.917117117117117520e-01,3.571870405386430889e+02
-6.912012012012012097e-01,3.601903922289301363e+02
-6.906906906906906674e-01,3.631612197670754654e+02
-6.901801801801801250e-01,3.660978184507650326e+02
-6.896696696696696938e-01,3.689985034881296428e+02
-6.891591591591591515e-01,3.718616115163069367e+02
-6.886486486486487202e-01,3.746855021198804252e+02
-6.881381381381381779e-01,3.774685593476833674e+02
-6.876276276276276356e-01,3.802091932264308412e+02
-6.871171171171170933e-01,3.829058412696246592e+02
-6.866066066066065510e-01,3.855569699801770298e+02
-6.860960960960961197e-01,3.881610763451281514e+02
-6.855855855855855774e-01,3.907166893208955685e+02
-6.850750750750751461e-01,3.932223713074043872e+02
-6.845645645645646038e-01,3.956767196094989458e+02
-6.840540540540540615e-01,3.980783678839815707e+02
-6.835435435435435192e-01,4.004259875706599132e+02
-6.830330330330329769e-01,4.027182893057379260e+02
-6.825225225225225456e-01,4.049540243159299848e+02
-6.820120120120120033e-01,4.071319857916384990e+02
-6.815015015015015720e-01,4.092510102375527481e+02
-6.809909909909910297e-01,4.113099787990587970e+02
-6.804804804804804874e-01,4.133078185628066308e+02
-6.799699699699699451e-01,4.152435038298240215e+02
-6.794594594594594028e-01,4.171160573595931851e+02
-6.789489489489489715e-01,4.189245515834654157e+02
-6.784384384384384292e-01,4.206681097858622138e+02
-6.779279279279279979e-01,4.223459072517030108e+02
-6.774174174174174556e-01,4.239571723785106201e+02
-6.769069069069069133e-01,4.255011877516935215e+02
-6.763963963963963710e-01,4.269772911815090310e+02
-6.758858858858858287e-01,4.283848767002319846e+02
-6.753753753753753974e-01,4.297233955181175702e+02
-6.748648648648648551e-01,4.309923569367226719e+02
-6.743543543543544239e-01,4.321913292182181294e+02
-6.738438438438438816e-01,4.333199404093614930e+02
-6.733333333333333393e-01,4.343778791188018999e+02
-6.728228228228227970e-01,4.353648952464533295e+02
-6.723123123123122546e-01,4.362808006637012568e+02
-6.718018018018018234e-01,4.371254698432352370e+02
-6.712912912912912811e-01,4.378988404373727121e+02
-6.707807807807808498e-01,4.386009138037282469e+02
-6.702702702702703075e-01,4.392317554771770460e+02
-6.697597597597597652e-01,4.397914955870915605e+02
-6.692492492492492229e-01,4.402803292188266369e+02
-6.687387387387386806e-01,4.406985167185721366e+02
-6.682282282282282493e-01,4.410463839406392594e+02
-6.677177177177177070e-01,4.413243224363526451e+02
-6.672072072072072757e-01,4.415327895837617689e+02
-6.666966966966967334e-01,4.416723086574111221e+02
-6.661861861861861911e-01,4.417434688374968914e+02
-6.656756756756756488e-01,4.417469251577447835e+02
-6.651651651651651065e-01,4.416833983914389705e+02
-6.646546546546546752e-01,4.415536748750502625e+02
-6.641441441441441329e-01,4.413586062689792016e+02
-6.636336336336337016e-01,4.410991092549965629e+02
-6.631231231231231593e-01,4.407761651699822210e+02
-6.626126126126126170e-01,4.403908195756568489e+02
-6.621021021021020747e-01,4.399441817640291674e+02
-6.615915915915915324e-01,4.394374241983450702e+02
-6.610810810810811011e-01,4.388717818893898652e+02
-6.605705705705705588e-01,4.382485517070252286e+02
-6.600600600600601275e-01,4.375690916269378476e+02
-6.595495495495495852e-01,4.368348199125857718e+02
-6.590390390390390429e-01,4.360472142324343849e+02
-6.585285285285285006e-01,4.352078107125863085e+02
-6.580180180180180693e-01,4.343182029249997527e+02
-6.575075075075075270e-01,4.333800408115359346e+02
-6.569969969969969847e-01,4.323950295441132994e+02
-6.564864864864865535e-01,4.313649283213576382e+02
-6.559759759759760112e-01,4.302915491021290677e+02
-6.554654654654654689e-01,4.291767552764143261e+02
-6.549549549549549265e-01,4.280224602741166109e+02
-6.544444444444444953e-01,4.268306261123188392e+02
-6.539339339339339530e-01,4.256032618816925606e+02
-6.534234234234234107e-01,4.243424221727289023e+02
-6.529129129129129794e-01,4.230502054425894585e+02
-6.524024024024024371e-01,4.217287523233884485e+02
-6.518918918918918948e-01,4.203802438728028505e+02
-6.513813813813813525e-01,4.190068997679441054e+02
-6.508708708708709212e-01,4.176109764435286706e+02
-6.503603603603603789e-01,4.161947651753851574e+02
-6.498498498498498366e-01,4.147605901104642498e+02
-6.493393393393394053e-01,4.133108062445140263e+02
-6.488288288288288630e-01,4.118477973487003396e+02
-6.483183183183183207e-01,4.103739738464872744e+02
-6.478078078078077784e-01,4.088917706421423759e+02
-6.472972972972972361e-01,4.074036449023415116e+02
-6.467867867867868048e-01,4.059120737923516913e+02
-6.462762762762762625e-01,4.044195521683846550e+02
-6.457657657657658312e-01,4.029285902277547962e+02
-6.452552552552552889e-01,4.014417111185272802e+02
-6.447447447447447466e-01,3.999614485104423238e+02
-6.442342342342342043e-01,3.984903441289303601e+02
-6.437237237237236620e-01,3.970309452541240489e+02
-6.432132132132132307e-01,3.955858021868120886e+02
-6.427027027027026884e-01,3.941574656833761310e+02
-6.421921921921922571e-01,3.927484843617920092e+02
-6.416816816816817148e-01,3.913614020808473128e+02
-6.411711711711711725e-01,3.899987552948036864e+02
-6.406606606606606302e-01,3.886630703857792923e+02
-6.401501501501500879e-01,3.873568609762113510e+02
-6.396396396396396566e-01,3.860826252237949916e+02
-6.391291291291291143e-01,3.848428431013896329e+02
-6.386186186186186831e-01,3.836399736644272025e+02
-6.381081081081081408e-01,3.824764523084194821e+02
-6.375975975975975985e-01,3.813546880192267849e+02
-6.370870870870870561e-01,3.802770606188281022e+02
-6.365765765765765138e-01,3.792459180093382543e+02
-6.360660660660660826e-01,3.782635734181533849e+02
-6.355555555555555403e-01,3.773323026470901027e+02
-6.350450450450451090e-01,3.764543413284915800e+02
-6.345345345345345667e-01,3.756318821912821591e+02
-6.340240240240240244e-01,3.748670723400517772e+02
-6.335135135135134821e-01,3.741620105502566389e+02
-6.330030030030029398e-01,3.735187445826933867e+02
-6.324924924924925085e-01,3.729392685204464897e+02
-6.319819819819819662e-01,3.724255201315465342e+02
-6.314714714714715349e-01,3.719793782606074615e+02
-6.309609609609609926e-01,3.716026602527692830e+02
-6.304504504504504503e-01,3.712971194132814503e+02
-6.299399399399399080e-01,3.710644425061034894e+02
-6.294294294294293657e-01,3.709062472949275957e+02
-6.289189189189189344e-01,3.708240801300291309e+02
-6.284084084084083921e-01,3.708194135844074708e+02
-6.278978978978979608e-01,3.708936441426386637e+02
-6.273873873873874185e-01,3.710480899459312241e+02
-6.268768768768768762e-01,3.712839885968135150e+02
-6.263663663663663339e-01,3.716024950269382430e+02
-6.258558558558557916e-01,3.720046794314575322e+02
-6.253453453453453603e-01,3.724915252733903230e+02
-6.248348348348348180e-01,3.730639273614354465e+02
-6.243243243243243867e-01,3.737226900046059654e+02
-6.238138138138138444e-01,3.744685252470721935e+02
-6.233033033033033021e-01,3.753020511865506137e+02
-6.227927927927927598e-01,3.762237903795159468e+02
-6.222822822822822175e-01,3.772341683365132212e+02
-6.217717717717717862e-01,3.783335121107252803e+02
-6.212612612612612439e-01,3.795220489829619055e+02
-6.207507507507508127e-01,3.807999052461056522e+02
-6.202402402402402704e-01,3.821671050920192556e+02
-6.197297297297297280e-01,3.836235696038083347e+02
-6.192192192192191857e-01,3.851691158562632609e+02
-6.187087087087086434e-01,3.868034561272010592e+02
-6.181981981981982122e-01,3.885261972223125895e+02
-6.176876876876876699e-01,3.903368399160401054e+02
-6.171771771771772386e-01,3.922347785108531752e+02
-6.166666666666666963e-01,3.942193005172071594e+02
-6.161561561561561540e-01,3.962895864562979682e+02
-6.156456456456456117e-01,3.984447097876247881e+02
-6.151351351351350694e-01,4.006836369631901675e+02
-6.146246246246246381e-01,4.030052276100528843e+02
-6.141141141141140958e-01,4.054082348427473903e+02
-6.136036036036036645e-01,4.078913057069604520e+02
-6.130930930930931222e-01,4.104529817556551734e+02
-6.125825825825825799e-01,4.130916997586563184e+02
-6.120720720720720376e-01,4.158057925465435574e+02
-6.115615615615614953e-01,4.185934899894946852e+02
-6.110510510510510640e-01,4.214529201115275328e+02
-6.105405405405405217e-01,4.243821103403942061e+02
-6.100300300300300904e-01,4.273789888931668202e+02
-6.095195195195195481e-01,4.304413862973588607e+02
-6.090090090090090058e-01,4.335670370471978003e+02
-6.084984984984984635e-01,4.367535813944537040e+02
-6.079879879879879212e-01,4.399985672729994803e+02
-6.074774774774774899e-01,4.432994523560781772e+02
-6.069669669669669476e-01,4.466536062449889641e+02
-6.064564564564565163e-01,4.500583127877055745e+02
-6.059459459459459740e-01,4.535107725256979734e+02
-6.054354354354354317e-01,4.570081052669954147e+02
-6.049249249249248894e-01,4.605473527833018466e+02
-6.044144144144143471e-01,4.641254816287370204e+02
-6.039039039039039158e-01,4.677393860775487155e+02
-6.033933933933933735e-01,4.713858911779103096e+02
-6.028828828828829423e-01,4.750617559186785002e+02
-6.023723723723724000e-01,4.787636765057794719e+02
-6.018618618618618576e-01,4.824882897446394736e+02
-6.013513513513513153e-01,4.862321765248825614e+02
-6.008408408408407730e-01,4.899918654032641712e+02
-6.003303303303303418e-01,4.937638362806474106e+02
-5.998198198198197995e-01,4.975445241685462747e+02
-5.993093093093093682e-01,5.013303230406370403e+02
-5.987987987987988259e-01,5.051175897643751682e+02
-5.982882882882882836e-01,5.089026481077077619e+02
-5.977777777777777413e-01,5.126817928156459629e+02
-5.972672672672671990e-01,5.164512937513384259e+02
-5.967567567567567677e-01,5.202074000960577678e+02
-5.962462462462462254e-01,5.239463446024084305e+02
-5.957357357357357941e-01,5.276643478948461734e+02
-5.952252252252252518e-01,5.313576228115585991e+02
-5.947147147147147095e-01,5.350223787815003789e+02
-5.942042042042041672e-01,5.386548262303527963e+02
-5.936936936936936249e-01,5.422511810090373956e+02
-5.931831831831831936e-01,5.458076688382874408e+02
-5.926726726726727623e-01,5.493205297627392838e+02
-5.921621621621622200e-01,5.527860226079019412e+02
-5.916516516516516777e-01,5.562004294332906511e+02
-5.911411411411411354e-01,5.595600599750156334e+02
-5.906306306306305931e-01,5.628612560709992749e+02
-5.901201201201200508e-01,5.661003960620502085e+02
-5.896096096096096195e-01,5.692738991619524995e+02
-5.890990990990991882e-01,5.723782297897670333e+02
-5.885885885885886459e-01,5.754099018575614082e+02
-5.880780780780781036e-01,5.783654830067631565e+02
-5.875675675675675613e-01,5.812415987864700355e+02
-5.870570570570570190e-01,5.840349367670161200e+02
-5.865465465465464767e-01,5.867422505822186167e+02
-5.860360360360360454e-01,5.893603638938170661e+02
-5.855255255255256142e-01,5.918861742716809431e+02
-5.850150150150150719e-01,5.943166569835244673e+02
-5.845045045045045295e-01,5.966488686879508805e+02
-5.839939939939939872e-01,5.988799510248253455e+02
-5.834834834834834449e-01,6.010071340971161362e+02
-5.829729729729729026e-01,6.030277398384946537e+02
-5.824624624624624714e-01,6.049391852612005778e+02
-5.819519519519520401e-01,6.067389855788422892e+02
-5.814414414414414978e-01,6.084247571990113101e+02
-5.809309309309309555e-01,6.099942205808324616e+02
-5.804204204204204132e-01,6.114452029527396917e+02
-5.799099099099098709e-01,6.127756408860790316e+02
-5.793993993993993286e-01,6.139835827203362442e+02
-5.788888888888888973e-01,6.150671908360418456e+02
-5.783783783783784660e-01,6.160247437717201819e+02
-5.778678678678679237e-01,6.168546381814694541e+02
-5.773573573573573814e-01,6.175553906300652898e+02
-5.768468468468468391e-01,6.181256392227872993e+02
-5.763363363363362968e-01,6.185641450674262387e+02
-5.758258258258257545e-01,6.188697935662629561e+02
-5.753153153153153232e-01,6.190415955360997486e+02
-5.748048048048048919e-01,6.190786881547512621e+02
-5.742942942942943496e-01,6.189803357326939022e+02
-5.737837837837838073e-01,6.187459303089138984e+02
-5.732732732732732650e-01,6.183749920703106682e+02
-5.727627627627627227e-01,6.178671695943160103e+02
-5.722522522522521804e-01,6.172222399147295846e+02
-5.717417417417417491e-01,6.164401084110995725e+02
-5.712312312312313178e-01,6.155208085222715226e+02
-5.707207207207207755e-01,6.144645012850794501e+02
-5.702102102102102332e-01,6.132714746994427060e+02
-5.696996996996996909e-01,6.119421429214821728e+02
-5.691891891891891486e-01,6.104770452865337802e+02
-5.686786786786786063e-01,6.088768451642933996e+02
-5.681681681681681750e-01,6.071423286485834296e+02
-5.676576576576577438e-01,6.052744030845652787e+02
-5.671471471471472015e-01,6.032740954364712707e+02
-5.666366366366366591e-01,6.011425504992611195e+02
-5.661261261261261168e-01,5.988810289578133279e+02
-5.656156156156155745e-01,5.964909052976050816e+02
-5.651051051051050322e-01,5.939736655710159994e+02
-5.645945945945946010e-01,5.913309050236881603e+02
-5.640840840840841697e-01,5.885643255855904954e+02
-5.635735735735736274e-01,5.856757332316569773e+02
-5.630630630630630851e-01,5.826670352170843898e+02
-5.625525525525525428e-01,5.795402371925769103e+02
-5.620420420420420005e-01,5.762974402050340359e+02
-5.615315315315314582e-01,5.729408375892975300e+02
-5.610210210210210269e-01,5.694727117568176027e+02
-5.605105105105105956e-01,5.658954308871661851e+02
-5.600000000000000533e-01,5.622114455285376380e+02
-5.594894894894895110e-01,5.584232851134382827e+02
-5.589789789789789687e-01,5.545335543959035931e+02
-5.584684684684684264e-01,5.505449298166919334e+02
-5.579579579579578841e-01,5.464601558029420403e+02
-5.574474474474474528e-01,5.422820410088875178e+02
-5.569369369369370215e-01,5.380134545042519676e+02
-5.564264264264264792e-01,5.336573219169924869e+02
-5.559159159159159369e-01,5.292166215370712052e+02
-5.554054054054053946e-01,5.246943803879704546e+02
-5.548948948948948523e-01,5.200936702726233989e+02
-5.543843843843843100e-01,5.154176038004396787e+02
-5.538738738738738787e-01,5.106693304020720916e+02
-5.533633633633634474e-01,5.058520323384965991e+02
-5.528528528528529051e-01,5.009689207109414042e+02
-5.523423423423423628e-01,4.960232314781428613e+02
-5.518318318318318205e-01,4.910182214872437498e+02
-5.513213213213212782e-01,4.859571645246562639e+02
-5.508108108108107359e-01,4.808433473930140281e+02
-5.503003003003003046e-01,4.756800660202480913e+02
-5.497897897897898734e-01,4.704706216066996944e+02
-5.492792792792793310e-01,4.652183168159994011e+02
-5.487687687687687887e-01,4.599264520153336662e+02
-5.482582582582582464e-01,4.545983215705014118e+02
-5.477477477477477041e-01,4.492372102010329513e+02
-5.472372372372371618e-01,4.438463894004299277e+02
-5.467267267267267306e-01,4.384291139264170170e+02
-5.462162162162162993e-01,4.329886183658596792e+02
-5.457057057057057570e-01,4.275281137788352908e+02
-5.451951951951952147e-01,4.220507844261092600e+02
-5.446846846846846724e-01,4.165597845840470086e+02
-5.441741741741741301e-01,4.110582354507607761e+02
-5.436636636636635878e-01,4.055492221470991581e+02
-5.431531531531531565e-01,4.000357908157982365e+02
-5.426426426426427252e-01,3.945209458219067074e+02
-5.421321321321321829e-01,3.890076470573701499e+02
-5.416216216216216406e-01,3.834988073523740013e+02
-5.411111111111110983e-01,3.779972899958460175e+02
-5.406006006006005560e-01,3.725059063672331945e+02
-5.400900900900900137e-01,3.670274136814659869e+02
-5.395795795795795824e-01,3.615645128487377065e+02
-5.390690690690691511e-01,3.561198464504930712e+02
-5.385585585585586088e-01,3.506959968328069976e+02
-5.380480480480480665e-01,3.452954843180385183e+02
-5.375375375375375242e-01,3.399207655354544499e+02
-5.370270270270269819e-01,3.345742318712560177e+02
-5.365165165165164396e-01,3.292582080382112508e+02
-5.360060060060060083e-01,3.239749507648837721e+02
-5.354954954954955770e-01,3.187266476041918963e+02
-5.349849849849850347e-01,3.135154158608598323e+02
-5.344744744744744924e-01,3.083433016370581186e+02
-5.339639639639639501e-01,3.032122789953562005e+02
-5.334534534534534078e-01,2.981242492379071223e+02
-5.329429429429428655e-01,2.930810403005575608e+02
-5.324324324324324342e-01,2.880844062604367082e+02
-5.319219219219220030e-01,2.831360269553479156e+02
-5.314114114114114606e-01,2.782375077131487160e+02
-5.309009009009009183e-01,2.733903791891175388e+02
-5.303903903903903760e-01,2.685960973091554251e+02
-5.298798798798798337e-01,2.638560433165139330e+02
-5.293693693693692914e-01,2.591715239196153675e+02
-5.288588588588588602e-01,2.545437715383684463e+02
-5.283483483483484289e-01,2.499739446462943988e+02
-5.278378378378378866e-01,2.454631282056234056e+02
-5.273273273273273443e-01,2.410123341924433760e+02
-5.268168168168168020e-01,2.366225022088753178e+02
-5.263063063063062597e-01,2.322945001791453592e+02
-5.257957957957957174e-01,2.280291251263683705e+02
-5.252852852852852861e-01,2.238271040267634646e+02
-5.247747747747748548e-01,2.196890947379683894e+02
-5.242642642642643125e-01,2.156156869980660815e+02
-5.237537537537537702e-01,2.116074034918875100e+02
-5.232432432432432279e-01,2.076647009811098883e+02
-5.227327327327326856e-01,2.037879714946542151e+02
-5.222222222222221433e-01,1.999775435758611195e+02
-5.217117117117117120e-01,1.962336835829036659e+02
-5.212012012012012807e-01,1.925565970388879862e+02
-5.206906906906907384e-01,1.889464300281219948e+02
-5.201801801801801961e-01,1.854032706350051853e+02
-5.196696696696696538e-01,1.819271504220343161e+02
-5.191591591591591115e-01,1.785180459434394322e+02
-5.186486486486485692e-01,1.751758802909918415e+02
-5.181381381381381379e-01,1.719005246685670443e+02
-5.176276276276277066e-01,1.686917999920859188e+02
-5.171171171171171643e-01,1.655494785115107845e+02
-5.166066066066066220e-01,1.624732854516326199e+02
-5.160960960960960797e-01,1.594629006684290573e+02
-5.155855855855855374e-01,1.565179603178609966e+02
-5.150750750750749951e-01,1.536380585340343714e+02
-5.145645645645645638e-01,1.508227491137288894e+02
-5.140540540540541325e-01,1.480715472043729335e+02
-5.135435435435435902e-01,1.453839309926407566e+02
-5.130330330330330479e-01,1.427593433909154328e+02
-5.125225225225225056e-01,1.401971937189616710e+02
-5.120120120120119633e-01,1.376968593782425216e+02
-5.115015015015014210e-01,1.352576875164153591e+02
-5.109909909909909898e-01,1.328789966796270789e+02
-5.104804804804805585e-01,1.305600784503377554e+02
-5.099699699699700162e-01,1.283001990685037015e+02
-5.094594594594594739e-01,1.260986010340457852e+02
-5.089489489489489316e-01,1.239545046886365895e+02
-5.084384384384383893e-01,1.218671097749446233e+02
-5.079279279279279580e-01,1.198355969715817224e+02
-5.074174174174174157e-01,1.178591294020893798e+02
-5.069069069069069844e-01,1.159368541164333948e+02
-5.063963963963964421e-01,1.140679035435431388e+02
-5.058858858858858998e-01,1.122513969135744674e+02
-5.053753753753753575e-01,1.104864416486469736e+02
-5.048648648648648152e-01,1.087721347209271272e+02
-5.043543543543543839e-01,1.071075639770267145e+02
-5.038438438438438416e-01,1.054918094277776532e+02
-5.033333333333334103e-01,1.039239445025557984e+02
-5.028228228228228680e-01,1.024030372674084504e+02
-5.023123123123123257e-01,1.009281516063481803e+02
-5.018018018018017834e-01,9.949834836525769788e+01
-5.012912912912912411e-01,9.811268645794567078e+01
-5.007807807807808098e-01,9.677022393398171118e+01
-5.002702702702702675e-01,9.547001900802234786e+01
-4.997597597597597807e-01,9.421113105042294933e+01
-4.992492492492492384e-01,9.299262153900963312e+01
-4.987387387387387516e-01,9.181355497196844340e+01
-4.982282282282282093e-01,9.067299974187154987e+01
-4.977177177177177225e-01,8.957002897094731964e+01
-4.972072072072072357e-01,8.850372130775595281e+01
-4.966966966966966934e-01,8.747316168550419491e+01
-4.961861861861862066e-01,8.647744204229957177e+01
-4.956756756756756643e-01,8.551566200368978343e+01
-4.951651651651651775e-01,8.458692952790838149e+01
-4.946546546546546352e-01,8.369036151428184667e+01
-4.941441441441441484e-01,8.282508437531873824e+01
-4.936336336336336617e-01,8.199023457303867701e+01
-4.931231231231231193e-01,8.118495912014597593e+01
-4.926126126126126326e-01,8.040841604669499532e+01
-4.921021021021020903e-01,7.965977483292789429e+01
-4.915915915915916035e-01,7.893821680900506976e+01
-4.910810810810810612e-01,7.824293552237502070e+01
-4.905705705705705744e-01,7.757313707356382793e+01
-4.900600600600600876e-01,7.692804042118592633e+01
-4.895495495495495453e-01,7.630687765700506020e+01
-4.890390390390390585e-01,7.570889425189071176e+01
-4.885285285285285162e-01,7.513334927353641035e+01
-4.880180180180180294e-01,7.457951557681789723e+01
-4.875075075075074871e-01,7.404667996768378657e+01
-4.869969969969970003e-01,7.353414334148341425e+01
-4.864864864864865135e-01,7.304122079663640932e+01
-4.859759759759759712e-01,7.256724172456513600e+01
-4.854654654654654844e-01,7.211154987680420447e+01
-4.849549549549549421e-01,7.167350341020895144e+01
-4.844444444444444553e-01,7.125247491118020093e+01
-4.839339339339339130e-01,7.084785139982257363e+01
-4.834234234234234262e-01,7.045903431494620861e+01
-4.829129129129129394e-01,7.008543948081744190e+01
-4.824024024024023971e-01,6.972649705655636865e+01
-4.818918918918919103e-01,6.938165146906698055e+01
-4.813813813813813680e-01,6.905036133037764046e+01
-4.808708708708708812e-01,6.873209934025616974e+01
-4.803603603603603389e-01,6.842635217494854771e+01
-4.798498498498498521e-01,6.813262036288134027e+01
-4.793393393393393653e-01,6.785041814814202610e+01
-4.788288288288288230e-01,6.757927334254696916e+01
-4.783183183183183362e-01,6.731872716707832183e+01
-4.778078078078077939e-01,6.706833408345978853e+01
-4.772972972972973071e-01,6.682766161661824356e+01
-4.767867867867867648e-01,6.659629016875943819e+01
-4.762762762762762780e-01,6.637381282576846786e+01
-4.757657657657657913e-01,6.615983515661709191e+01
-4.752552552552552489e-01,6.595397500644875777e+01
-4.747447447447447622e-01,6.575586228398339017e+01
-4.742342342342342199e-01,6.556513874386141083e+01
-4.737237237237237331e-01,6.538145776453441727e+01
-4.732132132132131908e-01,6.520448412227226243e+01
-4.727027027027027040e-01,6.503389376184664172e+01
-4.721921921921922172e-01,6.486937356442390978e+01
-4.716816816816816749e-01,6.471062111317691290e+01
-4.711711711711711881e-01,6.455734445710453429e+01
-4.706606606606606458e-01,6.440926187352503973e+01
-4.701501501501501590e-01,6.426610162968975715e+01
-4.696396396396396167e-01,6.412760174393422119e+01
-4.691291291291291299e-01,6.399350974677596327e+01
-4.686186186186186431e-01,6.386358244233071702e+01
-4.681081081081081008e-01,6.373758567041129908e+01
-4.675975975975976140e-01,6.361529406964577760e+01
-4.670870870870870717e-01,6.349649084193280402e+01
-4.665765765765765849e-01,6.338096751853376531e+01
-4.660660660660660426e-01,6.326852372808057368e+01
-4.655555555555555558e-01,6.315896696675974198e+01
-4.650450450450450690e-01,6.305211237091420884e+01
-4.645345345345345267e-01,6.294778249228828315e+01
-4.640240240240240399e-01,6.284580707612330741e+01
-4.635135135135134976e-01,6.274602284229128202e+01
-4.630030030030030108e-01,6.264827326964397969e+01
-4.624924924924924685e-01,6.255240838373511281e+01
-4.619819819819819817e-01,6.245828454805531038e+01
-4.614714714714714949e-01,6.236576425891417585e+01
-4.609609609609609526e-01,6.227471594407813171e+01
-4.604504504504504658e-01,6.218501376527026991e+01
-4.599399399399399235e-01,6.209653742461547665e+01
-4.594294294294294367e-01,6.200917197511132173e+01
-4.589189189189188944e-01,6.192280763518422759e+01
-4.584084084084084076e-01,6.183733960738657487e+01
-4.578978978978979208e-01,6.175266790127709982e+01
-4.573873873873873785e-01,6.166869716051176198e+01
-4.568768768768768918e-01,6.158533649417535827e+01
-4.563663663663663494e-01,6.150249931235759959e+01
-4.558558558558558627e-01,6.142010316598724984e+01
-4.553453453453453204e-01,6.133806959091242561e+01
-4.548348348348348336e-01,6.125632395622292847e+01
-4.543243243243243468e-01,6.117479531679111204e+01
-4.538138138138138045e-01,6.109341627001010266e+01
-4.533033033033033177e-01,6.101212281669443627e+01
-4.527927927927927754e-01,6.093085422611047619e+01
-4.522822822822822886e-01,6.084955290509113013e+01
-4.517717717717717463e-01,6.076816427118812669e+01
-4.512612612612612595e-01,6.068663662981261098e+01
-4.507507507507507727e-01,6.060492105530567386e+01
-4.502402402402402304e-01,6.052297127587961967e+01
-4.497297297297297436e-01,6.044074356236956902e+01
-4.492192192192192013e-01,6.035819662072574943e+01
-4.487087087087087145e-01,6.027529148818111793e+01
-4.481981981981981722e-01,6.019199143302172672e+01
-4.476876876876876854e-01,6.010826185788632614e+01
-4.471771771771771986e-01,6.002407020652155012e+01
-4.466666666666666563e-01,5.993938587391576078e+01
-4.461561561561561695e-01,5.985418011973287378e+01
-4.456456456456456272e-01,5.976842598496935466e+01
-4.451351351351351404e-01,5.968209821175270235e+01
-4.446246246246245981e-01,5.959517316620272709e+01
-4.441141141141141113e-01,5.950762876427477011e+01
-4.436036036036036245e-01,5.941944440050375675e+01
-4.430930930930930822e-01,5.933060087956943818e+01
-4.425825825825825954e-01,5.924108035060022814e+01
-4.420720720720720531e-01,5.915086624413881822e+01
-4.415615615615615663e-01,5.905994321168532224e+01
-4.410510510510510240e-01,5.896829706774402524e+01
-4.405405405405405372e-01,5.887591473429062461e+01
-4.400300300300300504e-01,5.878278418758529256e+01
-4.395195195195195081e-01,5.868889440725498474e+01
-4.390090090090090214e-01,5.859423532756709818e+01
-4.384984984984984790e-01,5.849879779082269238e+01
-4.379879879879879923e-01,5.840257350279487980e+01
-4.374774774774774500e-01,5.830555499014071330e+01
-4.369669669669669632e-01,5.820773555971631907e+01
-4.364564564564564764e-01,5.810910925972456909e+01
-4.359459459459459341e-01,5.800967084263043461e+01
-4.354354354354354473e-01,5.790941572977525453e+01
-4.349249249249249050e-01,5.780833997762609044e+01
-4.344144144144144182e-01,5.770644024559769036e+01
-4.339039039039038759e-01,5.760371376538464006e+01
-4.333933933933933891e-01,5.750015831174349756e+01
-4.328828828828829023e-01,5.739577217466803916e+01
-4.323723723723723600e-01,5.729055413289880505e+01
-4.318618618618618732e-01,5.718450342871447845e+01
-4.313513513513513309e-01,5.707761974394709625e+01
-4.308408408408408441e-01,5.696990317717580155e+01
-4.303303303303303018e-01,5.686135422204140610e+01
-4.298198198198198150e-01,5.675197374663983396e+01
-4.293093093093093282e-01,5.664176297394188708e+01
-4.287987987987987859e-01,5.653072346319747510e+01
-4.282882882882882991e-01,5.641885709227772594e+01
-4.277777777777777568e-01,5.630616604091543564e+01
-4.272672672672672700e-01,5.619265277479853893e+01
-4.267567567567567277e-01,5.607832003048150682e+01
-4.262462462462462409e-01,5.596317080107409936e+01
-4.257357357357357541e-01,5.584720832267116464e+01
-4.252252252252252118e-01,5.573043606148794993e+01
-4.247147147147147250e-01,5.561285770166821862e+01
-4.242042042042041827e-01,5.549447713373186986e+01
-4.236936936936936959e-01,5.537529844362966003e+01
-4.231831831831831536e-01,5.525532590237675379e+01
-4.226726726726726668e-01,5.513456395623587980e+01
-4.221621621621621800e-01,5.501301721742156303e+01
-4.216516516516516377e-01,5.489069045529925717e+01
-4.211411411411411509e-01,5.476758858805568764e+01
-4.206306306306306086e-01,5.464371667481371730e+01
-4.201201201201201219e-01,5.451907990817039718e+01
-4.196096096096096351e-01,5.439368360713531558e+01
-4.190990990990990928e-01,5.426753321044778744e+01
-4.185885885885886060e-01,5.414063427025406838e+01
-4.180780780780780637e-01,5.401299244612363992e+01
-4.175675675675675769e-01,5.388461349938729228e+01
-4.170570570570570346e-01,5.375550328777920583e+01
-4.165465465465465478e-01,5.362566776036666738e+01
-4.160360360360360610e-01,5.349511295275100053e+01
-4.155255255255255187e-01,5.336384498252439812e+01
-4.150150150150150319e-01,5.323187004497054886e+01
-4.145045045045044896e-01,5.309919440899174248e+01
-4.139939939939940028e-01,5.296582441325226398e+01
-4.134834834834834605e-01,5.283176646252587716e+01
-4.129729729729729737e-01,5.269702702423327878e+01
-4.124624624624624869e-01,5.256161262516058486e+01
-4.119519519519519446e-01,5.242552984834845375e+01
-4.114414414414414578e-01,5.228878533014079721e+01
-4.109309309309309155e-01,5.215138575738343718e+01
-4.104204204204204287e-01,5.201333786476535437e+01
-4.099099099099098864e-01,5.187464843229287936e+01
-4.093993993993993996e-01,5.173532428288918084e+01
-4.088888888888889128e-01,5.159537228011139831e+01
-4.083783783783783705e-01,5.145479932597869777e+01
-4.078678678678678837e-01,5.131361235890398120e+01
-4.073573573573573414e-01,5.117181835172311821e+01
-4.068468468468468546e-01,5.102942430981609334e+01
-4.063363363363363123e-01,5.088643726931393019e+01
-4.058258258258258255e-01,5.074286429538584997e+01
-4.053153153153153387e-01,5.059871248060309767e+01
-4.048048048048047964e-01,5.045398894337224505e+01
-4.042942942942943096e-01,5.030870082643648544e+01
-4.037837837837837673e-01,5.016285529543749533e+01
-4.032732732732732805e-01,5.001645953753786245e+01
-4.027627627627627382e-01,4.986952076009613677e+01
-4.022522522522522515e-01,4.972204618939392873e+01
-4.017417417417417647e-01,4.957404306941163696e+01
-4.012312312312312224e-01,4.942551866064783184e+01
-4.007207207207207356e-01,4.927648023898234442e+01
-4.002102102102101933e-01,4.912693509457662344e+01
-3.996996996996996510e-01,4.897689053081299448e+01
-3.991891891891892197e-01,4.882635386326754201e+01
-3.986786786786786774e-01,4.867533241871505822e+01
-3.981681681681681351e-01,4.852383353416513501e+01
-3.976576576576577038e-01,4.837186455592600254e+01
-3.971471471471471615e-01,4.821943283869478591e+01
-3.966366366366366192e-01,4.806654574467368946e+01
-3.961261261261260769e-01,4.791321064270791652e+01
-3.956156156156156456e-01,4.775943490744737119e+01
-3.951051051051051033e-01,4.760522591852684116e+01
-3.945945945945945610e-01,4.745059105976705638e+01
-3.940840840840841297e-01,4.729553771839331233e+01
-3.935735735735735874e-01,4.714007328427069154e+01
-3.930630630630630451e-01,4.698420514915548551e+01
-3.925525525525525028e-01,4.682794070596207803e+01
-3.920420420420420715e-01,4.667128734804298062e+01
-3.915315315315315292e-01,4.651425246848328499e+01
-3.910210210210209869e-01,4.635684345940680373e+01
-3.905105105105105556e-01,4.619906771129441836e+01
-3.900000000000000133e-01,4.604093261231388823e+01


==> figs/SiOSi5_fixed_kmeans_shifts.dat <==
x
-6.884905868600000645e+01
-6.880182910300000287e+01
-2.058364665399999893e+01
-2.057673716400000075e+01
-2.056738937600000128e+01
-6.195026445599999931e+00
-6.156743201700000334e+00
-4.323437666800000301e+00
-4.312436517900000155e+00
-4.305886492199999971e+00
-4.294975852200000332e+00
-4.290898093600000074e+00
-4.271677817699999657e+00
-4.265577797799999793e+00
-4.240371592999999883e+00
-1.411223294600000067e+00
-1.378287467800000110e+00
-1.354597660200000053e+00
-1.342051345700000065e+00
-8.658600806099999714e-01
-7.937161383599999898e-01
-7.248072633500000084e-01
-6.522661340400000007e-01
-6.208122165399999615e-01
-5.957789571999999589e-01
-5.789543832200000351e-01
-5.596308777699999792e-01
-5.398486232100000448e-01
-5.216238496699999727e-01
-5.007407364999999499e-01
-4.675932463899999947e-01
1.582429394700000103e-01
1.983227030599999940e-01
2.130687534500000091e-01
2.363192724100000031e-01
2.757132908800000171e-01
3.126077321699999856e-01
3.400413363600000016e-01
3.562885431300000239e-01
3.853670635700000013e-01
4.251043840500000059e-01
4.681085864999999790e-01
5.127685644599999648e-01
5.576002196399999500e-01
6.001287029799999839e-01
6.438063794099999626e-01
6.883439160900000076e-01
7.302799306799999668e-01
7.961739389799999955e-01
8.523749296000000530e-01
8.965210264999999845e-01
9.486483910399999830e-01
1.000295293900000049e+00
1.077173664300000056e+00
1.238784263799999952e+00
1.291621214699999909e+00
1.331066993299999890e+00
1.369435058000000094e+00
1.399995018900000110e+00
1.431944164299999933e+00
1.459973870300000032e+00
1.482752930800000035e+00
1.498885575499999900e+00
1.513141670100000002e+00
1.528171702899999929e+00
1.552952566200000106e+00
1.587839814300000096e+00
1.632631363700000060e+00
1.682558557799999965e+00
1.761640224600000026e+00
1.851173717100000005e+00
1.947202640300000009e+00
2.020701049899999990e+00
2.043399541599999925e+00
2.060078623899999961e+00
2.083800365100000107e+00
2.110564408200000130e+00
2.166040178599999866e+00
2.235087177700000094e+00
2.305204846700000143e+00
2.377995596999999961e+00
2.441418585600000135e+00
2.512332715899999958e+00
2.583582435999999927e+00
2.646152131800000085e+00
2.716672513099999797e+00
2.791083341999999856e+00
2.867807306600000050e+00
2.951563714300000196e+00
3.053247309700000134e+00
3.142274555100000200e+00
3.209321186399999970e+00
3.263950429899999950e+00
3.312387972499999833e+00
3.386114185599999882e+00
3.453713447300000183e+00
4.154205952599999918e+00
4.229457862100000298e+00
4.390406820499999974e+00
4.597728053600000031e+00


==> figs/SiOSi5_fixed_waterfall.dat <==
x,y1,y2,y3,y4
0.000000000000000000e+00,-1.058709007268499924e+01,-1.058709007268499924e+01,-1.562629277136755590e+00,-1.562629277136755590e+00
1.000000000000000000e+00,-1.317307013408334448e+01,-1.309076169815247148e+01,-5.636788052110436986e+00,-4.670482692124640955e+00
2.000000000000000000e+00,-1.315502613975058033e+01,-1.314156580572795363e+01,-9.956620611309871194e+00,-6.965923770722926456e+00
3.000000000000000000e+00,-1.311006141424004845e+01,-1.315258429382168970e+01,-1.299432476366630063e+01,-1.001867182095702802e+01
4.000000000000000000e+00,-1.311343666517950624e+01,-1.312621654508334323e+01,-1.304612887458084280e+01,-1.232327156342047125e+01
5.000000000000000000e+00,-1.314857464497883122e+01,-1.317090043521871046e+01,-1.304576758641783663e+01,-1.304441322782677837e+01
6.000000000000000000e+00,-1.316217351749619269e+01,-1.313260874774896969e+01,-1.304601816121880553e+01,-1.304368391361601098e+01
7.000000000000000000e+00,-1.314002338367562395e+01,-1.316564722842927537e+01,-1.284928530198877539e+01,-1.304306946994114647e+01
8.000000000000000000e+00,-1.314063238112130350e+01,-1.316734352971059607e+01,-1.304612551486211913e+01,-1.304369163842505408e+01
9.000000000000000000e+00,-1.312861684710745180e+01,-1.312840900207276107e+01,-1.290808801096248537e+01,-1.304457581347725359e+01


==> figs/dos_spec_part_bounds.dat <==
x,y
-2.394256367785,2.745001429667
-0.722237887736,99.094703482213
0.244158114494,122.459317603963
1.302591831222,166.111276164088
2.345685928867,105.282249499634
3.166355549808,90.318229856877
3.894987456251,17.329407016422
4.784685363066,7.128121816974


==> figs/dos_spec_part_dos.dat <==
x,y
-2.394256367785,2.745001429667
-2.374585562137,2.748148481477
-2.354914756489,2.755077598899
-2.335243950842,2.765505667399
-2.315573145194,2.779191476316
-2.295902339547,2.795942310227
-2.276231533899,2.815621887575
-2.256560728251,2.838159855648
-2.236889922604,2.863563071033
-2.217219116956,2.891928913148
-2.197548311308,2.923460893947
-2.177877505661,2.958486837958
-2.158206700013,2.997479911064
-2.138535894366,3.041082772276
-2.118865088718,3.090135106691
-2.099194283070,3.145704767477
-2.079523477423,3.209122706824
-2.059852671775,3.282021807399
-2.040181866127,3.366379632812
-2.020511060480,3.464564996137
-2.000840254832,3.579388095862
-1.981169449184,3.714153786545
-1.961498643537,3.872717336752
-1.941827837889,4.059541776804
-1.922157032242,4.279755656605
-1.902486226594,4.539209720127
-1.882815420946,4.844530662497
-1.863144615299,5.203169774555
-1.843473809651,5.623443906181
-1.823803004003,6.114565804731
-1.804132198356,6.686660522500
-1.784461392708,7.350764253758
-1.764790587061,8.118801677267
-1.745119781413,9.003537667945
-1.725448975765,10.018499126965
-1.705778170118,11.177862693418
-1.686107364470,12.496304273822
-1.666436558822,13.988806692883
-1.646765753175,15.670422364546
-1.627094947527,17.555988739175
-1.607424141880,19.659795432340
-1.587753336232,21.995203404759
-1.568082530584,24.574218355975
-1.548411724937,27.407022613301
-1.528740919289,30.501472222621
-1.509070113641,33.862568631622
-1.489399307994,37.491917227738
-1.469728502346,41.387187944504
-1.450057696698,45.541596047071
-1.430386891051,49.943423877841
-1.410716085403,54.575606593486
-1.391045279756,59.415406538141
-1.371374474108,64.434201651567
-1.351703668460,69.597412991938
-1.332032862813,74.864594868153
-1.312362057165,80.189708085057
-1.292691251517,85.521592325409
-1.273020445870,90.804647731311
-1.253349640222,95.979728409392
-1.233678834575,100.985242079322
-1.214008028927,105.758440735445
-1.194337223279,110.236877418923
-1.174666417632,114.359994506909
-1.154995611984,118.070799878760
-1.135324806336,121.317579499704
-1.115654000689,124.055588931010
-1.095983195041,126.248662532515
-1.076312389394,127.870678057723
-1.056641583746,128.906816199322
-1.036970778098,129.354559497118
-1.017299972451,129.224382751572
-0.997629166803,128.540097384904
-0.977958361155,127.338824572965
-0.958287555508,125.670585799047
-0.938616749860,123.597514018983
-0.918945944212,121.192703085693
-0.899275138565,118.538726677758
-0.879604332917,115.725869993321
-0.859933527270,112.850127307427
-0.840262721622,110.011025706194
-0.820591915974,107.309339653856
-0.800921110327,104.844762465558
-0.781250304679,102.713599391952
-0.761579499031,101.006543185890
-0.741908693384,99.806587167383
-0.722237887736,99.187123471222
-0.722237887736,99.094703482213
-0.716159925458,99.100699786031
-0.710081963180,99.171424466384
-0.704004000902,99.308216911180
-0.697926038623,99.512290159539
-0.691848076345,99.784728180988
-0.685770114067,100.126483413132
-0.679692151789,100.538374560120
-0.673614189511,101.021084654121
-0.667536227233,101.575159379520
-0.661458264954,102.201005662528
-0.655380302676,102.898890523984
-0.649302340398,103.668940197521
-0.643224378120,104.511139510564
-0.637146415842,105.425331528487
-0.631068453564,106.411217459767
-0.624990491285,107.468356821605
-0.618912529007,108.596167862413
-0.612834566729,109.793928240916
-0.606756604451,111.060775957905
-0.600678642173,112.395710539038
-0.594600679895,113.797594465025
-0.588522717616,115.265154846513
-0.582444755338,116.796985340291
-0.576366793060,118.391548303416
-0.570288830782,120.047177181016
-0.564210868504,121.762079124676
-0.558132906225,123.534337836900
-0.552054943947,125.361916636998
-0.545976981669,127.242661744793
-0.539899019391,129.174305776761
-0.533821057113,131.154471450068
-0.527743094835,133.180675488826
-0.521665132556,135.250332728664
-0.515587170278,137.360760411758
-0.509509208000,139.509182669149
-0.503431245722,141.692735181537
-0.497353283444,143.908470014792
-0.491275321166,146.153360621521
-0.485197358887,148.424307002797
-0.479119396609,150.718141022400
-0.473041434331,153.031631866357
-0.466963472053,155.361491639367
-0.460885509775,157.704381090343
-0.454807547496,160.056915458303
-0.448729585218,162.415670429487
-0.442651622940,164.777188196778
-0.436573660662,167.137983611873
-0.430495698384,169.494550419476
-0.424417736106,171.843367564201
-0.418339773827,174.180905558748
-0.412261811549,176.503632903018
-0.406183849271,178.808022542051
-0.400105886993,181.090558352071
-0.394027924715,183.347741641965
-0.387949962437,185.576097658719
-0.381872000158,187.772182083922
-0.375794037880,189.932587508692
-0.369716075602,192.053949874646
-0.363638113324,194.132954867803
-0.357560151046,196.166344251569
-0.351482188768,198.150922127096
-0.345404226489,200.083561105915
-0.339326264211,201.961208383872
-0.333248301933,203.780891700123
-0.327170339655,205.539725171453
-0.321092377377,207.234914985603
-0.315014415098,208.863764943272
-0.308936452820,210.423681834068
-0.302858490542,211.912180635893
-0.296780528264,213.326889523202
-0.290702565986,214.665554674876
-0.284624603708,215.926044867997
-0.278546641429,217.106355848021
-0.272468679151,218.204614463996
-0.266390716873,219.219082558773
-0.260312754595,220.148160605238
-0.254234792317,220.990391078965
-0.248156830039,221.744461559414
-0.242078867760,222.409207551953
-0.236000905482,222.983615024085
-0.229922943204,223.466822648603
-0.223844980926,223.858123749772
-0.217767018648,224.156967946798
-0.211689056369,224.362962491304
-0.205611094091,224.475873294672
-0.199533131813,224.495625645425
-0.193455169535,224.422304612213
-0.187377207257,224.256155134641
-0.181299244979,223.997581800677
-0.175221282700,223.647148311973
-0.169143320422,223.205576640702
-0.163065358144,222.673745878262
-0.156987395866,222.052690781971
-0.150909433588,221.343600023132
-0.144831471310,220.547814142156
-0.138753509031,219.666823216411
-0.132675546753,218.702264248902
-0.126597584475,217.655918284085
-0.120519622197,216.529707259923
-0.114441659919,215.325690604876
-0.108363697640,214.046061589792
-0.102285735362,212.693143444320
-0.096207773084,211.269385248878
-0.090129810806,209.777357613570
-0.084051848528,208.219748155632
-0.077973886250,206.599356786481
-0.071895923971,204.919090823024
-0.065817961693,203.181959933317
-0.059739999415,201.391070931172
-0.053662037137,199.549622432713
-0.047584074859,197.660899386881
-0.041506112581,195.728267495698
-0.035428150302,193.755167534482
-0.029350188024,191.745109588559
-0.023272225746,189.701667217257
-0.017194263468,187.628471560252
-0.011116301190,185.529205397969
-0.005038338912,183.407597179728
0.001039623367,181.267415031417
0.007117585645,179.112460756520
0.013195547923,176.946563839840
0.019273510201,174.773575468360
0.025351472479,172.597362578390
0.031429434758,170.421801940640
0.037507397036,168.250774293066
0.043585359314,166.088158531830
0.049663321592,163.937825968677
0.055741283870,161.803634664824
0.061819246148,159.689423847561
0.067897208427,157.599008419730
0.073975170705,155.536173566391
0.080053132983,153.504669467374
0.086131095261,151.508206120553
0.092209057539,149.550448280230
0.098287019817,147.635010518076
0.104364982096,145.765452407933
0.110442944374,143.945273839031
0.116520906652,142.177910461919
0.122598868930,140.466729267809
0.128676831208,138.815024304356
0.134754793487,137.226012529231
0.140832755765,135.702829802568
0.146910718043,134.248527019197
0.152988680321,132.866066380167
0.159066642599,131.558317804251
0.165144604877,130.328055479058
0.171222567156,129.177954549649
0.177300529434,128.110587945759
0.183378491712,127.128423344383
0.189456453990,126.233820267259
0.195534416268,125.429027312044
0.201612378546,124.716179513760
0.207690340825,124.097295836910
0.213768303103,123.574276794482
0.219846265381,123.148902193182
0.225924227659,122.822829001897
0.232002189937,122.597589343290
0.238080152215,122.474588604216
0.244158114494,122.455103666317
0.244158114494,122.459317603963
0.248292621200,122.517228357795
0.252427127906,122.623972865010
0.256561634612,122.779842209362
0.260696141318,122.985098819448
0.264830648024,123.239976284385
0.268965154729,123.544679179737
0.273099661435,123.899382906029
0.277234168141,124.304233536928
0.281368674847,124.759347680297
0.285503181553,125.264812348191
0.289637688259,125.820684840500
0.293772194965,126.426992637964
0.297906701671,127.083733307408
0.302041208377,127.790874418152
0.306175715083,128.548353469633
0.310310221789,129.356077830986
0.314444728495,130.213924692099
0.318579235201,131.121741025937
0.322713741907,132.079343564088
0.326848248613,133.086518782918
0.330982755319,134.143022902480
0.335117262025,135.248581898593
0.339251768731,136.402891526346
0.343386275437,137.605617357316
0.347520782143,138.856394828680
0.351655288849,140.154829307559
0.355789795555,141.500496166079
0.359924302261,142.892940872958
0.364058808967,144.331679096640
0.368193315673,145.816196824613
0.372327822379,147.345950495468
0.376462329085,148.920367147280
0.380596835791,150.538844579621
0.384731342497,152.200751531887
0.388865849203,153.905427876812
0.393000355909,155.652184829050
0.397134862615,157.440305171867
0.401269369320,159.269043497913
0.405403876026,161.137626468282
0.409538382732,163.045253087483
0.413672889438,164.991094996860
0.417807396144,166.974296783828
0.421941902850,168.993976310212
0.426076409556,171.049225057915
0.430210916262,173.139108492975
0.434345422968,175.262666447892
0.438479929674,177.418913522459
0.442614436380,179.606839503757
0.446748943086,181.825409805500
0.450883449792,184.073565924751
0.455017956498,186.350225920671
0.459152463204,188.654284910539
0.463286969910,190.984615585930
0.467421476616,193.340068749220
0.471555983322,195.719473868670
0.475690490028,198.121639654370
0.479824996734,200.545354652860
0.483959503440,202.989387862582
0.488094010146,205.452489368103
0.492228516852,207.933390994778
0.496363023558,210.430806982069
0.500497530264,212.943434677975
0.504632036970,215.469955250649
0.508766543676,218.009034420308
0.512901050382,220.559323210862
0.517035557088,223.119458718319
0.521170063794,225.688064899129
0.525304570500,228.263753376356
0.529439077205,230.845124262609
0.533573583911,233.430767002361
0.537708090617,236.019261229240
0.541842597323,238.609177641024
0.545977104029,241.199078891045
0.550111610735,243.787520493872
0.554246117441,246.373051747438
0.558380624147,248.954216669263
0.562515130853,251.529554945746
0.566649637559,254.097602896711
0.570784144265,256.656894449682
0.574918650971,259.205962129651
0.579053157677,261.743338056470
0.583187664383,264.267554955325
0.587322171089,266.777147175956
0.591456677795,269.270651719716
0.595591184501,271.746609277500
0.599725691207,274.203565270388
0.603860197913,276.640070901655
0.607994704619,279.054684209785
0.612129211325,281.445971128318
0.616263718031,283.812506548474
0.620398224737,286.152875384102
0.624532731443,288.465673638002
0.628667238149,290.749509469171
0.632801744855,293.003004258750
0.636936251561,295.224793674923
0.641070758267,297.413528734160
0.645205264973,299.567876860397
0.649339771679,301.686522937029
0.653474278385,303.768170354285
0.657608785091,305.811542049931
0.661743291796,307.815381539937
0.665877798502,309.778453941587
0.670012305208,311.699546985446
0.674146811914,313.577472015602
0.678281318620,315.411064976869
0.682415825326,317.199187389515
0.686550332032,318.940727308017
0.690684838738,320.634600263498
0.694819345444,322.279750190373
0.698953852150,323.875150333745
0.703088358856,325.419804137926
0.707222865562,326.912746114787
0.711357372268,328.353042690866
0.715491878974,329.739793031768
0.719626385680,331.072129843941
0.723760892386,332.349220151148
0.727895399092,333.570266047304
0.732029905798,334.734505421493
0.736164412504,335.841212656998
0.740298919210,336.889699302532
0.744433425916,337.879314714023
0.748567932622,338.809446667406
0.752702439328,339.679521941654
0.756836946034,340.489006868847
0.760971452740,341.237407855908
0.765105959446,341.924271870255
0.769240466152,342.549186895203
0.773374972858,343.111782350486
0.777509479564,343.611729479488
0.781643986270,344.048741700910
0.785778492976,344.422574926277
0.789912999682,344.733027842194
0.794047506387,344.979942155044
0.798182013093,345.163202802138
0.802316519799,345.282738124698
0.806451026505,345.338520003473
0.810585533211,345.330563960672
0.814720039917,345.258929221639
0.818854546623,345.123718740505
0.822989053329,344.925079189800
0.827123560035,344.663200911888
0.831258066741,344.338317832765
0.835392573447,343.950707340992
0.839527080153,343.500690127081
0.843661586859,342.988629988597
0.847796093565,342.414933596957
0.851930600271,341.780050230239
0.856065106977,341.084471466396
0.860199613683,340.328730846916
0.864334120389,339.513403497907
0.868468627095,338.639105723999
0.872603133801,337.706494561840
0.876737640507,336.716267304619
0.880872147213,335.669160990322
0.885006653919,334.565951859622
0.889141160625,333.407454779924
0.893275667331,332.194522640877
0.897410174037,330.928045715721
0.901544680743,329.608950997505
0.905679187449,328.238201501441
0.909813694155,326.816795543289
0.913948200861,325.345765987122
0.918082707567,323.826179469060
0.922217214273,322.259135593279
0.926351720978,320.645766104871
0.930486227684,318.987234037767
0.934620734390,317.284732840882
0.938755241096,315.539485480246
0.942889747802,313.752743522836
0.947024254508,311.925786198509
0.951158761214,310.059919442915
0.955293267920,308.156474923492
0.959427774626,306.216809048114
0.963562281332,304.242301956532
0.967696788038,302.234356498408
0.971831294744,300.194397197288
0.975965801450,298.123869199716
0.980100308156,296.024237215688
0.984234814862,293.896984445033
0.988369321568,291.743611496415
0.992503828274,289.565635296390
0.996638334980,287.364587989851
1.000772841686,285.142015836547
1.004907348392,282.899478097694
1.009041855098,280.638545922455
1.013176361804,278.360801225568
1.017310868510,276.067835566916
1.021445375216,273.761249025996
1.025579881922,271.442649075743
1.029714388628,269.113649458125
1.033848895334,266.775869058767
1.037983402040,264.430930783008
1.042117908746,262.080460436881
1.046252415452,259.726085608203
1.050386922158,257.369434554729
1.054521428864,255.012135095772
1.058655935569,252.655813509078
1.062790442275,250.302093436332
1.066924948981,247.952594793362
1.071059455687,245.608932689951
1.075193962393,243.272716357556
1.079328469099,240.945548086106
1.083462975805,238.629022171446
1.087597482511,236.324723871791
1.091731989217,234.034228376752
1.095866495923,231.759099786922
1.100001002629,229.500890105552
1.104135509335,227.261138243139
1.108270016041,225.041369034919
1.112404522747,222.843092271380
1.116539029453,220.667801743864
1.120673536159,218.516974302822
1.124808042865,216.392068931325
1.128942549571,214.294525834968
1.133077056277,212.225765544583
1.137211562983,210.187188036528
1.141346069689,208.180171867874
1.145480576395,206.206073328562
1.149615083101,204.266225609506
1.153749589807,202.361937986947
1.157884096513,200.494495024294
1.162018603219,198.665155791734
1.166153109925,196.875153101120
1.170287616631,195.125692759706
1.174422123337,193.417952841937
1.178556630043,191.753082977058
1.182691136749,190.132203656711
1.186825643454,188.556405558503
1.190960150160,187.026748889242
1.195094656866,185.544262746893
1.199229163572,184.109944496450
1.203363670278,182.724759171490
1.207498176984,181.389638887029
1.211632683690,180.105482275662
1.215767190396,178.873153940241
1.219901697102,177.693483926118
1.224036203808,176.567267210831
1.228170710514,175.495263215612
1.232305217220,174.478195331265
1.236439723926,173.516750468716
1.240574230632,172.611578622834
1.244708737338,171.763292460685
1.248843244044,170.972466925607
1.252977750750,170.239638861788
1.257112257456,169.565306658784
1.261246764162,168.949929915672
1.265381270868,168.393929123487
1.269515777574,167.897685369732
1.273650284280,167.461540061465
1.277784790986,167.085794668440
1.281919297692,166.770710486939
1.286053804398,166.516508425431
1.290188311104,166.323368806706
1.294322817810,166.191431196864
1.298457324516,166.120794249167
1.302591831222,166.111515572735
1.302591831222,166.111276164088
1.306920022498,166.165812491516
1.311248213775,166.287579650818
1.315576405051,166.476499586531
1.319904596328,166.732444570809
1.324232787604,167.055237178096
1.328560978881,167.444650287074
1.332889170157,167.900407113575
1.337217361434,168.422181272700
1.341545552710,169.009596872826
1.345873743987,169.662228639325
1.350201935263,170.379602069560
1.354530126540,171.161193620615
1.358858317817,172.006430927226
1.363186509093,172.914693053103
1.367514700370,173.885310774317
1.371842891646,174.917566895974
1.376171082923,176.010696601215
1.380499274199,177.163887834867
1.384827465476,178.376281719772
1.389155656752,179.646973008778
1.393483848029,180.975010568282
1.397812039305,182.359397899833
1.402140230582,183.799093694490
1.406468421858,185.293012421739
1.410796613135,186.840024955487
1.415124804412,188.438959233609
1.419452995688,190.088600955040
1.423781186965,191.787694310039
1.428109378241,193.534942747675
1.432437569518,195.329009779209
1.436765760794,197.168519816061
1.441093952071,199.052059044297
1.445422143347,200.978176334635
1.449750334624,202.945384186261
1.454078525900,204.952159709431
1.458406717177,206.996945639445
1.462734908453,209.078151386543
1.467063099730,211.194154122245
1.471391291006,213.343299896516
1.475719482283,215.523904790481
1.480047673560,217.734256102909
1.484375864836,219.972613567146
1.488704056113,222.237210602192
1.493032247389,224.526255594172
1.497360438666,226.837933208425
1.501688629942,229.170405732418
1.506016821219,231.521814446908
1.510345012495,233.890281025665
1.514673203772,236.273908962116
1.519001395048,238.670785024436
1.523329586325,241.078980731543
1.527657777601,243.496553858705
1.531985968878,245.921549961497
1.536314160155,248.352003924505
1.540642351431,250.785941528790
1.544970542708,253.221381040012
1.549298733984,255.656334812617
1.553626925261,258.088810912160
1.557955116537,260.516814751349
1.562283307814,262.938350738144
1.566611499090,265.351423940688
1.570939690367,267.754041754030
1.575267881643,270.144215583339
1.579596072920,272.519962529538
1.583924264196,274.879307078952
1.588252455473,277.220282800240
1.592580646749,279.540934038165
1.596908838026,281.839317610103
1.601237029303,284.113504497587
1.605565220579,286.361581535349
1.609893411856,288.581653093228
1.614221603132,290.771842749558
1.618549794409,292.930294955029
1.622877985685,295.055176684063
1.627206176962,297.144679071122
1.631534368238,299.197019033037
1.635862559515,301.210440870531
1.640190750791,303.183217851207
1.644518942068,305.113653770751
1.648847133344,307.000084488034
1.653175324621,308.840879436304
1.657503515897,310.634443105886
1.661831707174,312.379216495779
1.666159898451,314.073678534833
1.670488089727,315.716347468444
1.674816281004,317.305782211177
1.679144472280,318.840583659941
1.683472663557,320.319395970094
1.687800854833,321.740907790502
1.692129046110,323.103853454965
1.696457237386,324.407014131798
1.700785428663,325.649218926507
1.705113619939,326.829345938489
1.709441811216,327.946323267966
1.713770002492,328.999129975160
1.718098193769,329.986796986726
1.722426385046,330.908407951943
1.726754576322,331.763100043154
1.731082767599,332.550064703872
1.735410958875,333.268548340743
1.739739150152,333.917852959620
1.744067341428,334.497336743190
1.748395532705,335.006414572787
1.752723723981,335.444558490606
1.757051915258,335.811298102841
1.761380106534,336.106220923541
1.765708297811,336.328972659160
1.770036489087,336.479257431526
1.774364680364,336.556837941097
1.778692871640,336.561535571522
1.783021062917,336.493230430435
1.787349254194,336.351861331464
1.791677445470,336.137425717738
1.796005636747,335.849979520870
1.800333828023,335.489636965443
1.804662019300,335.056570310901
1.808990210576,334.551009535314
1.813318401853,333.973241962271
1.817646593129,333.323611828680
1.821974784406,332.602519798189
1.826302975682,331.810422415909
1.830631166959,330.947831511826
1.834959358235,330.015313547105
1.839287549512,329.013488910902
1.843615740788,327.943031162448
1.847943932065,326.804666226706
1.852272123342,325.599171536801
1.856600314618,324.327375133438
1.860928505895,322.990154714971
1.865256697171,321.588436643321
1.869584888448,320.123194909568
1.873913079724,318.595450054448
1.878241271001,317.006268051602
1.882569462277,315.356759152056
1.886897653554,313.648076692272
1.891225844830,311.881415868359
1.895554036107,310.058012476385
1.899882227383,308.179141623290
1.904210418660,306.246116407751
1.908538609937,304.260286574753
1.912866801213,302.223037143743
1.917194992490,300.135787015966
1.921523183766,297.999987556920
1.925851375043,295.817121163085
1.930179566319,293.588699808438
1.934507757596,291.316263576860
1.938835948872,289.001379180884
1.943164140149,286.645638467413
1.947492331425,284.250656915747
1.951820522702,281.818072125701
1.956148713978,279.349542300892
1.960476905255,276.846744726912
1.964805096531,274.311374248199
1.969133287808,271.745141742820
1.973461479085,269.149772598665
1.977789670361,266.527005194004
1.982117861638,263.878589379014
1.986446052914,261.206284967160
1.990774244191,258.511860230984
1.995102435467,255.797090409085
1.999430626744,253.063756221429
2.003758818020,250.313642399019
2.008087009297,247.548536225003
2.012415200573,244.770226090372
2.016743391850,241.980500067136
2.021071583126,239.181144495234
2.025399774403,236.373942591534
2.029727965679,233.560673074144
2.034056156956,230.743108807925
2.038384348233,227.923015473932
2.042712539509,225.102150254714
2.047040730786,222.282260548279
2.051368922062,219.465082701386
2.055697113339,216.652340768159
2.060025304615,213.845745294157
2.064353495892,211.046992123236
2.068681687168,208.257761233521
2.073009878445,205.479715594627
2.077338069721,202.714500057104
2.081666260998,199.963740263005
2.085994452274,197.229041586977
2.090322643551,194.511988103164
2.094650834828,191.814141579335
2.098979026104,189.137040499183
2.103307217381,186.482199110769
2.107635408657,183.851106502934
2.111963599934,181.245225710055
2.116291791210,178.665992842095
2.120619982487,176.114816243680
2.124948173763,173.593075678336
2.129276365040,171.102121541777
2.133604556316,168.643274099467
2.137932747593,166.217822751497
2.142260938869,163.827025324934
2.146589130146,161.472107388212
2.150917321422,159.154261595913
2.155245512699,156.874647053612
2.159573703976,154.634388712566
2.163901895252,152.434576784047
2.168230086529,150.276266181804
2.172558277805,148.160475986047
2.176886469082,146.088188930900
2.181214660358,144.060350917058
2.185542851635,142.077870544996
2.189871042911,140.141618670569
2.194199234188,138.252427985770
2.198527425464,136.411092617063
2.202855616741,134.618367749425
2.207183808017,132.874969269280
2.211511999294,131.181573428473
2.215840190570,129.538816531143
2.220168381847,127.947294640167
2.224496573124,126.407563302282
2.228824764400,124.920137299421
2.233152955677,123.485490412519
2.237481146953,122.104055213379
2.241809338230,120.776222871270
2.246137529506,119.502342983171
2.250465720783,118.282723422599
2.254793912059,117.117630210461
2.259122103336,116.007287405337
2.263450294612,114.951877014070
2.267778485889,113.951538925915
2.272106677165,113.006370864442
2.276434868442,112.116428364031
2.280763059719,111.281724765275
2.285091250995,110.502231234994
2.289419442272,109.777876806790
2.293747633548,109.108548445454
2.298075824825,108.494091134171
2.302404016101,107.934307985995
2.306732207378,107.428960377362
2.311060398654,106.977768110025
2.315388589931,106.580409594260
2.319716781207,106.236522059712
2.324044972484,105.945701791950
2.328373163760,105.707504396418
2.332701355037,105.521445087819
2.337029546313,105.386999009354
2.341357737590,105.303601579288
2.345685928867,105.270648866243
2.345685928867,105.282249499634
2.353428095102,105.312165392578
2.361170261337,105.498326318654
2.368912427572,105.836445911807
2.376654593808,106.321859981472
2.384396760043,106.949537121140
2.392138926278,107.714090391427
2.399881092514,108.609790099929
2.407623258749,109.630577694695
2.415365424984,110.770080779992
2.423107591219,112.021629264810
2.430849757455,113.378272638231
2.438591923690,114.832798369958
2.446334089925,116.377751416606
2.454076256161,118.005454815929
2.461818422396,119.708031334068
2.469560588631,121.477426131463
2.477302754867,123.305430398350
2.485044921102,125.183705901731
2.492787087337,127.103810384796
2.500529253572,129.057223739613
2.508271419808,131.035374875774
2.516013586043,133.029669192523
2.523755752278,135.031516559093
2.531497918514,137.032359695059
2.539240084749,139.023702843253
2.546982250984,140.997140611493
2.554724417220,142.944386865627
2.562466583455,144.857303539980
2.570208749690,146.727929236107
2.577950915925,148.548507474871
2.585693082161,150.311514460389
2.593435248396,152.009686222452
2.601177414631,153.636044995389
2.608919580867,155.183924696538
2.616661747102,156.646995369029
2.624403913337,158.019286455672
2.632146079572,159.295208776173
2.639888245808,160.469575083753
2.647630412043,161.537619083165
2.655372578278,162.495012801762
2.663114744514,163.337882209016
2.670856910749,164.062820992239
2.678599076984,164.666902404628
2.686341243220,165.147689109573
2.694083409455,165.503240961437
2.701825575690,165.732120667481
2.709567741925,165.833397293595
2.717309908161,165.806647584006
2.725052074396,165.651955080429
2.732794240631,165.369907035417
2.740536406867,164.961589131492
2.748278573102,164.428578024792
2.756020739337,163.772931749648
2.763762905572,162.997178025538
2.771505071808,162.104300528087
2.779247238043,161.097723188992
2.786989404278,159.981292604689
2.794731570514,158.759258642374
2.802473736749,157.436253342231
2.810215902984,156.017268221440
2.817958069220,154.507630096298
2.825700235455,152.912975541836
2.833442401690,151.239224120655
2.841184567925,149.492550509852
2.848926734161,147.679355669003
2.856668900396,145.806237186858
2.864411066631,143.879958952616
2.872153232867,141.907420300511
2.879895399102,139.895624769327
2.887637565337,137.851648631709
2.895379731572,135.782609333862
2.903121897808,133.695633995796
2.910864064043,131.597828112494
2.918606230278,129.496244599405
2.926348396514,127.397853317171
2.934090562749,125.309511211074
2.941832728984,123.237933191811
2.949574895220,121.189663882994
2.957317061455,119.171050351554
2.965059227690,117.188215935056
2.972801393925,115.247035270764
2.980543560161,113.353110625175
2.988285726396,111.511749617373
2.996027892631,109.727944420769
3.003770058867,108.006352522425
3.011512225102,106.351279108375
3.019254391337,104.766661141274
3.026996557572,103.256053182209
3.034738723808,101.822615008460
3.042480890043,100.469101065442
3.050223056278,99.197851783976
3.057965222514,98.010786792575
3.065707388749,96.909400036839
3.073449554984,95.894756819474
3.081191721220,94.967492760355
3.088933887455,94.127814674658
3.096676053690,93.375503351245
3.104418219925,92.709918216985
3.112160386161,92.130003853883
3.119902552396,91.634298337776
3.127644718631,91.220943354720
3.135386884867,90.887696047118
3.143129051102,90.631942530398
3.150871217337,90.450713022133
3.158613383572,90.340698508076
3.166355549808,90.298268871757
3.166355549808,90.318229856877
3.181535381192,90.357884527124
3.196715212576,90.617566369998
3.211895043960,91.061949753765
3.227074875345,91.652749759200
3.242254706729,92.349462905584
3.257434538113,93.110140983963
3.272614369497,93.892183729107
3.287794200882,94.653135463536
3.302974032266,95.351470514410
3.318153863650,95.947352174214
3.333333695034,96.403350268656
3.348513526419,96.685103051705
3.363693357803,96.761910153715
3.378873189187,96.607244694478
3.394053020571,96.199174397801
3.409232851955,95.520683600159
3.424412683340,94.559890379636
3.439592514724,93.310155590701
3.454772346108,91.770083302417
3.469952177492,89.943414926515
3.485132008877,87.838822094939
3.500311840261,85.469606017138
3.515491671645,82.853313515714
3.530671503029,80.011282124292
3.545851334414,76.968128444828
3.561031165798,73.751195331870
3.576210997182,70.389974350006
3.591390828566,66.915520281262
3.606570659951,63.359874234239
3.621750491335,59.755511111865
3.636930322719,56.134825852211
3.652110154103,52.529670991884
3.667289985487,48.970955782659
3.682469816872,45.488314369865
3.697649648256,42.109847510669
3.712829479640,38.861939074802
3.728009311024,35.769145216498
3.743189142409,32.854150783691
3.758368973793,30.137784335495
3.773548805177,27.639080229312
3.788728636561,25.375373726530
3.803908467946,23.362413108524
3.819088299330,21.614471499071
3.834268130714,20.144440596235
3.849447962098,18.963888914753
3.864627793482,18.083068507696
3.879807624867,17.510856530635
3.894987456251,17.254621409194
3.894987456251,17.329407016422
3.920407396446,17.439818229297
3.945827336640,18.462662183473
3.971247276835,20.394309888635
3.996667217030,23.204914120437
4.022087157224,26.831867744429
4.047507097419,31.173943293428
4.072927037614,36.087427775310
4.098346977809,41.385565487656
4.123766918003,46.842388246206
4.149186858198,52.201544959259
4.174606798393,57.190088652816
4.200026738587,61.536439195358
4.225446678782,64.991056810815
4.250866618977,67.347890755532
4.276286559172,68.464522796927
4.301706499366,68.279101597329
4.327126439561,66.822485143555
4.352546379756,64.224181692291
4.377966319950,60.710504157190
4.403386260145,56.592896382604
4.428806200340,52.243813014517
4.454226140535,48.056778095041
4.479646080729,44.386845245014
4.505066020924,41.471129396277
4.530485961119,39.342680381749
4.555905901313,37.774966576926
4.581325841508,36.310233339744
4.606745781703,34.401913645078
4.632165721897,31.631539618882
4.657585662092,27.890921930926
4.683005602287,23.421473208792
4.708425542482,18.690807420197
4.733845482676,14.191803497311
4.759265422871,10.282216010476
4.784685363066,7.128121816974


==> figs/dos_spec_part_shifts.dat <==
x,y
-1.120180395390,123.472660934457
-0.219729387422,224.070615078214
0.797072971818,345.120296961447
1.789637766684,336.247580363683
2.740960403446,164.935609776742
3.443779118622,92.914332014001
4.322589834294,67.171170182529


==> figs/fig5Left.txt <==
x,y
    -1.259234382437778e+01,    2.728685282679859e-01
    -1.249024610905371e+01,    2.757286716634812e-01
    -1.238814839372964e+01,    2.795385552348634e-01
    -1.228605067840557e+01,    2.843961243597915e-01
    -1.218395296308150e+01,    2.904075990764026e-01
    -1.208185524775744e+01,    2.976875053229777e-01
    -1.197975753243337e+01,    3.063586287671492e-01
    -1.187765981710930e+01,    3.165518786589002e-01
    -1.177556210178523e+01,    3.284060489946163e-01
    -1.167346438646116e+01,    3.420674642743073e-01
    -1.157136667113709e+01,    3.576894974586280e-01
    -1.146926895581302e+01,    3.754319482932638e-01
    -1.136717124048895e+01,    3.954602710821566e-01
    -1.126507352516488e+01,    4.179446422132646e-01
    -1.116297580984081e+01,    4.430588593316153e-01
    -1.106087809451674e+01,    4.709790659725038e-01
    -1.095878037919267e+01,    5.018822977999320e-01
    -1.085668266386860e+01,    5.359448492099798e-01
    -1.075458494854453e+01,    5.733404620839933e-01
    -1.065248723322046e+01,    6.142383417610559e-01
    -1.055038951789639e+01,    6.588010088967451e-01
    -1.044829180257232e+01,    7.071819996768475e-01
    -1.034619408724826e+01,    7.595234308659076e-01
    -1.024409637192419e+01,    8.159534502476117e-01
    -1.014199865660012e+01,    8.765835971577204e-01
    -1.003990094127605e+01,    9.415061018827214e-01
    -9.937803225951978e+00,    1.010791156614284e+00
    -9.835705510627909e+00,    1.084484194338798e+00
    -9.733607795303840e+00,    1.162603215355907e+00
    -9.631510079979769e+00,    1.245136203998336e+00
    -9.529412364655700e+00,    1.332038680433140e+00
    -9.427314649331631e+00,    1.423231434078279e+00
    -9.325216934007560e+00,    1.518598486076142e+00
    -9.223119218683491e+00,    1.617985328326524e+00
    -9.121021503359422e+00,    1.721197485768166e+00
    -9.018923788035353e+00,    1.827999446790294e+00
    -8.916826072711284e+00,    1.938114003913264e+00
    -8.814728357387214e+00,    2.051222043077790e+00
    -8.712630642063145e+00,    2.166962815173482e+00
    -8.610532926739076e+00,    2.284934717767129e+00
    -8.508435211415005e+00,    2.404696608587456e+00
    -8.406337496090938e+00,    2.525769665436162e+00
    -8.304239780766867e+00,    2.647639800359801e+00
    -8.202142065442798e+00,    2.769760630323406e+00
    -8.100044350118729e+00,    2.891557004565392e+00
    -7.997946634794659e+00,    3.012429095103090e+00
    -7.895848919470589e+00,    3.131757082449944e+00
    -7.793751204146520e+00,    3.248906545429084e+00
    -7.691653488822451e+00,    3.363234927294212e+00
    -7.589555773498382e+00,    3.474100574010264e+00
    -7.487458058174313e+00,    3.580880998603454e+00
    -7.385360342850243e+00,    3.683028917513687e+00
    -7.283262627526174e+00,    3.780273784636760e+00
    -7.181164912202103e+00,    3.873307997007723e+00
    -7.079067196878034e+00,    3.965806298882457e+00
    -6.976969481553963e+00,    4.069323260814024e+00
    -6.874871766229894e+00,    4.212568135778977e+00
    -6.772774050905825e+00,    4.453547295607797e+00
    -6.670676335581756e+00,    4.885221162048902e+00
    -6.568578620257687e+00,    5.616373606407959e+00
    -6.466480904933617e+00,    6.712797404393388e+00
    -6.364383189609548e+00,    8.113482772696580e+00
    -6.262285474285479e+00,    9.580965908350072e+00
    -6.160187758961410e+00,    1.075674412867289e+01
    -6.058090043637339e+00,    1.133019888602187e+01
    -5.955992328313270e+00,    1.122611875333381e+01
    -5.853894612989201e+00,    1.067463415816598e+01
    -5.751796897665132e+00,    1.010873384298695e+01
    -5.649699182341062e+00,    9.968798328113680e+00
    -5.547601467016992e+00,    1.055042373169118e+01
    -5.445503751692923e+00,    1.196911574950039e+01
    -5.343406036368854e+00,    1.421389096197031e+01
    -5.241308321044785e+00,    1.721642532734770e+01
    -5.139210605720715e+00,    2.088691382987232e+01
    -5.037112890396646e+00,    2.511305080064412e+01
    -4.935015175072577e+00,    2.974283049482717e+01
    -4.832917459748507e+00,    3.457115858129858e+01
    -4.730819744424437e+00,    3.933995551221356e+01
    -4.628722029100368e+00,    4.375305293998517e+01
    -4.526624313776299e+00,    4.750294830703281e+01
    -4.424526598452229e+00,    5.030455179173029e+01
    -4.322428883128159e+00,    5.193002079806859e+01
    -4.220331167804090e+00,    5.223846819482519e+01
    -4.118233452480021e+00,    5.119505753171929e+01
    -4.016135737155953e+00,    4.887586195318906e+01
    -3.914038021831883e+00,    4.545755823511403e+01
    -3.811940306507813e+00,    4.119393964608849e+01
    -3.709842591183744e+00,    3.638365588714965e+01
    -3.607744875859674e+00,    3.133495763631273e+01
    -3.505647160535605e+00,    2.633327516852256e+01
    -3.403549445211536e+00,    2.161629616862817e+01
    -3.301451729887466e+00,    1.735922945408018e+01
    -3.199354014563397e+00,    1.367070432177250e+01
    -3.097256299239327e+00,    1.059779439298885e+01
    -2.995158583915258e+00,    8.137345600886864e+00
    -2.893060868591188e+00,    6.250281435222064e+00
    -2.790963153267120e+00,    4.875794851372826e+00
    -2.688865437943050e+00,    3.943113059567596e+00
    -2.586767722618981e+00,    3.379583974265970e+00
    -2.484670007294911e+00,    3.114966037924534e+00
    -2.382572291970842e+00,    3.082944277369942e+00
    -2.280474576646772e+00,    3.222331723606294e+00
    -2.178376861322703e+00,    3.483031724829483e+00
    -2.076279145998634e+00,    3.846904392345316e+00
    -1.974181430674564e+00,    4.380911104327335e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00
    -1.872083715350495e+00,    5.343360757449556e+00


==> figs/fig5Right.txt <==
x,y
    -1.259234382437778e+01,    2.729229566497599e-01
    -1.249510790502153e+01,    2.756462404988335e-01
    -1.239787198566527e+01,    2.792288560914983e-01
    -1.230063606630901e+01,    2.837550722790830e-01
    -1.220340014695276e+01,    2.893159625114204e-01
    -1.210616422759650e+01,    2.960094348159368e-01
    -1.200892830824024e+01,    3.039402051090166e-01
    -1.191169238888398e+01,    3.132197049455771e-01
    -1.181445646952773e+01,    3.239659146854165e-01
    -1.171722055017147e+01,    3.363031130011155e-01
    -1.161998463081522e+01,    3.503615338442408e-01
    -1.152274871145896e+01,    3.662769222788197e-01
    -1.142551279210270e+01,    3.841899811599390e-01
    -1.132827687274645e+01,    4.042457013416530e-01
    -1.123104095339019e+01,    4.265925690862051e-01
    -1.113380503403393e+01,    4.513816455124599e-01
    -1.103656911467768e+01,    4.787655143762788e-01
    -1.093933319532142e+01,    5.088970960859784e-01
    -1.084209727596516e+01,    5.419283277894028e-01
    -1.074486135660891e+01,    5.780087114046238e-01
    -1.064762543725265e+01,    6.172837338129106e-01
    -1.055038951789639e+01,    6.598931658479982e-01
    -1.045315359854014e+01,    7.059692493575384e-01
    -1.035591767918388e+01,    7.556347843075104e-01
    -1.025868175982762e+01,    8.090011306877843e-01
    -1.016144584047137e+01,    8.661661427653164e-01
    -1.006420992111511e+01,    9.272120560113423e-01
    -9.966974001758855e+00,    9.922033496717286e-01
    -9.869738082402598e+00,    1.061184610483787e+00
    -9.772502163046340e+00,    1.134178425338466e+00
    -9.675266243690086e+00,    1.211183332692736e+00
    -9.578030324333827e+00,    1.292171864221397e+00
    -9.480794404977571e+00,    1.377088709464803e+00
    -9.383558485621315e+00,    1.465849037014168e+00
    -9.286322566265058e+00,    1.558337006083337e+00
    -9.189086646908802e+00,    1.654404502020805e+00
    -9.091850727552545e+00,    1.753870128433506e+00
    -8.994614808196289e+00,    1.856518487107685e+00
    -8.897378888840032e+00,    1.962099774732076e+00
    -8.800142969483776e+00,    2.070329722664316e+00
    -8.702907050127518e+00,    2.180889902567824e+00
    -8.605671130771263e+00,    2.293428416768043e+00
    -8.508435211415005e+00,    2.407560987742118e+00
    -8.411199292058750e+00,    2.522872456446848e+00
    -8.313963372702492e+00,    2.638918694616596e+00
    -8.216727453346236e+00,    2.755228932368215e+00
    -8.119491533989979e+00,    2.871308501098358e+00
    -8.022255614633723e+00,    2.986641995450088e+00
    -7.925019695277467e+00,    3.100696873542720e+00
    -7.827783775921210e+00,    3.212927558205889e+00
    -7.730547856564953e+00,    3.322780235672280e+00
    -7.633311937208696e+00,    3.429699056488272e+00
    -7.536076017852440e+00,    3.533136617490769e+00
    -7.438840098496184e+00,    3.632580606020751e+00
    -7.341604179139927e+00,    3.727641436664316e+00
    -7.244368259783671e+00,    3.818347002159797e+00
    -7.147132340427413e+00,    3.906039668894348e+00
    -7.049896421071157e+00,    3.995716812622929e+00
    -6.952660501714901e+00,    4.101066445589221e+00
    -6.855424582358644e+00,    4.252892382875383e+00
    -6.758188663002388e+00,    4.508497489833578e+00
    -6.660952743646131e+00,    4.953340931816573e+00
    -6.563716824289874e+00,    5.680905295385637e+00
    -6.466480904933618e+00,    6.741959402757226e+00
    -6.369244985577361e+00,    8.077737759825034e+00
    -6.272009066221105e+00,    9.482392615316090e+00
    -6.174773146864847e+00,    1.064614822895579e+01
    -6.077537227508591e+00,    1.128628900897016e+01
    -5.980301308152335e+00,    1.130030226305045e+01
    -5.883065388796078e+00,    1.084037492623815e+01
    -5.785829469439822e+00,    1.025580252726989e+01
    -5.688593550083565e+00,    9.944723919951979e+00
    -5.591357630727309e+00,    1.021381561208080e+01
    -5.494121711371053e+00,    1.121902897354148e+01
    -5.396885792014796e+00,    1.298870967999529e+01
    -5.299649872658539e+00,    1.548054186535173e+01
    -5.202413953302282e+00,    1.862486145860101e+01
    -5.105178033946026e+00,    2.233734506234374e+01
    -5.007942114589769e+00,    2.651003965666160e+01
    -4.910706195233512e+00,    3.099728007501066e+01
    -4.813470275877256e+00,    3.560817008366561e+01
    -4.716234356520999e+00,    4.011008089847123e+01
    -4.618998437164743e+00,    4.424288553651074e+01
    -4.521762517808487e+00,    4.774138515360563e+01
    -4.424526598452230e+00,    5.036227924136081e+01
    -4.327290679095974e+00,    5.191139945430303e+01
    -4.230054759739716e+00,    5.226678122299479e+01
    -4.132818840383460e+00,    5.139369311589662e+01
    -4.035582921027204e+00,    4.934902982673839e+01
    -3.938347001670947e+00,    4.627430440212697e+01
    -3.841111082314690e+00,    4.237846932042547e+01
    -3.743875162958434e+00,    3.791351416142684e+01
    -3.646639243602177e+00,    3.314686004080007e+01
    -3.549403324245921e+00,    2.833479899855508e+01
    -3.452167404889664e+00,    2.370062630766338e+01
    -3.354931485533408e+00,    1.941989453473404e+01
    -3.257695566177151e+00,    1.561370823343128e+01
    -3.160459646820895e+00,    1.234952607643074e+01
    -3.063223727464638e+00,    9.647823374198575e+00
    -2.965987808108381e+00,    7.492349543717814e+00
    -2.868751888752125e+00,    5.841615266614925e+00
    -2.771515969395868e+00,    4.639577778254184e+00
    -2.674280050039612e+00,    3.824113508003802e+00
    -2.577044130683355e+00,    3.332618431433692e+00
    -2.479808211327098e+00,    3.104842678874893e+00
    -2.382572291970842e+00,    3.083844779698182e+00


==> figs/gaas_dos.dat <==
x,y
    -1.292860000000000e+00,     1.008220000000000e+00
    -1.282860000000000e+00,     1.692910000000000e+00
    -1.272860000000000e+00,     2.743830000000000e+00
    -1.262860000000000e+00,     4.292520000000000e+00
    -1.252860000000000e+00,     6.484360000000000e+00
    -1.242860000000000e+00,     9.487950000000000e+00
    -1.232860000000000e+00,     1.363840000000000e+01
    -1.222860000000000e+00,     1.991890000000000e+01
    -1.212860000000000e+00,     3.018420000000000e+01
    -1.202860000000000e+00,     4.479660000000000e+01
    -1.192860000000000e+00,     5.868350000000000e+01
    -1.182860000000000e+00,     6.460870000000000e+01
    -1.172860000000000e+00,     6.263050000000000e+01
    -1.162860000000000e+00,     5.929820000000000e+01
    -1.152860000000000e+00,     5.823330000000000e+01
    -1.142860000000000e+00,     5.817090000000000e+01
    -1.132860000000000e+00,     5.713060000000000e+01
    -1.122860000000000e+00,     5.436860000000000e+01
    -1.112860000000000e+00,     4.997960000000000e+01
    -1.102860000000000e+00,     4.437640000000000e+01
    -1.092860000000000e+00,     3.807860000000000e+01
    -1.082860000000000e+00,     3.161550000000000e+01
    -1.072860000000000e+00,     2.545740000000000e+01
    -1.062860000000000e+00,     1.996930000000000e+01
    -1.052860000000000e+00,     1.538920000000000e+01
    -1.042860000000000e+00,     1.183170000000000e+01
    -1.032860000000000e+00,     9.308249999999999e+00
    -1.022860000000000e+00,     7.757470000000000e+00
    -1.012860000000000e+00,     7.075580000000000e+00
    -1.002860000000000e+00,     7.142340000000000e+00
    -9.928610000000000e-01,     7.838300000000000e+00
    -9.828610000000000e-01,     9.053500000000000e+00
    -9.728610000000000e-01,     1.068900000000000e+01
    -9.628610000000000e-01,     1.265370000000000e+01
    -9.528610000000000e-01,     1.485970000000000e+01
    -9.428609999999999e-01,     1.721770000000000e+01
    -9.328610000000001e-01,     1.963510000000000e+01
    -9.228610000000000e-01,     2.201650000000000e+01
    -9.128610000000000e-01,     2.426810000000000e+01
    -9.028610000000000e-01,     2.630470000000000e+01
    -8.928610000000000e-01,     2.805990000000000e+01
    -8.828610000000000e-01,     2.949680000000000e+01
    -8.728610000000000e-01,     3.061980000000000e+01
    -8.628610000000000e-01,     3.148450000000000e+01
    -8.528610000000000e-01,     3.220540000000000e+01
    -8.428610000000000e-01,     3.295740000000000e+01
    -8.328610000000000e-01,     3.397120000000000e+01
    -8.228610000000000e-01,     3.551930000000000e+01
    -8.128609999999999e-01,     3.789260000000000e+01
    -8.028610000000000e-01,     4.136680000000000e+01
    -7.928610000000000e-01,     4.616210000000000e+01
    -7.828610000000000e-01,     5.239970000000000e+01
    -7.728610000000000e-01,     6.006220000000000e+01
    -7.628610000000000e-01,     6.896570000000000e+01
    -7.528610000000000e-01,     7.875100000000000e+01
    -7.428610000000000e-01,     8.890030000000000e+01
    -7.328610000000000e-01,     9.878130000000000e+01
    -7.228610000000000e-01,     1.077140000000000e+02
    -7.128610000000000e-01,     1.150550000000000e+02
    -7.028610000000000e-01,     1.202790000000000e+02
    -6.928609999999999e-01,     1.230530000000000e+02
    -6.828610000000001e-01,     1.232790000000000e+02
    -6.728610000000000e-01,     1.211100000000000e+02
    -6.628610000000000e-01,     1.169170000000000e+02
    -6.528610000000000e-01,     1.112390000000000e+02
    -6.428610000000000e-01,     1.047030000000000e+02
    -6.328610000000000e-01,     9.794040000000000e+01
    -6.228610000000000e-01,     9.151150000000000e+01
    -6.128610000000000e-01,     8.585270000000000e+01
    -6.028610000000000e-01,     8.124379999999999e+01
    -5.928610000000000e-01,     7.780340000000000e+01
    -5.828610000000000e-01,     7.550650000000000e+01
    -5.728610000000000e-01,     7.421520000000000e+01
    -5.628609999999999e-01,     7.371729999999999e+01
    -5.528610000000000e-01,     7.376380000000000e+01
    -5.428610000000000e-01,     7.410209999999999e+01
    -5.328610000000000e-01,     7.449970000000000e+01
    -5.228610000000000e-01,     7.476020000000000e+01
    -5.128610000000000e-01,     7.473070000000000e+01
    -5.028610000000000e-01,     7.430430000000000e+01
    -4.928610000000000e-01,     7.341670000000001e+01
    -4.828610000000000e-01,     7.204230000000000e+01
    -4.728610000000000e-01,     7.018800000000000e+01
    -4.628610000000000e-01,     6.788720000000001e+01
    -4.528610000000000e-01,     6.519459999999999e+01
    -4.428610000000000e-01,     6.218040000000000e+01
    -4.328610000000000e-01,     5.892640000000000e+01
    -4.228610000000000e-01,     5.552150000000000e+01
    -4.128610000000000e-01,     5.205820000000000e+01
    -4.028610000000000e-01,     4.862960000000000e+01
    -3.928610000000000e-01,     4.532660000000000e+01
    -3.828610000000000e-01,     4.223580000000000e+01
    -3.728610000000000e-01,     3.943770000000000e+01
    -3.628610000000000e-01,     3.700480000000000e+01
    -3.528610000000000e-01,     3.500170000000000e+01
    -3.428610000000000e-01,     3.348330000000000e+01
    -3.328610000000000e-01,     3.249580000000000e+01
    -3.228610000000000e-01,     3.207550000000000e+01
    -3.128610000000000e-01,     3.224990000000000e+01
    -3.028610000000000e-01,     3.303770000000000e+01
    -2.928610000000000e-01,     3.444890000000000e+01
    -2.828610000000000e-01,     3.648570000000000e+01
    -2.728610000000000e-01,     3.914250000000000e+01
    -2.628610000000000e-01,     4.240580000000000e+01
    -2.528610000000000e-01,     4.625520000000000e+01
    -2.428610000000000e-01,     5.066270000000000e+01
    -2.328610000000000e-01,     5.559310000000000e+01
    -2.228610000000000e-01,     6.100400000000000e+01
    -2.128610000000000e-01,     6.684580000000000e+01
    -2.028610000000000e-01,     7.306180000000001e+01
    -1.928610000000000e-01,     7.958839999999999e+01
    -1.828610000000000e-01,     8.635610000000000e+01
    -1.728610000000000e-01,     9.328940000000000e+01
    -1.628610000000000e-01,     1.003080000000000e+02
    -1.528610000000000e-01,     1.073290000000000e+02
    -1.428610000000000e-01,     1.142660000000000e+02
    -1.328610000000000e-01,     1.210340000000000e+02
    -1.228610000000000e-01,     1.275490000000000e+02
    -1.128610000000000e-01,     1.337310000000000e+02
    -1.028610000000000e-01,     1.395050000000000e+02
    -9.286110000000000e-02,     1.448060000000000e+02
    -8.286109999999999e-02,     1.495790000000000e+02
    -7.286110000000000e-02,     1.537830000000000e+02
    -6.286110000000000e-02,     1.573900000000000e+02
    -5.286110000000000e-02,     1.603900000000000e+02
    -4.286110000000000e-02,     1.627900000000000e+02
    -3.286110000000000e-02,     1.646150000000000e+02
    -2.286110000000000e-02,     1.659090000000000e+02
    -1.286110000000000e-02,     1.667350000000000e+02
    -2.861060000000000e-03,     1.671730000000000e+02
     7.138940000000000e-03,     1.673180000000000e+02
     1.713890000000000e-02,     1.672790000000000e+02
     2.713890000000000e-02,     1.671760000000000e+02
     3.713890000000000e-02,     1.671350000000000e+02
     4.713890000000000e-02,     1.672890000000000e+02
     5.713890000000000e-02,     1.677670000000000e+02
     6.713890000000000e-02,     1.686960000000000e+02
     7.713890000000000e-02,     1.701900000000000e+02
     8.713890000000001e-02,     1.723550000000000e+02
     9.713890000000000e-02,     1.752730000000000e+02
     1.071390000000000e-01,     1.790110000000000e+02
     1.171390000000000e-01,     1.836060000000000e+02
     1.271390000000000e-01,     1.890690000000000e+02
     1.371390000000000e-01,     1.953840000000000e+02
     1.471390000000000e-01,     2.025010000000000e+02
     1.571390000000000e-01,     2.103440000000000e+02
     1.671390000000000e-01,     2.188050000000000e+02
     1.771390000000000e-01,     2.277490000000000e+02
     1.871390000000000e-01,     2.370190000000000e+02
     1.971390000000000e-01,     2.464380000000000e+02
     2.071390000000000e-01,     2.558140000000000e+02
     2.171390000000000e-01,     2.649450000000000e+02
     2.271390000000000e-01,     2.736280000000000e+02
     2.371390000000000e-01,     2.816630000000000e+02
     2.471390000000000e-01,     2.888610000000000e+02
     2.571390000000000e-01,     2.950480000000000e+02
     2.671390000000000e-01,     3.000750000000000e+02
     2.771390000000000e-01,     3.038220000000000e+02
     2.871390000000000e-01,     3.062000000000000e+02
     2.971390000000000e-01,     3.071570000000000e+02
     3.071390000000000e-01,     3.066830000000000e+02
     3.171390000000000e-01,     3.048060000000000e+02
     3.271390000000000e-01,     3.015960000000000e+02
     3.371390000000000e-01,     2.971610000000000e+02
     3.471390000000000e-01,     2.916490000000000e+02
     3.571390000000000e-01,     2.852380000000000e+02
     3.671390000000000e-01,     2.781370000000000e+02
     3.771390000000000e-01,     2.705790000000000e+02
     3.871390000000000e-01,     2.628120000000000e+02
     3.971390000000000e-01,     2.550980000000000e+02
     4.071390000000000e-01,     2.477020000000000e+02
     4.171390000000000e-01,     2.408870000000000e+02
     4.271390000000000e-01,     2.349080000000000e+02
     4.371390000000000e-01,     2.300040000000000e+02
     4.471390000000000e-01,     2.263960000000000e+02
     4.571390000000000e-01,     2.242770000000000e+02
     4.671390000000000e-01,     2.238110000000000e+02
     4.771390000000000e-01,     2.251310000000000e+02
     4.871390000000000e-01,     2.283300000000000e+02
     4.971390000000000e-01,     2.334660000000000e+02
     5.071390000000000e-01,     2.405560000000000e+02
     5.171390000000000e-01,     2.495770000000000e+02
     5.271390000000000e-01,     2.604690000000000e+02
     5.371390000000000e-01,     2.731310000000000e+02
     5.471390000000000e-01,     2.874270000000000e+02
     5.571390000000001e-01,     3.031860000000000e+02
     5.671389999999999e-01,     3.202070000000000e+02
     5.771390000000000e-01,     3.382610000000000e+02
     5.871390000000000e-01,     3.570960000000000e+02
     5.971390000000000e-01,     3.764420000000000e+02
     6.071390000000000e-01,     3.960160000000000e+02
     6.171390000000000e-01,     4.155270000000000e+02
     6.271390000000000e-01,     4.346820000000000e+02
     6.371390000000000e-01,     4.531910000000000e+02
     6.471390000000000e-01,     4.707750000000000e+02
     6.571390000000000e-01,     4.871720000000000e+02
     6.671390000000000e-01,     5.021380000000000e+02
     6.771390000000000e-01,     5.154610000000000e+02
     6.871390000000001e-01,     5.269560000000000e+02
     6.971390000000000e-01,     5.364770000000000e+02
     7.071390000000000e-01,     5.439180000000000e+02
     7.171390000000000e-01,     5.492150000000000e+02
     7.271390000000000e-01,     5.523500000000000e+02
     7.371390000000000e-01,     5.533490000000000e+02
     7.471390000000000e-01,     5.522850000000000e+02
     7.571390000000000e-01,     5.492750000000000e+02
     7.671390000000000e-01,     5.444770000000000e+02
     7.771390000000000e-01,     5.380920000000000e+02
     7.871390000000000e-01,     5.303510000000000e+02
     7.971390000000000e-01,     5.215190000000000e+02
     8.071390000000001e-01,     5.118830000000000e+02
     8.171389999999999e-01,     5.017510000000000e+02
     8.271390000000000e-01,     4.914410000000000e+02
     8.371390000000000e-01,     4.812750000000000e+02
     8.471390000000000e-01,     4.715760000000000e+02
     8.571390000000000e-01,     4.626560000000000e+02
     8.671390000000000e-01,     4.548120000000000e+02
     8.771390000000000e-01,     4.483190000000000e+02
     8.871390000000000e-01,     4.434270000000000e+02
     8.971390000000000e-01,     4.403500000000000e+02
     9.071390000000000e-01,     4.392680000000000e+02
     9.171390000000000e-01,     4.403190000000000e+02
     9.271390000000000e-01,     4.435990000000000e+02
     9.371390000000001e-01,     4.491560000000000e+02
     9.471390000000000e-01,     4.569960000000000e+02
     9.571390000000000e-01,     4.670770000000000e+02
     9.671390000000000e-01,     4.793090000000000e+02
     9.771390000000000e-01,     4.935630000000000e+02
     9.871390000000000e-01,     5.096660000000000e+02
     9.971390000000000e-01,     5.274070000000000e+02
     1.007140000000000e+00,     5.465430000000000e+02
     1.017140000000000e+00,     5.667990000000000e+02
     1.027140000000000e+00,     5.878780000000000e+02
     1.037140000000000e+00,     6.094620000000000e+02
     1.047140000000000e+00,     6.312230000000000e+02
     1.057140000000000e+00,     6.528230000000000e+02
     1.067140000000000e+00,     6.739270000000000e+02
     1.077140000000000e+00,     6.942040000000000e+02
     1.087140000000000e+00,     7.133360000000000e+02
     1.097140000000000e+00,     7.310220000000000e+02
     1.107140000000000e+00,     7.469850000000000e+02
     1.117140000000000e+00,     7.609790000000000e+02
     1.127140000000000e+00,     7.727890000000000e+02
     1.137140000000000e+00,     7.822400000000000e+02
     1.147140000000000e+00,     7.891960000000000e+02
     1.157140000000000e+00,     7.935660000000000e+02
     1.167140000000000e+00,     7.953030000000000e+02
     1.177140000000000e+00,     7.944090000000000e+02
     1.187140000000000e+00,     7.909280000000000e+02
     1.197140000000000e+00,     7.849520000000000e+02
     1.207140000000000e+00,     7.766150000000000e+02
     1.217140000000000e+00,     7.660910000000000e+02
     1.227140000000000e+00,     7.535940000000001e+02
     1.237140000000000e+00,     7.393690000000000e+02
     1.247140000000000e+00,     7.236900000000001e+02
     1.257140000000000e+00,     7.068540000000000e+02
     1.267140000000000e+00,     6.891780000000000e+02
     1.277140000000000e+00,     6.709900000000000e+02
     1.287140000000000e+00,     6.526240000000000e+02
     1.297140000000000e+00,     6.344180000000000e+02
     1.307140000000000e+00,     6.167020000000000e+02
     1.317140000000000e+00,     5.997960000000000e+02
     1.327140000000000e+00,     5.840080000000000e+02
     1.337140000000000e+00,     5.696220000000000e+02
     1.347140000000000e+00,     5.569000000000000e+02
     1.357140000000000e+00,     5.460730000000000e+02
     1.367140000000000e+00,     5.373450000000000e+02
     1.377140000000000e+00,     5.308810000000000e+02
     1.387140000000000e+00,     5.268150000000001e+02
     1.397140000000000e+00,     5.252380000000001e+02
     1.407140000000000e+00,     5.262080000000000e+02
     1.417140000000000e+00,     5.297410000000000e+02
     1.427140000000000e+00,     5.358160000000000e+02
     1.437140000000000e+00,     5.443750000000000e+02
     1.447140000000000e+00,     5.553220000000000e+02
     1.457140000000000e+00,     5.685309999999999e+02
     1.467140000000000e+00,     5.838410000000000e+02
     1.477140000000000e+00,     6.010610000000000e+02
     1.487140000000000e+00,     6.199770000000000e+02
     1.497140000000000e+00,     6.403500000000000e+02
     1.507140000000000e+00,     6.619200000000000e+02
     1.517140000000000e+00,     6.844160000000001e+02
     1.527140000000000e+00,     7.075490000000000e+02
     1.537140000000000e+00,     7.310260000000000e+02
     1.547140000000000e+00,     7.545500000000000e+02
     1.557140000000000e+00,     7.778230000000000e+02
     1.567140000000000e+00,     8.005510000000000e+02
     1.577140000000000e+00,     8.224480000000000e+02
     1.587140000000000e+00,     8.432420000000000e+02
     1.597140000000000e+00,     8.626750000000000e+02
     1.607140000000000e+00,     8.805080000000000e+02
     1.617140000000000e+00,     8.965260000000000e+02
     1.627140000000000e+00,     9.105370000000000e+02
     1.637140000000000e+00,     9.223790000000000e+02
     1.647140000000000e+00,     9.319190000000000e+02
     1.657140000000000e+00,     9.390570000000000e+02
     1.667140000000000e+00,     9.437230000000000e+02
     1.677140000000000e+00,     9.458830000000000e+02
     1.687140000000000e+00,     9.455390000000000e+02
     1.697140000000000e+00,     9.427240000000000e+02
     1.707140000000000e+00,     9.375050000000000e+02
     1.717140000000000e+00,     9.299820000000000e+02
     1.727140000000000e+00,     9.202859999999999e+02
     1.737140000000000e+00,     9.085760000000000e+02
     1.747140000000000e+00,     8.950380000000000e+02
     1.757140000000000e+00,     8.798800000000000e+02
     1.767140000000000e+00,     8.633320000000000e+02
     1.777140000000000e+00,     8.456410000000000e+02


==> figs/gaas_sislice_strong_scaling.dat <==
nnode,sislice,pfeast
16  , 7.63241959e+02, 741.361 
32  , 3.80789371e+02, 366.639
64  , 1.91516454e+02, 211.398
128 , 9.63488582e+01, nan

